Emotion Selectable End-to-End Text-based Speech Editing

Text-based speech editing allows users to edit speech by intuitively cutting, copying, and pasting text to speed up the process of editing speech. In the previous work, CampNet (context-aware mask prediction network) is proposed to realize text-based speech editing, significantly improving the quality of edited speech. This paper aims at a new task: adding emotional effect to the editing speech during the text-based speech editing to make the generated speech more expressive. To achieve this task, we propose Emo-CampNet (emotion CampNet), which can provide the option of emotional attributes for the generated speech in text-based speech editing and has the one-shot ability to edit unseen speakers' speech. Firstly, we propose an end-to-end emotion-selectable text-based speech editing model. The key idea of the model is to control the emotion of generated speech by introducing additional emotion attributes based on the context-aware mask prediction network. Secondly, to prevent the emotion of the generated speech from being interfered by the emotional components in the original speech, a neutral content generator is proposed to remove the emotion from the original speech, which is optimized by the generative adversarial framework. Thirdly, two data augmentation methods are proposed to enrich the emotional and pronunciation information in the training set, which can enable the model to edit the unseen speaker's speech. The experimental results that 1) Emo-CampNet can effectively control the emotion of the generated speech in the process of text-based speech editing; And can edit unseen speakers' speech. 2) Detailed ablation experiments further prove the effectiveness of emotional selectivity and data augmentation methods. The demo page is available at https://hairuo55.github.io/Emo-CampNet/

==> changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> other/total.csv <==
0,1.258742,0.4498283,1.3580942
1,1.170119,0.4517241,0.764511
2,1.1192157,0.462005,0.72107
3,1.0734451,0.4676128,0.6607309
4,0.5616024,0.4348217,0.632756
5,0.5033998,0.4367092,0.5782346
6,0.5080382,0.4754305,0.5602346
7,0.4886809,0.4470797,0.5054716
8,0.4636886,0.4660882,0.4893378
9,0.4596737,0.4789446,0.511046
10,0.4689183,0.4293911,0.4524833
11,0.4539646,0.4659888,0.4888408
12,0.4327416,0.4975036,0.5061277
13,0.4545123,0.4534129,0.4750417
14,0.4372777,0.4443171,0.468339
15,0.4360324,0.4663149,0.4788961
16,0.4164611,0.4715241,0.4851025
17,0.4335786,0.4464977,0.4631273
18,0.4374948,0.4885224,0.4941152
19,0.4362393,0.4662939,0.4801731
20,0.4442762,0.4431378,0.4595016
21,0.4301767,0.4696849,0.4876242
22,0.4394054,0.4816885,0.4833555
23,0.4235157,0.4532669,0.4697132
24,0.4288346,0.4462888,0.4542839
25,0.4210478,0.4317515,0.443485
26,0.4552784,0.4415725,0.4548326
27,0.4199148,0.4680926,0.4749026
28,0.4394818,0.4332542,0.439324
29,0.4083016,0.4505516,0.4574559
30,0.4247752,0.4281309,0.4449761
31,0.4355637,0.4454733,0.4585674
32,0.4323186,0.4535792,0.4607412
33,0.4295216,0.4600227,0.4698405
34,0.4412197,0.4187157,0.4285586
35,0.4403843,0.4546735,0.4619456
36,0.4452419,0.4389975,0.4446967
37,0.4511931,0.4575213,0.4630952
38,0.4594162,0.4585159,0.464899
39,0.4634472,0.4746948,0.4845218
40,0.4259832,0.4581345,0.4666476
41,0.4494936,0.4457805,0.4598676
42,0.4400952,0.4258357,0.4375247
43,0.442126,0.4692136,0.4841831
44,0.4278781,0.4502384,0.4620665
45,0.4094932,0.4183071,0.4306337
46,0.4296086,0.4433699,0.4504422
47,0.4327308,0.446414,0.4585151
48,0.4417634,0.4430488,0.4582331
49,0.4327271,0.4495141,0.4561484
50,0.4362561,0.4394314,0.4468671
51,0.4316424,0.4600325,0.4667927
52,0.4240682,0.4580799,0.4618332
53,0.4324973,0.4686235,0.4709292
54,0.4332852,0.4438722,0.4537941
55,0.4260522,0.4627721,0.4722921
56,0.4205166,0.4479593,0.4535616
57,0.4366093,0.4513134,0.4595682
58,0.43267,0.4437207,0.4466038
59,0.426987,0.4265328,0.437628
60,0.4098642,0.457423,0.4660313
61,0.426756,0.4396459,0.4457421
62,0.4422359,0.4483441,0.4525752
63,0.4045422,0.462093,0.4672285
64,0.4273295,0.4578285,0.4712158
65,0.4390634,0.4238808,0.4395006
66,0.4067707,0.4600509,0.4678779
67,0.4216315,0.444567,0.4535586
68,0.4238333,0.4665784,0.4684258
69,0.4100669,0.43208,0.441542
70,0.3954203,0.4545493,0.4643261
71,0.4039394,0.4431393,0.454181
72,0.4370018,0.4701776,0.4657861
73,0.4346434,0.4485032,0.4541767
74,0.4074036,0.442834,0.4417775
75,0.4157325,0.4315633,0.4357646
76,0.4162478,0.4653884,0.470933
77,0.424917,0.4456524,0.4524141
78,0.3980309,0.4448884,0.4550399
79,0.4247229,0.440702,0.4415129
80,0.3907,0.4296095,0.440383
81,0.4220042,0.4433262,0.4465745
82,0.413984,0.4415531,0.4466642
83,0.4058,0.4480191,0.4474212
84,0.4218583,0.4191044,0.4243285
85,0.4317276,0.5073068,0.5058202
86,0.42682,0.4496151,0.4539958
87,0.3990646,0.4461198,0.4517291
88,0.398748,0.4656141,0.4603823
89,0.4324551,0.4249735,0.4373933
90,0.3923869,0.4445237,0.4466998
91,0.3921849,0.4520571,0.4548718
92,0.4012184,0.4219527,0.4353262
93,0.4136149,0.3979649,0.4053658
94,0.4474415,0.4389809,0.4481619
95,0.4105853,0.4516945,0.4569339
96,0.4215474,0.4175394,0.4270085
97,0.4020097,0.4305035,0.4335624
98,0.4055198,0.4328069,0.4397658
99,0.4066949,0.4225955,0.4344021
100,0.4254506,0.436637,0.4399769
101,0.4128779,0.4117811,0.4162324
102,0.4202041,0.4229998,0.4316779
103,0.4155297,0.4306129,0.4414283
104,0.3923737,0.4568428,0.4524257
105,0.4031228,0.4490675,0.4503301
106,0.4100405,0.4643859,0.4613653
107,0.4096834,0.4489132,0.4509665
108,0.4294371,0.4369563,0.4435626
109,0.41868,0.4136435,0.4219254
110,0.4024999,0.4388349,0.4414376
111,0.4194722,0.434424,0.435467
112,0.4293828,0.4513268,0.4492388
113,0.4086733,0.4445765,0.4463346
114,0.413642,0.4555777,0.4611097
115,0.3982732,0.423974,0.4283356
116,0.3970056,0.4469196,0.4454665
117,0.410919,0.4479197,0.4509405
118,0.4201165,0.4373032,0.4359104
119,0.4000321,0.4543903,0.4516045
120,0.4108524,0.4474026,0.4490026
121,0.4106793,0.4598517,0.4667554
122,0.4195761,0.4450558,0.4490077
123,0.4078211,0.4424093,0.4440805
124,0.4213895,0.4319417,0.4381449
125,0.3905159,0.4507498,0.4562986
126,0.402065,0.4593557,0.457708
127,0.4086591,0.4322842,0.4340621
128,0.4176317,0.4201177,0.4268703
129,0.4036248,0.4426698,0.4454284
130,0.4161347,0.4280566,0.4368621
131,0.4115666,0.4183696,0.4215464
132,0.3982768,0.4401795,0.445489
133,0.4073826,0.447103,0.450322
134,0.4035291,0.4267623,0.4291132
135,0.3909357,0.4342428,0.4351989
136,0.3991897,0.4481287,0.4474548
137,0.4170859,0.4388126,0.4411106
138,0.4001239,0.4343027,0.4357575
139,0.383264,0.4188572,0.429103
140,0.3803155,0.4271437,0.435715
141,0.4329937,0.4265613,0.4273383
142,0.3846151,0.458345,0.4616535
143,0.4247831,0.4369856,0.4465859
144,0.4212591,0.4524251,0.454554
145,0.4289685,0.4269606,0.4290313
146,0.4038935,0.4191118,0.4221688
147,0.4096648,0.4377027,0.43735
148,0.4048921,0.4286455,0.4304181
149,0.4250264,0.4447968,0.4417937
150,0.385663,0.4300979,0.4291261
151,0.3957421,0.425241,0.4377543
152,0.4285319,0.4243644,0.4322525
153,0.4154146,0.4326288,0.4352342
154,0.422196,0.4310429,0.4317084
155,0.4148981,0.4058936,0.4127224
156,0.413643,0.4149546,0.4218109
157,0.4097332,0.4251234,0.4342839
158,0.3990222,0.4276446,0.4297712
159,0.3986781,0.4209615,0.4282776
160,0.3966052,0.4585749,0.462149
161,0.3953977,0.4357755,0.4373634
162,0.4121664,0.4206197,0.4210419
163,0.3940724,0.4293387,0.4396154
164,0.3952918,0.4279975,0.4265698
165,0.3952754,0.4619465,0.456971
166,0.3996601,0.4371294,0.440719
167,0.3828916,0.4170075,0.4224932
168,0.3839164,0.4274563,0.4268007
169,0.4029136,0.4360766,0.4330693
170,0.4011031,0.4251392,0.4310392
171,0.4105968,0.4038062,0.4058283
172,0.3821004,0.4382142,0.4362177
173,0.3868744,0.4488558,0.4475088
174,0.4054005,0.4445949,0.442089
175,0.3958181,0.4404568,0.4375837
176,0.3911477,0.4242926,0.42355
177,0.3993569,0.444875,0.4414032
178,0.4061629,0.4307754,0.4303856
179,0.4076637,0.4604305,0.461986
180,0.375257,0.4403772,0.4362983
181,0.4075056,0.4290991,0.4398409
182,0.416966,0.4352552,0.4386044
183,0.3989157,0.4490845,0.4489206
184,0.3960813,0.4232147,0.4273484
185,0.4008994,0.4248711,0.4272801
186,0.3980817,0.4433307,0.4435705
187,0.4058064,0.418114,0.4296343
188,0.3932006,0.4090641,0.4203113
189,0.4115601,0.412289,0.4139998
190,0.3999742,0.4178053,0.421196
191,0.3982164,0.4311948,0.4271835
192,0.4072293,0.4368101,0.4354956
193,0.4190769,0.4256885,0.4260383
194,0.4236909,0.4473489,0.4519856
195,0.4094995,0.4422725,0.4417911
196,0.4043205,0.422146,0.4197292
197,0.4193755,0.4188401,0.4211754
198,0.4183047,0.4354599,0.4434287
199,0.3926028,0.4346998,0.4325925
200,0.3986265,0.4338317,0.4409489
201,0.4008398,0.4213206,0.4209131
202,0.3905075,0.4255061,0.4283435
203,0.4134637,0.4256681,0.4268762
204,0.3956423,0.4010002,0.405831
205,0.3848833,0.4867435,0.4795794
206,0.4026918,0.4134039,0.4132002
207,0.4211055,0.4285038,0.4319712
208,0.3891148,0.4424331,0.4443449
209,0.3987043,0.4297662,0.4309078
210,0.4321743,0.4423626,0.4375359
211,0.4094163,0.4250193,0.4258911
212,0.3809797,0.4254594,0.4277712
213,0.3912508,0.4541329,0.4563769
214,0.3931534,0.4423974,0.445327
215,0.4046645,0.4312765,0.4285334
216,0.4058706,0.4257705,0.4312128
217,0.3846147,0.4361192,0.4396476
218,0.4006843,0.4228012,0.422452
219,0.3915061,0.4235013,0.4240832
220,0.3965204,0.4482363,0.4424885
221,0.3784701,0.458998,0.4622416
222,0.3980862,0.4367649,0.4315403
223,0.4118324,0.4234524,0.4215787
224,0.4030803,0.4306697,0.4302549
225,0.3929869,0.4375907,0.4371831
226,0.3972381,0.4418821,0.4414434
227,0.3904359,0.4137562,0.418515
228,0.3918242,0.4462743,0.4479347
229,0.4001772,0.4437871,0.4422137
230,0.4028448,0.4213072,0.4223101
231,0.400181,0.4137006,0.4173258
232,0.3978094,0.4447431,0.4411691
233,0.4051481,0.4429789,0.4419893
234,0.412064,0.4330644,0.4286231
235,0.3927984,0.4137409,0.4147059
236,0.4015089,0.4286901,0.4282764
237,0.4074807,0.408226,0.4167279
238,0.386343,0.4300716,0.428923
239,0.4067807,0.4057364,0.4088298
240,0.4032935,0.4319193,0.4331892
241,0.3956666,0.4223736,0.422955
242,0.4102746,0.431693,0.4321527
243,0.406925,0.4112968,0.4115543
244,0.4082576,0.4380033,0.4357103
245,0.392034,0.4502571,0.4478579
246,0.3990809,0.4306849,0.4318042
247,0.3927781,0.4313244,0.424966
248,0.383554,0.4186165,0.418992
249,0.3802274,0.4463801,0.4463831
250,0.3873096,0.4169003,0.4233432
251,0.4107815,0.4250328,0.4216782
252,0.3998424,0.4430039,0.4411787
253,0.3902564,0.4142647,0.418808
254,0.3808151,0.4153547,0.4187958
255,0.3800907,0.4432249,0.4442821
256,0.3782381,0.4405811,0.4422273
257,0.4082105,0.4352578,0.4351568
258,0.3990134,0.4034536,0.4079813
259,0.3993549,0.4157499,0.421523
260,0.3912064,0.4290655,0.4303119
261,0.3921185,0.4433222,0.4420722
262,0.4163083,0.4374885,0.4379325
263,0.4106354,0.4244433,0.422736
264,0.4021583,0.4358028,0.4379642
265,0.424268,0.4215764,0.4210077
266,0.4030098,0.4111311,0.4161037
267,0.3897998,0.4228163,0.4206824
268,0.4056588,0.421717,0.4217005
269,0.3801121,0.4093755,0.4109972
270,0.4122196,0.4215766,0.4270645
271,0.3887857,0.4319852,0.4334653
272,0.3975456,0.4299903,0.4270874
273,0.3922293,0.4268537,0.4252631
274,0.3786698,0.4331721,0.4338525
275,0.386799,0.4142509,0.4249071
276,0.3922688,0.4236799,0.419829
277,0.3976176,0.438151,0.4389763
278,0.376232,0.4488287,0.445741
279,0.411288,0.4311494,0.4336938
280,0.4335391,0.4134605,0.4233811
281,0.3965819,0.4317405,0.4297585
282,0.408642,0.4042378,0.4056784
283,0.3903178,0.4167804,0.4140994
284,0.3806586,0.4337707,0.4331976
285,0.4035933,0.4226217,0.4261485
286,0.4011252,0.4356292,0.4312774
287,0.3880484,0.4406447,0.4355621
288,0.4234229,0.4206151,0.4219057
289,0.4147215,0.41793,0.4219503
290,0.3851835,0.410496,0.4084748
291,0.3976397,0.4003415,0.4056104
292,0.3949256,0.4065142,0.4131784
293,0.4211415,0.4219822,0.4236808
294,0.3975053,0.4417499,0.4343641
295,0.4160581,0.4269434,0.4260924
296,0.4009176,0.4203652,0.4192042
297,0.3923792,0.4185061,0.4218434
298,0.4284924,0.421258,0.4191148
299,0.4189897,0.4188863,0.4185454
300,0.4209163,0.4150921,0.4152435
301,0.3923882,0.4190367,0.4178393
302,0.3825116,0.408255,0.409147
303,0.3916982,0.4304635,0.4292379
304,0.3798181,0.4176066,0.4175052
305,0.386598,0.4236515,0.4166558
306,0.3745234,0.4299347,0.4363093
307,0.4085215,0.4531915,0.4485534
308,0.4242481,0.4230557,0.4257061
309,0.393559,0.4115656,0.4113311
310,0.4150343,0.4116594,0.4143571
311,0.3999053,0.4108018,0.4155867
312,0.396878,0.4480471,0.4451715
313,0.4022451,0.4099284,0.4077848
314,0.392062,0.4122524,0.4134012
315,0.40062,0.4224206,0.421937
316,0.3924065,0.4300893,0.4229835
317,0.3863662,0.4230102,0.4189909
318,0.3955849,0.4221577,0.421876
319,0.3744091,0.417749,0.4146217
320,0.3938227,0.4289722,0.4312008
321,0.3811711,0.4425471,0.4417749
322,0.388809,0.4236171,0.4295071
323,0.4001921,0.4147417,0.4200385
324,0.417388,0.4309159,0.4285985
325,0.3979832,0.4192033,0.41632
326,0.387672,0.4166307,0.4159907
327,0.3727637,0.4309798,0.4345074
328,0.4353261,0.410773,0.4071312
329,0.3748094,0.43049,0.432564
330,0.3769265,0.4486798,0.447794
331,0.3720341,0.434234,0.4296742
332,0.3888758,0.4114565,0.4103099
333,0.3781452,0.4269322,0.4192341
334,0.3884848,0.4134879,0.4143033
335,0.388965,0.4214188,0.4247336
336,0.4151403,0.4250892,0.4249464
337,0.4300647,0.4215076,0.4292763
338,0.3953723,0.4208939,0.4182967
339,0.3941738,0.4154126,0.4113355
340,0.3936898,0.4169092,0.4188577
341,0.3916987,0.4502195,0.4469704
342,0.3874683,0.4126757,0.4129853
343,0.399467,0.4250093,0.4249226
344,0.4118962,0.4030139,0.4091954
345,0.3888908,0.4106494,0.4095127
346,0.4034366,0.4300497,0.4307495
347,0.3949588,0.4262654,0.4263347
348,0.3884202,0.423389,0.4260763
349,0.3814528,0.4427613,0.4386384
350,0.3860342,0.4105749,0.4084588
351,0.4000564,0.4247014,0.417284
352,0.3963591,0.3991428,0.4040011
353,0.4010831,0.4123096,0.4154406
354,0.390902,0.412227,0.4117321
355,0.3986865,0.4241678,0.4254782
356,0.3934357,0.4028839,0.408585
357,0.3785247,0.4200001,0.4153043
358,0.4028684,0.4079685,0.4047435
359,0.3880503,0.4096742,0.4062179
360,0.3748825,0.408071,0.4109675
361,0.3913928,0.4180833,0.4204938
362,0.3864558,0.4101197,0.4074074
363,0.3901989,0.4222149,0.4239635
364,0.390718,0.4024463,0.4026164
365,0.382642,0.4301214,0.4305516
366,0.3819882,0.4354933,0.4358875
367,0.3899119,0.4140178,0.4128638
368,0.4049672,0.4435709,0.4360121
369,0.3987716,0.4259303,0.4255448
370,0.4010966,0.4074737,0.4088036
371,0.4136965,0.4447243,0.4460927
372,0.4214163,0.4255785,0.4212047
373,0.3924399,0.4035105,0.4072405
374,0.4010576,0.4393732,0.4391778
375,0.3901712,0.4205085,0.4191551
376,0.3956005,0.4126064,0.4128491
377,0.3865937,0.3999673,0.4036308
378,0.39297,0.4377816,0.4362532
379,0.3810693,0.440172,0.4363922
380,0.3877088,0.4185222,0.406871
381,0.3782504,0.3966894,0.3980319
382,0.3771104,0.4214069,0.4236759
383,0.396695,0.4197148,0.4135941
384,0.4067379,0.4527993,0.4525168
385,0.386649,0.4097507,0.409628
386,0.3826879,0.4006481,0.4003198
387,0.4024116,0.4117751,0.4067034
388,0.373421,0.4379266,0.4345603
389,0.4066159,0.4170396,0.4166945
390,0.3884717,0.4437615,0.4443673
391,0.3982424,0.436489,0.4366499
392,0.3771886,0.4177196,0.4116031
393,0.3773824,0.4168056,0.4126997
394,0.4058632,0.4231942,0.4213055
395,0.3823117,0.4152376,0.4156784
396,0.4078128,0.4238406,0.4193239
397,0.3873516,0.411275,0.4094582
398,0.3727747,0.4107858,0.4117559
399,0.3727852,0.4013663,0.3990621
400,0.3835979,0.4344643,0.4360774
401,0.3849847,0.4443435,0.4350816
402,0.3815766,0.430491,0.4334325
403,0.3862908,0.4137743,0.4169077
404,0.3761073,0.4191262,0.4217462
405,0.4064858,0.4323517,0.4282728
406,0.4000703,0.4142495,0.4149956
407,0.3847159,0.4469281,0.4475802
408,0.3934532,0.4132151,0.4140726
409,0.3841251,0.3994874,0.4001166
410,0.3888329,0.4304136,0.4299355
411,0.4081559,0.4520546,0.4457956
412,0.3797309,0.4055203,0.4075867
413,0.4098888,0.3977419,0.3985949
414,0.3852788,0.4202759,0.4171361
415,0.3978504,0.4191864,0.4147965
416,0.3757834,0.4087033,0.405246
417,0.397608,0.4304579,0.425146
418,0.3796893,0.4709594,0.4630174
419,0.3934359,0.4155012,0.4178154
420,0.4068768,0.4167557,0.414727
421,0.3995169,0.4464512,0.4363499
422,0.3771117,0.4188153,0.4203977
423,0.4154221,0.4146157,0.4161898
424,0.3946691,0.4020573,0.4058215
425,0.4057321,0.4189815,0.4221101
426,0.387793,0.4089051,0.4108126
427,0.3829772,0.4270441,0.4234526
428,0.4031665,0.4185136,0.4163758
429,0.3834658,0.411178,0.4072347
430,0.4130104,0.4588321,0.4515236
431,0.3842275,0.4354787,0.4325724
432,0.404698,0.4074507,0.4098656
433,0.3982705,0.4242801,0.420143
434,0.3656881,0.4472972,0.4490683
435,0.4070773,0.4243183,0.4174636
436,0.3840937,0.42792,0.4272911
437,0.4126276,0.4138133,0.4097324
438,0.3928663,0.4113926,0.4138785
439,0.3966391,0.4377724,0.4330064
440,0.3909378,0.4284852,0.4309995
441,0.3908947,0.4102581,0.4115128
442,0.3954609,0.43787,0.4338054
443,0.3834346,0.4199854,0.4156993
444,0.3761329,0.4306683,0.4294093
445,0.3672348,0.4206253,0.4177612
446,0.3871076,0.4250215,0.4278534
447,0.3690439,0.4009421,0.4027123
448,0.4032763,0.4107172,0.4125093
449,0.3758353,0.4182095,0.4145361
450,0.3785671,0.4440784,0.4435333
451,0.3886872,0.4187053,0.4177486
452,0.3716575,0.421081,0.421605
453,0.3653937,0.4149505,0.4122971
454,0.3938629,0.4285247,0.4233927
455,0.4107856,0.4292409,0.4258938
456,0.3563078,0.4271318,0.4205859
457,0.3786712,0.4058058,0.410154
458,0.3890889,0.423137,0.4182744
459,0.3797915,0.3949302,0.3933068
460,0.3859338,0.4184177,0.4136218
461,0.3984431,0.4158565,0.4216643
462,0.3931634,0.419244,0.4180592
463,0.3903436,0.4361789,0.4311917
464,0.3899624,0.4237207,0.4288106
465,0.3967234,0.4370716,0.4306821
466,0.3938852,0.4175376,0.4158376
467,0.3749829,0.4374729,0.4295762
468,0.3939392,0.4222524,0.4175774
469,0.3677619,0.4109352,0.4093466
470,0.3973687,0.4044658,0.4032857
471,0.3844275,0.4002946,0.3995217
472,0.3900305,0.441873,0.4372717
473,0.3775172,0.4223603,0.4227281
474,0.403771,0.416747,0.4141131
475,0.3802091,0.4031441,0.4110483
476,0.3874586,0.4112935,0.4164157
477,0.3850267,0.4146123,0.4097418
478,0.3952476,0.4273189,0.421978
479,0.3840617,0.4072957,0.4002322
480,0.3871908,0.4102452,0.4107341
481,0.4009649,0.4150955,0.411651
482,0.4036713,0.4119959,0.4103705
483,0.3775874,0.4328044,0.4331175
484,0.3901967,0.4180186,0.414077
485,0.390221,0.4479157,0.4435451
486,0.3945437,0.4137214,0.4113426
487,0.3940544,0.4286163,0.4221288
488,0.3713311,0.4269662,0.4258918
489,0.3804579,0.4512704,0.4461938
490,0.4080214,0.4027314,0.4051311
491,0.3769851,0.4131813,0.4050387
492,0.3761729,0.4205218,0.4153927
493,0.374801,0.4557745,0.4446725
494,0.3830839,0.4284152,0.429609
495,0.3908907,0.4195671,0.4169503
496,0.3988629,0.4587957,0.4535324
497,0.3702115,0.4118799,0.4056554
498,0.3990225,0.4199214,0.4168339
499,0.3748274,0.4106815,0.4048495
500,0.3867497,0.4192121,0.4165201
501,0.3764862,0.4331493,0.4281722
502,0.3908385,0.4133252,0.4146746
503,0.3774666,0.432261,0.4238806
504,0.3959267,0.4296302,0.4285417
505,0.3898712,0.4198136,0.4223152
506,0.404335,0.4379792,0.432651
507,0.3822474,0.4551878,0.4528109
508,0.3810243,0.401835,0.4066357
509,0.3808732,0.4270877,0.422541
510,0.3821669,0.4165411,0.4197324
511,0.3940309,0.4103117,0.4119613
512,0.38829,0.4089203,0.4118035
513,0.4024652,0.4189729,0.4157886
514,0.3864787,0.4302736,0.4292142
515,0.4012681,0.4116282,0.4110787
516,0.3700334,0.4107095,0.4109078
517,0.4017298,0.4068549,0.4040017
518,0.400534,0.4392228,0.439658
519,0.3899927,0.4242657,0.421959
520,0.3875535,0.40813,0.407772
521,0.3886968,0.4247364,0.4222655
522,0.3812851,0.4158998,0.4186467
523,0.3702755,0.4086877,0.4108219
524,0.3828477,0.4388468,0.4355581
525,0.380533,0.4412508,0.4385274
526,0.3973663,0.4287443,0.422606
527,0.3866183,0.4061844,0.4114442
528,0.3816203,0.4173232,0.4145551
529,0.3770111,0.4257394,0.4232288
530,0.4080122,0.4222425,0.4155235
531,0.3695436,0.4180529,0.4100787
532,0.3872654,0.4155086,0.4157127
533,0.3780131,0.4192667,0.4110594
534,0.3831187,0.4083048,0.4062601
535,0.3827648,0.425792,0.4183096
536,0.3961971,0.4201146,0.4153054
537,0.406877,0.4257571,0.4233173
538,0.3893591,0.4364717,0.4357256
539,0.3896981,0.4191568,0.4148529
540,0.4039259,0.4287348,0.4258916
541,0.3765721,0.4139715,0.4115029
542,0.3772717,0.4156763,0.4169116
543,0.3837643,0.4121903,0.4120658
544,0.390487,0.4198762,0.4172917
545,0.3891254,0.4106469,0.4096495
546,0.3693274,0.4212691,0.4234123
547,0.3904377,0.4386953,0.4383593
548,0.3988116,0.4150887,0.4102221
549,0.3971419,0.4004624,0.4020027
550,0.3806354,0.4242156,0.4181658
551,0.3832941,0.3941504,0.4007066
552,0.3841822,0.4242379,0.4231477
553,0.3753686,0.413577,0.4157271
554,0.3910127,0.4285336,0.4232369
555,0.3870694,0.4239355,0.4209493
556,0.3827589,0.3982395,0.4022656
557,0.3878627,0.4101384,0.4030347
558,0.3922385,0.401907,0.4038945
559,0.4224938,0.4024331,0.3993483
560,0.3776629,0.4424095,0.4443555
561,0.3914073,0.4407833,0.4351823
562,0.3888046,0.4100814,0.4082738
563,0.3842428,0.4083636,0.4132768
564,0.3757973,0.4114365,0.4081574
565,0.3944962,0.3956495,0.4000263
566,0.3979901,0.4479384,0.437928
567,0.3806522,0.4245806,0.4197077
568,0.3933907,0.4160163,0.4138608
569,0.401559,0.4415671,0.4322392
570,0.3945797,0.4034857,0.4068248
571,0.3884499,0.4328335,0.4225086
572,0.3627779,0.428214,0.4314333
573,0.3631461,0.4039439,0.4023246
574,0.3736689,0.4020822,0.3988253
575,0.3910046,0.4040539,0.4048484
576,0.3692554,0.4188203,0.4147067
577,0.3854496,0.4271713,0.4257667
578,0.3867224,0.4289661,0.4275144
579,0.3685226,0.417865,0.4096679
580,0.3944475,0.4271233,0.4195459
581,0.3812896,0.430254,0.4209058
582,0.3996722,0.4336961,0.418444
583,0.3760938,0.422231,0.42466
584,0.3735501,0.407501,0.40637
585,0.3850042,0.4105042,0.4104122
586,0.3782446,0.4408053,0.4290432
587,0.3835969,0.4225809,0.4148488
588,0.3890682,0.4249222,0.4206254
589,0.3885613,0.4117395,0.409134
590,0.3805158,0.4247119,0.4220288
591,0.3972911,0.4129181,0.410108
592,0.3733496,0.4245081,0.4192645
593,0.382929,0.4485003,0.4432073
594,0.3848239,0.3932676,0.3917577
595,0.3875209,0.4172094,0.4092088
596,0.3811442,0.4255012,0.4216914
597,0.3966368,0.4225546,0.4205051
598,0.3821811,0.4151662,0.415736
599,0.4005776,0.4221713,0.418284
600,0.3894124,0.4245006,0.4184046
601,0.3778506,0.4027219,0.3984772
602,0.3984919,0.4098406,0.4094407
603,0.3731763,0.427282,0.4235194
604,0.3834089,0.4125181,0.4061595
605,0.3925751,0.418515,0.4144387
606,0.3595981,0.4286624,0.4265285
607,0.3924267,0.4099081,0.4074354
608,0.3899343,0.3991697,0.3984754
609,0.3886435,0.4046085,0.4055322
610,0.3709163,0.4174989,0.4196534
611,0.3813674,0.4272854,0.4236166
612,0.3881161,0.4177016,0.41894
613,0.3921988,0.417146,0.4137775
614,0.3775699,0.428272,0.4203076
615,0.3867429,0.4304116,0.4237467
616,0.3829916,0.4206935,0.4188745
617,0.3745634,0.4330056,0.4234209
618,0.384597,0.4237285,0.4216815
619,0.3887965,0.4256819,0.4181015
620,0.367709,0.4080055,0.4041069
621,0.3948162,0.422752,0.4249716
622,0.384499,0.4329891,0.4319992
623,0.3871382,0.4092053,0.4105842
624,0.3987201,0.4103877,0.4090988
625,0.386048,0.4232277,0.4192657
626,0.3883544,0.3942027,0.3977644
627,0.4044146,0.4441166,0.4379538
628,0.3736886,0.4186527,0.4181079
629,0.3896632,0.4259841,0.4213403
630,0.3649766,0.4094844,0.4100349
631,0.3945596,0.4183342,0.4183118
632,0.3754454,0.4177319,0.4161199
633,0.3939036,0.4180717,0.4146804
634,0.3800335,0.4494845,0.4481817
635,0.390188,0.4160523,0.4155633
636,0.373108,0.3882535,0.3890595
637,0.3792201,0.4098285,0.4045192
638,0.3745399,0.4008271,0.3976738
639,0.3796228,0.4334006,0.4247333
640,0.4027087,0.4225388,0.4196575
641,0.3740403,0.4028029,0.4004007
642,0.3871963,0.4195605,0.4164852
643,0.3810473,0.4355947,0.4279944
644,0.3973143,0.4129469,0.4128982
645,0.383739,0.4043209,0.3945364
646,0.3845843,0.4139042,0.415673
647,0.3798243,0.4111713,0.4090448
648,0.3764654,0.4177415,0.4114974
649,0.3738427,0.4167291,0.4143507
650,0.3891617,0.4379909,0.4282463
651,0.3979729,0.4318968,0.4217308
652,0.3828012,0.4136377,0.4120339
653,0.3873736,0.4365249,0.4322473
654,0.382914,0.4206842,0.4146264
655,0.3870097,0.4092149,0.4076994
656,0.3793742,0.406027,0.3982285
657,0.3871254,0.4140036,0.4135858
658,0.3832186,0.4196256,0.4160075
659,0.3713632,0.4085827,0.4107978
660,0.4002181,0.4120448,0.4072696
661,0.4041968,0.4325703,0.4305289
662,0.3911665,0.4341735,0.428335
663,0.3661333,0.4288244,0.4299914
664,0.3993231,0.4015306,0.3974603
665,0.3983369,0.4167456,0.4130155
666,0.380693,0.3989341,0.396738
667,0.3921002,0.4012681,0.3998113
668,0.3768509,0.435798,0.4308975
669,0.3933463,0.3980503,0.4008925
670,0.3721086,0.4353156,0.4306267
671,0.4036742,0.4157577,0.412621
672,0.381697,0.4020999,0.4007974
673,0.3891229,0.4396752,0.4335642
674,0.4138305,0.4307479,0.4230517
675,0.3817994,0.4142385,0.4198618
676,0.3750702,0.4213243,0.4215664
677,0.3649645,0.4184514,0.4189761
678,0.3824155,0.4112425,0.4094198
679,0.384529,0.4299228,0.4247302
680,0.3823009,0.3880193,0.3886353
681,0.3860104,0.4024918,0.4023818
682,0.3835373,0.4175655,0.4163778
683,0.3778336,0.3940279,0.3929091
684,0.3784407,0.4179856,0.4185976
685,0.380027,0.4070756,0.4058633
686,0.3827808,0.4145421,0.4085518
687,0.3781256,0.4167193,0.4181868
688,0.3858366,0.4263457,0.4174746
689,0.3782471,0.4174441,0.4098559
690,0.369567,0.3936779,0.3961172
691,0.3833215,0.3895037,0.3875365
692,0.352355,0.4193631,0.4154226
693,0.3975071,0.4335087,0.4231735
694,0.3992114,0.4215892,0.4153388
695,0.3741829,0.4098792,0.4032375
696,0.3720708,0.41554,0.4103424
697,0.3800201,0.4289399,0.4230228
698,0.3840496,0.4209746,0.4236569
699,0.3976671,0.4231465,0.4196696
700,0.403665,0.3951152,0.3929878
701,0.3853511,0.3862332,0.3876596
702,0.3970068,0.4102174,0.40633
703,0.379006,0.4173231,0.409789
704,0.3994765,0.3947407,0.3943601
705,0.38458,0.4215467,0.4145184
706,0.3739995,0.3985586,0.3959869
707,0.3868879,0.4093736,0.4079696
708,0.3639391,0.435713,0.4291235
709,0.3897183,0.4079586,0.4042099
710,0.3691985,0.4180914,0.411583
711,0.3836128,0.4182224,0.4158729
712,0.3888422,0.4006189,0.4032688
713,0.3693229,0.4150419,0.4116248
714,0.3948942,0.4227664,0.4246965
715,0.369016,0.4197936,0.4164456
716,0.3983898,0.4349,0.4251012
717,0.3763614,0.4202033,0.4144744
718,0.3745798,0.4069517,0.4004812
719,0.3795511,0.4109441,0.407364
720,0.3634773,0.415012,0.4179327
721,0.3748362,0.4311863,0.4235813
722,0.3730704,0.4145135,0.4120095
723,0.3775796,0.4366654,0.4274559
724,0.3611895,0.4512447,0.4419036
725,0.3692128,0.4103879,0.4030751
726,0.3817757,0.4237239,0.42004
727,0.3811582,0.4211441,0.4173597
728,0.3654419,0.4155164,0.4125312
729,0.4070536,0.4171045,0.4152958
730,0.3557562,0.4036091,0.400178
731,0.3647833,0.4113069,0.4054783
732,0.3830442,0.4088693,0.4028806
733,0.37447,0.4287233,0.4250633
734,0.360784,0.4070592,0.4013823
735,0.3759328,0.418855,0.4137919
736,0.3697717,0.4146619,0.4118275
737,0.3850713,0.4179002,0.4142792
738,0.3674993,0.4098924,0.4101727
739,0.3872676,0.4067812,0.4026563
740,0.3556443,0.4249164,0.4172739
741,0.3739836,0.4231127,0.4115884
742,0.3751837,0.3977897,0.3994856
743,0.3786645,0.4048582,0.4041636
744,0.3832054,0.4153022,0.4149908
745,0.3712275,0.4088767,0.4042724
746,0.3855335,0.4176166,0.412822
747,0.3755417,0.4248188,0.4196774
748,0.3899454,0.4125641,0.4061481
749,0.3882566,0.4033715,0.4005686
750,0.3635706,0.4398166,0.4377554
751,0.375896,0.415841,0.4070319
752,0.3791493,0.4119637,0.4130753
753,0.3921883,0.3880061,0.3943989
754,0.4071876,0.4106839,0.409242
755,0.3823838,0.4173119,0.4103931
756,0.3768613,0.4212605,0.4173086
757,0.3640096,0.4287825,0.4271927
758,0.3687607,0.3970416,0.3927014
759,0.3866796,0.3886139,0.3887899
760,0.3832789,0.4249916,0.4228733
761,0.3833775,0.410188,0.4059497
762,0.3975224,0.3965009,0.3931291
763,0.3831709,0.4069411,0.4007818
764,0.4001019,0.4205667,0.416621
765,0.3944181,0.4097993,0.4089112
766,0.3802059,0.4125935,0.4084047
767,0.3935144,0.4031875,0.3999093
768,0.3835743,0.4140329,0.4086854
769,0.3885758,0.4061607,0.3970874
770,0.3684255,0.4153197,0.4093116
771,0.3825648,0.3872875,0.3875564
772,0.3775971,0.4081814,0.4054734
773,0.3929616,0.4207293,0.4140207
774,0.4137534,0.4435394,0.4341296
775,0.3724364,0.4179027,0.417655
776,0.3844459,0.423218,0.4177392
777,0.3709789,0.4084367,0.4036843
778,0.3724006,0.4235092,0.4201704
779,0.3976967,0.4262672,0.4199768
780,0.3900441,0.4004896,0.3924983
781,0.3743009,0.4090747,0.4127064
782,0.3868323,0.4281635,0.4236753
783,0.3711434,0.4321656,0.4246391
784,0.3832635,0.4401058,0.4315305
785,0.3947448,0.4362974,0.4279392
786,0.3670833,0.4051969,0.401521
787,0.3655507,0.402004,0.4013332
788,0.3907183,0.4374236,0.4322467
789,0.3719848,0.4136295,0.4069413
790,0.3943135,0.4040347,0.3992165
791,0.375942,0.4009588,0.3976814
792,0.3784476,0.4023619,0.3968057
793,0.3772137,0.4036922,0.3989824
794,0.3731912,0.4058176,0.4032398
795,0.373567,0.423593,0.4161508
796,0.3694652,0.3993421,0.3997261
797,0.3716806,0.3942323,0.3879259
798,0.3875583,0.4004421,0.4035829
799,0.3687409,0.4455789,0.4349264
800,0.3828589,0.4145679,0.4131008
801,0.3753205,0.4006027,0.3963233
802,0.3824749,0.4359372,0.4278656
803,0.3736722,0.4388696,0.4277484
804,0.38493,0.4054187,0.4092918
805,0.3586974,0.4175247,0.4184139
806,0.375848,0.43208,0.4258707
807,0.3893318,0.4079818,0.4056061
808,0.3788202,0.3950559,0.3916738
809,0.3821213,0.4102258,0.407254
810,0.3839799,0.4160278,0.4112811
811,0.3792843,0.4134601,0.4096022
812,0.3735301,0.409463,0.4078886
813,0.3839758,0.4065041,0.400421
814,0.3918177,0.4138743,0.4107678
815,0.383033,0.3937927,0.3907118
816,0.3914424,0.4114256,0.4069937
817,0.3704313,0.4161958,0.4099607
818,0.3785806,0.4152177,0.4178208
819,0.3802556,0.4274976,0.4211855
820,0.3728002,0.4216524,0.4234056
821,0.3745298,0.4394945,0.4347704
822,0.392801,0.4058077,0.4001043
823,0.366264,0.4306896,0.4214755
824,0.3777097,0.4245033,0.4160532
825,0.3895375,0.4239981,0.4185662
826,0.4178553,0.4103066,0.4091981
827,0.3769981,0.4446754,0.4397271
828,0.3540317,0.4001932,0.393356
829,0.3927507,0.406987,0.4001179
830,0.3867971,0.414842,0.4022642
831,0.3649434,0.42209,0.4131477
832,0.4005111,0.3918312,0.3875442
833,0.3608267,0.4383171,0.4255834
834,0.3709954,0.4222981,0.4130649
835,0.3890156,0.4098594,0.4065658
836,0.3749344,0.4291156,0.4274673
837,0.3666274,0.4234467,0.4148523
838,0.37254,0.4268864,0.4233064
839,0.3826962,0.4230825,0.4148867
840,0.388434,0.4301991,0.4213237
841,0.3881471,0.3937534,0.398018
842,0.3784677,0.4353859,0.4277115
843,0.3892741,0.419661,0.4146636
844,0.3765082,0.4048758,0.3980187
845,0.375069,0.432821,0.4268877
846,0.3784117,0.407306,0.4042917
847,0.374288,0.423744,0.4231452
848,0.3980423,0.419142,0.4063433
849,0.4114113,0.4206898,0.4163508
850,0.3840463,0.4296573,0.4252643
851,0.3909273,0.4272134,0.4238933
852,0.3753212,0.3919998,0.3900902
853,0.3830379,0.4119368,0.4063473
854,0.3805259,0.4421315,0.4418606
855,0.3638376,0.4421315,0.4327642
856,0.408912,0.39753,0.3963827
857,0.3749948,0.4131521,0.4069427
858,0.3943476,0.415419,0.4083504
859,0.39028,0.3967044,0.3952029
860,0.3905997,0.4331093,0.4302631
861,0.3903714,0.41473,0.4116207
862,0.3994414,0.4231132,0.4171433
863,0.3709331,0.4197687,0.4116491
864,0.3938743,0.4108999,0.4071429
865,0.3839156,0.4306576,0.4244462
866,0.3642094,0.4385521,0.4277357
867,0.3791111,0.4100268,0.4034018
868,0.3884768,0.402428,0.3955408
869,0.3686763,0.4217498,0.4156095
870,0.3841995,0.4160285,0.4119305
871,0.3830395,0.4020726,0.4000805
872,0.4028291,0.4443327,0.4417546
873,0.3604916,0.4104995,0.4041249
874,0.380962,0.4164652,0.411157
875,0.3991075,0.4130786,0.4048216
876,0.3641858,0.4243129,0.4186693
877,0.3934067,0.4301045,0.4228509
878,0.3805245,0.3993198,0.4045028
879,0.3831713,0.4224176,0.4166476
880,0.3598211,0.4097251,0.4047287
881,0.3719497,0.4443368,0.4409017
882,0.3716442,0.4120002,0.4129544
883,0.3622947,0.4314163,0.4225907
884,0.3909235,0.4179992,0.4146168
885,0.3800148,0.4112243,0.4059113
886,0.3709422,0.4120238,0.4070894
887,0.3786568,0.4242729,0.4164586
888,0.3826076,0.4220602,0.4195369
889,0.3840593,0.4011856,0.396362
890,0.3662965,0.4216615,0.4141793
891,0.3771071,0.3909464,0.3845274
892,0.3696398,0.4095208,0.3985274
893,0.39583,0.4023262,0.3987741
894,0.3714844,0.4183967,0.4156738
895,0.3685954,0.4277293,0.4198135
896,0.3718562,0.4131825,0.4059037
897,0.3673606,0.4069277,0.4065902
898,0.3661235,0.3998328,0.3975947
899,0.3557767,0.418184,0.4117841
900,0.3928238,0.4277989,0.4236893
901,0.3784746,0.4099553,0.4066274
902,0.3696647,0.4417431,0.4323094
903,0.384003,0.3915903,0.3902393
904,0.3670948,0.3919691,0.3906224
905,0.3746308,0.424113,0.4206102
906,0.3832638,0.402221,0.3984314
907,0.4041061,0.4231199,0.4144385
908,0.3723492,0.3983805,0.3982652
909,0.3752639,0.397003,0.3947277
910,0.3891838,0.4140148,0.4110556
911,0.3772563,0.4125512,0.405299
912,0.3900683,0.4144605,0.4007332
913,0.411605,0.4019023,0.3954687
914,0.3878483,0.4146325,0.4113792
915,0.3782578,0.4068047,0.4039052
916,0.3813992,0.3956829,0.3926807
917,0.3922878,0.3974552,0.3927998
918,0.3822804,0.4053369,0.3991864
919,0.3792714,0.4038655,0.4007218
920,0.3777255,0.4262272,0.4146932
921,0.3686278,0.4206626,0.4118953
922,0.3998347,0.4229426,0.4170067
923,0.3942802,0.415436,0.4065206
924,0.3668303,0.400844,0.3976043
925,0.3847935,0.4066744,0.4014958
926,0.3940707,0.4091841,0.406857
927,0.3701636,0.4173262,0.4126195
928,0.3902101,0.3953278,0.3922959
929,0.3760717,0.4064631,0.3995049
930,0.3815534,0.3988406,0.40283
931,0.3574446,0.4015624,0.4010697
932,0.373426,0.425389,0.4216335
933,0.3894724,0.4302734,0.426464
934,0.3642885,0.4094304,0.4021958
935,0.3729385,0.4250924,0.4248409
936,0.3917114,0.406296,0.3970021
937,0.3736356,0.4033023,0.397438
938,0.3853891,0.408065,0.4076073
939,0.3717544,0.4225947,0.4209607
940,0.3724954,0.4099069,0.4072711
941,0.4031347,0.4121698,0.4120305
942,0.3882686,0.4127383,0.410237
943,0.3730094,0.4100307,0.4056396
944,0.3764481,0.4039541,0.4016311
945,0.3728282,0.4050825,0.3997191
946,0.3769194,0.3943762,0.3894944
947,0.3611497,0.4022742,0.4006581
948,0.3965965,0.3959276,0.3883961
949,0.3653221,0.4124314,0.4132779
950,0.3920478,0.4232696,0.4194286
951,0.3799585,0.4101217,0.4120239
952,0.3598851,0.4088383,0.4047745
953,0.3852163,0.4211164,0.4166657
954,0.3744532,0.4193535,0.4158148
955,0.3709967,0.4149523,0.4089779
956,0.3875986,0.4227409,0.4180816
957,0.3713638,0.4109968,0.4104535
958,0.3817964,0.4297931,0.4219797
959,0.3753711,0.4262982,0.4223337
960,0.3781262,0.3900813,0.3873502
961,0.3909457,0.4114164,0.406164
962,0.3628666,0.4157512,0.4067594
963,0.3906222,0.426361,0.4232121
964,0.3885228,0.3921509,0.3914052
965,0.3836272,0.4126556,0.4050586
966,0.3646276,0.4020157,0.3979901
967,0.3682104,0.4269417,0.4236397
968,0.3718309,0.4127602,0.4161007
969,0.3872964,0.4129939,0.4079531
970,0.3741834,0.4160619,0.4107057
971,0.3930906,0.4005766,0.3918972
972,0.3928917,0.4193309,0.4141018
973,0.3721226,0.3997926,0.3960399
974,0.3746318,0.4044597,0.4044514
975,0.3565044,0.4254118,0.421351
976,0.3668475,0.4180778,0.4146555
977,0.4027547,0.4255738,0.41835
978,0.3731567,0.406,0.3988142
979,0.3755237,0.4301962,0.4249309
980,0.3814952,0.4196403,0.4098466
981,0.3760308,0.4002928,0.3979014
982,0.3768101,0.4419716,0.4342121
983,0.3690497,0.41648,0.4128758
984,0.387703,0.4079583,0.4017931
985,0.3816057,0.4049473,0.4018146
986,0.378646,0.4115548,0.4040524
987,0.3819229,0.4182535,0.4155782
988,0.3757428,0.4194472,0.4143089
989,0.3784036,0.4237062,0.4180802
990,0.3742175,0.3994542,0.3946743
991,0.3722749,0.3972151,0.3956365
992,0.3806041,0.4038812,0.4012324
993,0.3771718,0.4094944,0.4004743
994,0.3751853,0.4219216,0.4228597
995,0.3894717,0.4074094,0.4059478
996,0.3662401,0.4229671,0.4151933
997,0.3975629,0.4315093,0.4261181
998,0.3703226,0.4006329,0.3949411
999,0.3810682,0.4092765,0.4053853
1000,0.3780782,0.4123457,0.4034202
1001,0.3761593,0.4008219,0.3935844
1002,0.38557,0.4265706,0.4169738
1003,0.408632,0.4435458,0.4459048
1004,0.3713675,0.4024474,0.4037231
1005,0.3921752,0.3888665,0.3906079
1006,0.3914787,0.3955429,0.393217
1007,0.3837756,0.4430262,0.4384342
1008,0.3679272,0.4056278,0.4018763
1009,0.3701231,0.4150397,0.4139375
1010,0.3769703,0.4127934,0.4092202
1011,0.3893318,0.4192123,0.4111826
1012,0.3898722,0.3898885,0.3919908
1013,0.3915684,0.4043577,0.3988765
1014,0.3808322,0.4125682,0.4064447
1015,0.3783508,0.4088221,0.4037529
1016,0.376244,0.413395,0.4090901
1017,0.3648669,0.4240716,0.4219595
1018,0.3858128,0.4110765,0.4038323
1019,0.3903243,0.4170334,0.4128158
1020,0.38128,0.4079183,0.4002211
1021,0.3871566,0.4330516,0.4266499
1022,0.3731335,0.4212939,0.4135213
1023,0.3734694,0.4083058,0.4038754
1024,0.3813838,0.4076962,0.4042943
1025,0.3586409,0.4063539,0.3978909
1026,0.3712291,0.4305942,0.4202903
1027,0.4039443,0.4000266,0.3999634
1028,0.3882176,0.4193881,0.4198755
1029,0.3947287,0.3873418,0.3829719
1030,0.3557002,0.4082612,0.4004106
1031,0.3767,0.4097627,0.4113477
1032,0.3619376,0.414378,0.4136619
1033,0.3866083,0.4052641,0.4024771
1034,0.3865773,0.415337,0.4109195
1035,0.3976813,0.4148521,0.41045
1036,0.3673651,0.4193705,0.4142658
1037,0.3833848,0.4252941,0.417454
1038,0.3713956,0.417052,0.4109253
1039,0.3707336,0.4201782,0.4068356
1040,0.3907004,0.4271209,0.4135117
1041,0.3797721,0.4142486,0.4117169
1042,0.3758497,0.4278751,0.4191383
1043,0.3671405,0.4034924,0.3981854
1044,0.4002104,0.4378638,0.4358006
1045,0.3703116,0.4196622,0.412859
1046,0.3831498,0.40788,0.4076666
1047,0.3738692,0.398231,0.3917352
1048,0.3820322,0.41246,0.4122975
1049,0.3724777,0.3769529,0.3734445
1050,0.3948912,0.3952254,0.3942037
1051,0.380042,0.4191252,0.409975
1052,0.3743908,0.4132233,0.4148784
1053,0.3857186,0.4230004,0.4160244
1054,0.3933763,0.4123405,0.4043479
1055,0.3755459,0.4117154,0.4094116
1056,0.3781163,0.4147075,0.4087593
1057,0.3763895,0.4109034,0.4053936
1058,0.3865286,0.4338845,0.4241705
1059,0.3819099,0.4106925,0.408731
1060,0.3866467,0.4419813,0.4370195
1061,0.3812701,0.4151567,0.4037686
1062,0.3755358,0.4119155,0.4069839
1063,0.3821072,0.4103971,0.4028617
1064,0.3827392,0.416565,0.4098192
1065,0.3647552,0.410811,0.4060256
1066,0.3783068,0.4328704,0.431734
1067,0.373177,0.4241536,0.4175068
1068,0.3750737,0.3817376,0.3852723
1069,0.3737996,0.4067316,0.3977077
1070,0.3696732,0.4171058,0.4131146
1071,0.3704688,0.4268709,0.4279327
1072,0.3695192,0.4053673,0.4010667
1073,0.38576,0.4198069,0.4108837
1074,0.3743766,0.4337996,0.4283864
1075,0.3773393,0.3924214,0.3859412
1076,0.3848814,0.3965806,0.3959846
1077,0.3760193,0.4251924,0.4185759
1078,0.3987812,0.4185875,0.4159952
1079,0.3907044,0.4208492,0.4083617
1080,0.3733982,0.4157071,0.4103506
1081,0.3826106,0.4039624,0.397404
1082,0.3873345,0.4026492,0.4024046
1083,0.3887116,0.4148308,0.4017513
1084,0.3968509,0.4092446,0.4047308
1085,0.362759,0.4077351,0.4009262
1086,0.3867023,0.4099557,0.3994346
1087,0.3815254,0.4246841,0.4137953
1088,0.3769105,0.4235119,0.41815
1089,0.3872227,0.3995716,0.3958412
1090,0.3786535,0.4069691,0.4030746
1091,0.3754543,0.4111446,0.4020827
1092,0.3820753,0.4421021,0.4317174
1093,0.3724791,0.4254334,0.4197154
1094,0.3669368,0.4145174,0.4060172
1095,0.3739643,0.4220519,0.4225008
1096,0.3789576,0.4153501,0.404258
1097,0.3724584,0.4371558,0.4273006
1098,0.378488,0.4124791,0.4063609
1099,0.3684093,0.4335959,0.4251914
1100,0.3924644,0.4174126,0.4128691
1101,0.3725281,0.3994026,0.4000502
1102,0.3750853,0.4088558,0.4017572
1103,0.3975919,0.4062699,0.3987056
1104,0.3881295,0.413132,0.4095522
1105,0.3834983,0.4076703,0.3994082
1106,0.3661658,0.3922784,0.3854124
1107,0.3699938,0.4040398,0.4032428
1108,0.3785909,0.4081127,0.4033808
1109,0.3813758,0.4059991,0.4012147
1110,0.3811599,0.4114517,0.410872
1111,0.3885653,0.3953083,0.3996231
1112,0.3658815,0.4118372,0.4031435
1113,0.3742162,0.4211117,0.4204302
1114,0.3787389,0.4188448,0.4095135
1115,0.3680342,0.4355158,0.4319154
1116,0.368937,0.410347,0.40601
1117,0.3733816,0.4087485,0.4094319
1118,0.363934,0.4054484,0.4038294
1119,0.381545,0.4118461,0.4135061
1120,0.3776812,0.4156814,0.4110579
1121,0.3774855,0.4242715,0.428521
1122,0.4035375,0.4104072,0.4055584
1123,0.3987316,0.4155608,0.4101948
1124,0.367031,0.4041582,0.3996451
1125,0.384692,0.4260929,0.4172247
1126,0.3650641,0.4111312,0.4060671
1127,0.3758703,0.4183912,0.4121357
1128,0.3691349,0.3975427,0.3965445
1129,0.3940093,0.4144211,0.412298
1130,0.3597997,0.4232673,0.4172004
1131,0.3907857,0.4237439,0.4193535
1132,0.371489,0.4049652,0.4013479
1133,0.3786035,0.4319547,0.4190171
1134,0.3804201,0.4033037,0.4051318
1135,0.3740375,0.4143744,0.412159
1136,0.3747841,0.4021379,0.3994344
1137,0.3638591,0.398804,0.397907
1138,0.3776956,0.4128813,0.40075
1139,0.4065182,0.415543,0.4132358
1140,0.408851,0.4144961,0.4026781
1141,0.3758673,0.4118676,0.4113838
1142,0.3696844,0.4136436,0.4092749
1143,0.3799286,0.4130057,0.4020238
1144,0.3930699,0.4032695,0.3934297
1145,0.3873165,0.4208589,0.4169917
1146,0.4014615,0.404761,0.4039609
1147,0.3861235,0.4272434,0.420375
1148,0.3834905,0.4093928,0.4028275
1149,0.3843421,0.435262,0.4309475
1150,0.3716266,0.4166888,0.4134893
1151,0.3653074,0.4228629,0.4164295
1152,0.3765032,0.4139515,0.4073282
1153,0.3950578,0.4242144,0.4262718
1154,0.367443,0.3881645,0.3871027
1155,0.3732978,0.4191562,0.4169866
1156,0.3801271,0.4310175,0.4256178
1157,0.3839661,0.4192723,0.4129566
1158,0.3881301,0.3936194,0.3884574
1159,0.3804221,0.4103816,0.4022328
1160,0.3580064,0.4117789,0.4063881
1161,0.3740335,0.416223,0.4099059
1162,0.3586118,0.3874072,0.3835302
1163,0.3849959,0.4033769,0.3974292
1164,0.3803475,0.3996686,0.4025238
1165,0.3804232,0.4226555,0.4143774
1166,0.3714079,0.4248323,0.4172002
1167,0.3961684,0.4169143,0.409729
1168,0.3589029,0.4146666,0.410082
1169,0.3879543,0.413322,0.4055365
1170,0.3745653,0.3903019,0.3867677
1171,0.3744214,0.4118933,0.4117438
1172,0.3787068,0.3987364,0.3930212
1173,0.361509,0.4075727,0.40578
1174,0.3601349,0.4222185,0.4143827
1175,0.3667423,0.3997812,0.4013299
1176,0.3585507,0.4240319,0.4221798
1177,0.368508,0.4158933,0.4099864
1178,0.3680584,0.4019191,0.3952171
1179,0.3644368,0.4106917,0.4066305
1180,0.3706461,0.4033968,0.3961665
1181,0.4001482,0.4017902,0.3960937
1182,0.3784958,0.4046333,0.4009475
1183,0.3804395,0.4073966,0.4005265
1184,0.3796732,0.4032503,0.4080659
1185,0.3926702,0.3969011,0.3898165
1186,0.3815447,0.4078004,0.404183
1187,0.3899072,0.3881506,0.3870378
1188,0.3598633,0.4151489,0.4105364
1189,0.3683581,0.4332528,0.4296893
1190,0.3839383,0.3975004,0.3901742
1191,0.3873971,0.4139092,0.4050538
1192,0.3676739,0.4244076,0.4225567
1193,0.3840056,0.3986072,0.3921364
1194,0.3769773,0.4140732,0.407996
1195,0.4101305,0.4402996,0.4356503
1196,0.3723586,0.4026259,0.3965477
1197,0.3706791,0.4015281,0.3989937
1198,0.375813,0.4123222,0.4070802
1199,0.3725832,0.4277137,0.4221026
1200,0.3671596,0.4150757,0.409712
1201,0.3897895,0.4182855,0.4142104
1202,0.3874706,0.4045265,0.3932542
1203,0.3586234,0.4069136,0.3998285
1204,0.365105,0.4128818,0.4032803
1205,0.3862637,0.4085467,0.4040974
1206,0.3702178,0.4270613,0.4225331
1207,0.3766818,0.4128011,0.4112988
1208,0.3834535,0.4153159,0.4156382
1209,0.3816218,0.4047693,0.4007888
1210,0.3664729,0.4092707,0.4057184
1211,0.3737735,0.4216543,0.409799
1212,0.3922397,0.4179308,0.4151712
1213,0.3616794,0.3995293,0.3956635
1214,0.3802669,0.3994777,0.397481
1215,0.3833393,0.4077168,0.4057792
1216,0.3897121,0.4075142,0.4007627
1217,0.3841963,0.4103649,0.404105
1218,0.3861815,0.4341112,0.4290131
1219,0.3770837,0.4249988,0.4240025
1220,0.3860591,0.4045653,0.3934623
1221,0.4213416,0.4069627,0.4040503
1222,0.3701592,0.4120152,0.4040529
1223,0.3524585,0.449061,0.4389315
1224,0.3846536,0.4289939,0.4230133
1225,0.3638592,0.4082954,0.4033197
1226,0.384681,0.4073884,0.4079542
1227,0.3755104,0.4198229,0.416421
1228,0.3816698,0.3960413,0.3917828
1229,0.3667361,0.4019801,0.3936927
1230,0.423642,0.4043738,0.3937296
1231,0.3850038,0.4051251,0.3997432
1232,0.3644364,0.4220453,0.4211672
1233,0.3799612,0.4052655,0.402177
1234,0.3557387,0.428454,0.4192121
1235,0.3695594,0.4055803,0.4053149
1236,0.400029,0.4113344,0.4063024
1237,0.3910786,0.4059666,0.3996905
1238,0.3798951,0.3991398,0.3997251
1239,0.3685777,0.4149502,0.4066029
1240,0.3843543,0.415506,0.4063532
1241,0.3898955,0.4346453,0.4258334
1242,0.3732545,0.4012091,0.3937685
1243,0.3742661,0.4229524,0.4241255
1244,0.3754878,0.3978212,0.3901922
1245,0.3776243,0.436449,0.4261791
1246,0.3692293,0.416381,0.4158631
1247,0.3838009,0.4072097,0.4005062
1248,0.3664756,0.4129679,0.4068784
1249,0.3636318,0.4186958,0.4143411
1250,0.3800673,0.4225269,0.4119718
1251,0.3648583,0.4130834,0.4051275
1252,0.3742684,0.4272536,0.4247926
1253,0.3771236,0.3945093,0.3866286
1254,0.3712974,0.3966793,0.3888382
1255,0.3725719,0.3878782,0.3905916
1256,0.3924464,0.4292128,0.4194009
1257,0.3907756,0.4232631,0.4203336
1258,0.3782182,0.3976603,0.3968007
1259,0.380567,0.4117424,0.4102168
1260,0.3766405,0.4083049,0.40237
1261,0.3717132,0.4079455,0.4014727
1262,0.3645948,0.4052391,0.3979017
1263,0.3849681,0.4092851,0.403131
1264,0.3880974,0.4116193,0.4054636
1265,0.3939963,0.411073,0.4099246
1266,0.3659431,0.4072064,0.4059868
1267,0.393186,0.424677,0.4095203
1268,0.3708557,0.4303991,0.4222199
1269,0.3646219,0.4043603,0.3942761
1270,0.3950517,0.3998046,0.3934273
1271,0.3718836,0.4178455,0.4156037
1272,0.3729234,0.4203114,0.4125792
1273,0.3664312,0.4003629,0.3980471
1274,0.3708475,0.3929675,0.3879004
1275,0.4020771,0.3852406,0.3831851
1276,0.3748145,0.4217687,0.4156517
1277,0.3660862,0.4239837,0.4149644
1278,0.3741254,0.4082302,0.4043523
1279,0.3847719,0.4209924,0.4184074
1280,0.3572533,0.411626,0.3984942
1281,0.4047108,0.3973525,0.4009217
1282,0.3865481,0.4030165,0.3982651
1283,0.3845155,0.3950489,0.3889562
1284,0.378846,0.4084327,0.4032901
1285,0.3813933,0.4000233,0.3976712
1286,0.3645971,0.3956608,0.3929673
1287,0.3702824,0.4145427,0.4093541
1288,0.3796429,0.3878094,0.3832725
1289,0.3748792,0.3958334,0.3898886
1290,0.3793029,0.4159553,0.4088498
1291,0.3944564,0.4135413,0.4075361
1292,0.3595264,0.4157085,0.4093557
1293,0.3711171,0.4057427,0.402569
1294,0.3745542,0.4072538,0.4063986
1295,0.3851718,0.3999333,0.4014913
1296,0.3701651,0.4092663,0.3992927
1297,0.3569696,0.4145484,0.4055923
1298,0.3645064,0.3953238,0.3937319
1299,0.3590626,0.4229665,0.4150864
1300,0.3922417,0.4002422,0.3934571
1301,0.3776763,0.4094583,0.4082587
1302,0.3719603,0.4300597,0.4210371
1303,0.3791785,0.4227074,0.4179127
1304,0.368932,0.4043965,0.3944923
1305,0.361563,0.4115781,0.4045735
1306,0.3699646,0.3927692,0.3879693
1307,0.3700013,0.4012823,0.3998541
1308,0.379706,0.4132158,0.403146
1309,0.3716905,0.3982201,0.3966188
1310,0.3729489,0.4088773,0.4021907
1311,0.3711651,0.4179243,0.4129981
1312,0.3837227,0.3881649,0.3784958
1313,0.380762,0.4200581,0.418106
1314,0.3929031,0.4025821,0.4040544
1315,0.3793806,0.4005732,0.3945711
1316,0.3746222,0.435052,0.4239343
1317,0.3579881,0.4188852,0.4120715
1318,0.3735134,0.4069114,0.4009246
1319,0.3716996,0.4103418,0.4024433
1320,0.3764444,0.3982948,0.3943599
1321,0.3606844,0.4047145,0.4018092
1322,0.3661442,0.3991933,0.3941922
1323,0.3886819,0.4118467,0.4013378
1324,0.3598458,0.416679,0.4107567
1325,0.3793913,0.3918688,0.388667
1326,0.3831116,0.3907552,0.3919331
1327,0.374478,0.3989991,0.3911898
1328,0.3654893,0.4136066,0.4019167
1329,0.3687966,0.3841375,0.3843986
1330,0.3819821,0.3926413,0.3865726
1331,0.3666749,0.4221912,0.4141216
1332,0.3738826,0.3995427,0.389801
1333,0.3743008,0.3895227,0.3838097
1334,0.3672242,0.451864,0.4397843
1335,0.380792,0.4306985,0.4148843
1336,0.3667076,0.4003732,0.4022705
1337,0.3901747,0.4116422,0.4034649
1338,0.3766265,0.4141249,0.4076786
1339,0.3769729,0.4179322,0.4128224
1340,0.3711533,0.4101383,0.4056447
1341,0.3877187,0.4085943,0.4058863
1342,0.3703151,0.4240466,0.4164147
1343,0.3677927,0.4118484,0.4055409
1344,0.3826233,0.4205265,0.4132953
1345,0.3865376,0.403972,0.4018587
1346,0.3748408,0.3792655,0.3771442
1347,0.387314,0.4114468,0.4061495
1348,0.3681906,0.4168093,0.4104222
1349,0.3652888,0.4249381,0.4167522
1350,0.3662591,0.4284479,0.4181857
1351,0.376034,0.4086142,0.4004109
1352,0.3770936,0.4004948,0.3966113
1353,0.3771665,0.4190483,0.4167537
1354,0.3850672,0.4132393,0.4033919
1355,0.3793194,0.4074286,0.4015474
1356,0.3602421,0.4091584,0.4012619
1357,0.3578622,0.3898483,0.3863243
1358,0.3669593,0.4083605,0.4077404
1359,0.3690994,0.4134549,0.4062524
1360,0.3837919,0.4204608,0.4116114
1361,0.395294,0.4310296,0.4248519
1362,0.3650839,0.4070536,0.4065689
1363,0.3636273,0.4073535,0.3971713
1364,0.3988032,0.4086188,0.4023762
1365,0.3757046,0.4230462,0.4143134
1366,0.3910053,0.4102938,0.4021738
1367,0.3635322,0.4343918,0.4291851
1368,0.3797504,0.4065004,0.4032324
1369,0.3713803,0.4043916,0.3952731
1370,0.3868141,0.3977048,0.3954826
1371,0.3683169,0.4069716,0.4044398
1372,0.3710965,0.3874346,0.3805879
1373,0.3831861,0.3816518,0.3773293
1374,0.3686524,0.4082865,0.3967851
1375,0.4033274,0.4319234,0.4227237
1376,0.3689222,0.4211251,0.4129338
1377,0.368258,0.4097539,0.4081795
1378,0.3773668,0.4100929,0.4030248
1379,0.3720927,0.4075212,0.4045423
1380,0.3782508,0.4108777,0.4062754
1381,0.3701099,0.3783176,0.3731197
1382,0.3701255,0.4150434,0.4118588
1383,0.3696483,0.403695,0.3936882
1384,0.3671546,0.4128414,0.4083055
1385,0.3696454,0.4267922,0.4195434
1386,0.3753302,0.4045098,0.3901128
1387,0.3718045,0.4212854,0.4086223
1388,0.3699038,0.4346176,0.424459
1389,0.3669956,0.4033702,0.4026101
1390,0.370268,0.4016402,0.39617
1391,0.3777056,0.4208407,0.4180956
1392,0.3953474,0.3924753,0.3888156
1393,0.3799354,0.4136088,0.4030898
1394,0.3548937,0.4035639,0.4043007
1395,0.3848351,0.388719,0.3823893
1396,0.3718282,0.39751,0.3869866
1397,0.3638021,0.3992116,0.3915697
1398,0.3798036,0.4037403,0.3985525
1399,0.3679334,0.4203836,0.4147281
1400,0.3825927,0.4148037,0.4089355
1401,0.3699421,0.3961643,0.3918803
1402,0.3861796,0.3905624,0.3865484
1403,0.3625132,0.4133476,0.40737
1404,0.3687953,0.3932337,0.3971132
1405,0.3623192,0.3986705,0.3918128
1406,0.3870654,0.3983353,0.3954065
1407,0.3666248,0.4097759,0.4050928
1408,0.3952495,0.3937042,0.3870493
1409,0.3721845,0.4297325,0.422428
1410,0.3728815,0.3969522,0.3901871
1411,0.3827553,0.3899431,0.389115
1412,0.3658645,0.4090109,0.4071146
1413,0.3945289,0.3843966,0.3775421
1414,0.3756566,0.3957749,0.3891135
1415,0.3873387,0.4064634,0.4006865
1416,0.3741824,0.4056221,0.3981968
1417,0.3742698,0.4061072,0.3989098
1418,0.3682214,0.4113066,0.4074923
1419,0.378319,0.3838342,0.3813379
1420,0.3922971,0.4288231,0.4224183
1421,0.3789328,0.3977629,0.3954378
1422,0.3695265,0.3957335,0.3889059
1423,0.3754652,0.403067,0.4069505
1424,0.3627936,0.396601,0.3940634
1425,0.3677664,0.4109189,0.4083543
1426,0.3747866,0.4101071,0.4010733
1427,0.3657551,0.4143999,0.4124462
1428,0.3741002,0.4203174,0.4066013
1429,0.3843039,0.4103957,0.4070248
1430,0.3754501,0.4153784,0.4081641
1431,0.3990589,0.4138204,0.4038042
1432,0.3761506,0.4046564,0.4045608
1433,0.3703758,0.3976,0.3933538
1434,0.3893655,0.3951928,0.389113
1435,0.3835918,0.3875661,0.3846911
1436,0.3765396,0.4059297,0.3976761
1437,0.3752581,0.3949357,0.3885556
1438,0.3764328,0.4058917,0.4026032
1439,0.365223,0.401206,0.3991796
1440,0.3617167,0.4098755,0.3988722
1441,0.3886015,0.420402,0.4209703
1442,0.3791917,0.4154773,0.409101
1443,0.365297,0.4108307,0.40373
1444,0.3957763,0.4090977,0.413163
1445,0.3798903,0.4146694,0.4112023
1446,0.3729017,0.4027003,0.3938273
1447,0.3705123,0.4177216,0.4121645
1448,0.374155,0.3950608,0.3930363
1449,0.382414,0.4187288,0.4105358
1450,0.3698506,0.4342614,0.4263757
1451,0.3773584,0.4089822,0.4034208
1452,0.3838697,0.4185469,0.4143561
1453,0.3778428,0.4039792,0.3953614
1454,0.373629,0.4166155,0.4090119
1455,0.3865998,0.4073887,0.3967599
1456,0.3620088,0.417784,0.4141493
1457,0.3851725,0.4056228,0.4028868
1458,0.3884749,0.4020644,0.3977065
1459,0.3748496,0.4029141,0.394944
1460,0.3818662,0.3997429,0.3926468
1461,0.3762731,0.4041143,0.3965745
1462,0.36905,0.4205237,0.4119605
1463,0.3641104,0.4303164,0.4195032
1464,0.3707462,0.3949074,0.3925462
1465,0.3687492,0.4046657,0.3963682
1466,0.3671386,0.3944202,0.3863827
1467,0.3953655,0.3907146,0.3905108
1468,0.3717665,0.4321217,0.4263126
1469,0.3802466,0.4093947,0.4007688
1470,0.3806905,0.403775,0.4055149
1471,0.3718095,0.4291832,0.4190817
1472,0.377676,0.4174811,0.4114271
1473,0.3806804,0.4035793,0.3977781
1474,0.3778704,0.4030199,0.3998387
1475,0.3823712,0.4064616,0.3957951
1476,0.3677316,0.4098386,0.3997035
1477,0.367581,0.4384049,0.432346
1478,0.3750142,0.4022416,0.3972493
1479,0.3810967,0.3861311,0.3821576
1480,0.3871466,0.4048839,0.3981968
1481,0.366716,0.3932933,0.3870164
1482,0.3784219,0.404586,0.3959871
1483,0.3958562,0.4265288,0.4200728
1484,0.3686664,0.4277484,0.423321
1485,0.3807279,0.4149955,0.4025819
1486,0.3712721,0.4326566,0.416978
1487,0.3823927,0.4134112,0.4106042
1488,0.3684762,0.4098175,0.402814
1489,0.3700222,0.4096969,0.4058541
1490,0.3898981,0.4243187,0.4195748
1491,0.3829125,0.4012887,0.3957946
1492,0.3583053,0.4003697,0.3949613
1493,0.3770947,0.385736,0.3787344
1494,0.352485,0.3965376,0.3892594
1495,0.3737887,0.3989288,0.3962643
1496,0.3902424,0.3959542,0.3919444
1497,0.3555779,0.4052919,0.3976735
1498,0.3663712,0.4027877,0.4023685
1499,0.3835995,0.3942307,0.3969608
1500,0.3697505,0.393322,0.3947329
1501,0.3661125,0.4021786,0.3953549
1502,0.3854257,0.4037953,0.4067939
1503,0.3800301,0.4146063,0.4061049
1504,0.3872132,0.4116431,0.4024591
1505,0.3959728,0.423358,0.4085952
1506,0.3574052,0.3868308,0.3836679
1507,0.3710831,0.4024583,0.3995261
1508,0.3702416,0.431135,0.4231515
1509,0.3765741,0.4007767,0.3972985
1510,0.3737885,0.410002,0.4112554
1511,0.3828621,0.4144041,0.4126407
1512,0.3849522,0.3943391,0.3924054
1513,0.3675258,0.4006405,0.3915758
1514,0.3879611,0.4100723,0.4036488
1515,0.3745485,0.3998529,0.3949473
1516,0.3846404,0.4200525,0.4190706
1517,0.3850485,0.3882679,0.3833711
1518,0.3840542,0.4032457,0.3910096
1519,0.3687392,0.410182,0.4056536
1520,0.3735414,0.4071079,0.3991484
1521,0.3718264,0.4294246,0.4199024
1522,0.3650627,0.4056428,0.4002814
1523,0.3538026,0.4107769,0.4019442
1524,0.3987688,0.408172,0.4000307
1525,0.3822788,0.4207681,0.4144784
1526,0.3686537,0.406067,0.402183
1527,0.3659354,0.4089804,0.4028972
1528,0.3667082,0.4041132,0.3974391
1529,0.3613476,0.4207828,0.4120542
1530,0.3725773,0.397349,0.3910827
1531,0.3672065,0.4126488,0.4123851
1532,0.3950885,0.3949107,0.3905302
1533,0.3710459,0.400324,0.3924641
1534,0.3833011,0.4126032,0.4017515
1535,0.3699817,0.4186118,0.4036963
1536,0.3994833,0.4300884,0.420614
1537,0.3901808,0.4356289,0.4249391
1538,0.3762878,0.3992776,0.393925
1539,0.3716087,0.4169843,0.4106829
1540,0.3563944,0.4139731,0.4065351
1541,0.3758342,0.4091623,0.4025785
1542,0.3861296,0.3780923,0.3702105
1543,0.3691125,0.4062254,0.4042963
1544,0.3733023,0.3841261,0.3760142
1545,0.3567249,0.4190343,0.4148317
1546,0.359753,0.4270568,0.4181904
1547,0.3807532,0.4025161,0.396001
1548,0.3689724,0.4169613,0.4108835
1549,0.386066,0.3963454,0.3847484
1550,0.3778268,0.412779,0.4041232
1551,0.3610147,0.4100478,0.3996345
1552,0.3604296,0.3959653,0.38873
1553,0.3675618,0.4045074,0.4040254
1554,0.3631736,0.3978537,0.3945366
1555,0.3745396,0.3843877,0.3786545
1556,0.3672428,0.4069187,0.4027663
1557,0.3795202,0.4079562,0.4039215
1558,0.3739915,0.4200979,0.4073688
1559,0.3662819,0.4218935,0.4193774
1560,0.3681002,0.395659,0.3890376
1561,0.3660675,0.389264,0.3884186
1562,0.3721207,0.4155205,0.4083841
1563,0.3680667,0.4206753,0.4053415
1564,0.4136829,0.4005224,0.393544
1565,0.3714571,0.4172193,0.4114294
1566,0.3848844,0.412854,0.4006256
1567,0.3758833,0.4217152,0.4082867
1568,0.3694985,0.4139254,0.4060308
1569,0.3689244,0.387409,0.3827109
1570,0.3972762,0.3923754,0.382315
1571,0.3642704,0.3984523,0.3911977
1572,0.362235,0.421466,0.4056586
1573,0.3751806,0.4138381,0.4025523
1574,0.366613,0.4185497,0.4117228
1575,0.3636431,0.3853834,0.379871
1576,0.3773938,0.4226669,0.4156311
1577,0.3821985,0.3903219,0.3805167
1578,0.3462961,0.4004986,0.3881389
1579,0.3723769,0.4101456,0.4115597
1580,0.3720527,0.3927033,0.3891445
1581,0.370418,0.3958971,0.3921472
1582,0.3608789,0.3961875,0.395072
1583,0.3888118,0.3961485,0.3923814
1584,0.4106391,0.3938552,0.3936858
1585,0.3875824,0.4208962,0.4083616
1586,0.3678865,0.4042209,0.3960386
1587,0.371683,0.3979206,0.3863751
1588,0.3857177,0.4158244,0.4050233
1589,0.3661073,0.4182912,0.4072561
1590,0.3802767,0.4338402,0.4224111
1591,0.3674894,0.4034772,0.3951276
1592,0.3756307,0.4038481,0.3981351
1593,0.3866325,0.377528,0.3736679
1594,0.3695407,0.4028808,0.3966526
1595,0.3677015,0.3938735,0.3912891
1596,0.3734103,0.4066412,0.3973771
1597,0.3900016,0.3984689,0.3962449
1598,0.3518441,0.3906642,0.3856013
1599,0.3766145,0.4015611,0.3946012
1600,0.3790681,0.3956572,0.3810695
1601,0.3619952,0.3974908,0.3937529
1602,0.3859278,0.4161627,0.4078397
1603,0.3686739,0.3934356,0.3942772
1604,0.3841695,0.4065514,0.3978513
1605,0.3694372,0.4042783,0.3968881
1606,0.3701592,0.427108,0.4195589
1607,0.3944302,0.4054904,0.3988015
1608,0.3619894,0.4097688,0.3974552
1609,0.3836921,0.4118246,0.4075352
1610,0.3604143,0.405394,0.3968391
1611,0.363835,0.3952472,0.3897265
1612,0.3714831,0.3890059,0.3868677
1613,0.3811645,0.4139822,0.4103602
1614,0.3762141,0.411355,0.4070629
1615,0.3689125,0.4058602,0.3984538
1616,0.3681834,0.4024747,0.4013598
1617,0.3815464,0.4222291,0.4185272
1618,0.3643267,0.4133552,0.4047166
1619,0.4031166,0.4067053,0.4002858
1620,0.3659189,0.3969005,0.3873868
1621,0.3832808,0.3967122,0.3836142
1622,0.3654352,0.3969619,0.3899429
1623,0.3789786,0.4103718,0.4058267
1624,0.3620284,0.3747065,0.3764687
1625,0.3764143,0.4069759,0.4049933
1626,0.3717572,0.4197651,0.4143876
1627,0.3731257,0.3958108,0.3908721
1628,0.3581842,0.3932725,0.390846
1629,0.3531969,0.3973314,0.3935709
1630,0.3681371,0.405147,0.3961543
1631,0.3949291,0.3878609,0.3875916
1632,0.3756577,0.4149336,0.4075286
1633,0.3816278,0.3959278,0.3938919
1634,0.3799357,0.4120928,0.4051253
1635,0.358249,0.4102814,0.3981602
1636,0.3737987,0.3989649,0.3932339
1637,0.3648427,0.4140678,0.4069084
1638,0.3795972,0.4001219,0.3990377
1639,0.3776945,0.4049108,0.3922268
1640,0.384097,0.4231304,0.4134759
1641,0.3810743,0.3849975,0.3875254
1642,0.3678618,0.4031251,0.402061
1643,0.3774988,0.4136187,0.4046346
1644,0.3753154,0.4009755,0.3955183
1645,0.3748851,0.4036908,0.3967298
1646,0.3779415,0.4024675,0.3958081
1647,0.3722273,0.4103772,0.3994252
1648,0.3645385,0.3796555,0.3758012
1649,0.3600896,0.3921896,0.3845017
1650,0.3725583,0.4046327,0.3967045
1651,0.3769916,0.4015606,0.3983724
1652,0.371418,0.4025597,0.3953725
1653,0.371893,0.4047715,0.3974869
1654,0.3799649,0.3991684,0.398966
1655,0.373516,0.3934661,0.3899221
1656,0.3767749,0.412243,0.407784
1657,0.3769812,0.4029429,0.4002009
1658,0.3705967,0.4142455,0.405357
1659,0.3645937,0.4044527,0.3991598
1660,0.3670516,0.4118533,0.3998841
1661,0.3784435,0.4051551,0.3982069
1662,0.3668777,0.4211581,0.4156578
1663,0.3890119,0.4248521,0.4156328
1664,0.3656087,0.4035809,0.4030707
1665,0.3552483,0.4064494,0.3972018
1666,0.3886972,0.4120147,0.409987
1667,0.374464,0.3997028,0.3945299
1668,0.3731785,0.4028612,0.3947103
1669,0.3712112,0.4219388,0.4133188
1670,0.3644396,0.4025464,0.3917515
1671,0.3728122,0.4018665,0.3993101
1672,0.3769609,0.4185461,0.407508
1673,0.3738612,0.4059013,0.3947721
1674,0.3759374,0.4171584,0.4097363
1675,0.3758018,0.4119298,0.4035124
1676,0.3768211,0.4110201,0.4007426
1677,0.3979455,0.4003645,0.3956927
1678,0.4076626,0.4019598,0.3951323
1679,0.3646984,0.3929548,0.3897538
1680,0.3820728,0.417265,0.4110065
1681,0.3619125,0.3761083,0.3773261
1682,0.3939982,0.3872491,0.3804561
1683,0.3757016,0.4153335,0.4137716
1684,0.3872751,0.3946517,0.3921418
1685,0.3600659,0.4102687,0.4092875
1686,0.3727555,0.4213318,0.4116415
1687,0.4096355,0.3931277,0.3862606
1688,0.3699476,0.4132786,0.4044115
1689,0.3704278,0.4172184,0.4052186
1690,0.3804231,0.3933193,0.3947595
1691,0.3707566,0.3962002,0.3903636
1692,0.3767658,0.4126881,0.4064362
1693,0.3560132,0.3913595,0.385205
1694,0.3715497,0.4050519,0.3972374
1695,0.3660253,0.401758,0.3969593
1696,0.3836902,0.4007172,0.3955123
1697,0.3732913,0.3881967,0.3848155
1698,0.3725016,0.4416012,0.4235319
1699,0.378664,0.4091983,0.4017584
1700,0.366086,0.3852259,0.3844838
1701,0.3674384,0.41019,0.3991017
1702,0.3786948,0.4003743,0.3926142
1703,0.379958,0.4316646,0.4274591
1704,0.3753956,0.4098107,0.400739
1705,0.3630458,0.40673,0.4000627
1706,0.3752484,0.4047611,0.401632
1707,0.3839785,0.4108863,0.4030865
1708,0.3852672,0.4034396,0.3979636
1709,0.3883351,0.3902553,0.381338
1710,0.3943907,0.3861369,0.3822059
1711,0.3663765,0.4095114,0.4055991
1712,0.3768461,0.3839961,0.381729
1713,0.3633038,0.4248882,0.4151527
1714,0.3809677,0.4182812,0.4146113
1715,0.3821623,0.4262623,0.4198712
1716,0.3632567,0.4338986,0.4228585
1717,0.3650009,0.3962581,0.392812
1718,0.3912098,0.4163098,0.4093051
1719,0.3658869,0.4152153,0.4076182
1720,0.3692507,0.4173266,0.4110347
1721,0.3795401,0.402037,0.3961216
1722,0.3752259,0.3974887,0.3948483
1723,0.3675502,0.3975043,0.3946483
1724,0.3752997,0.4048997,0.3993635
1725,0.3714451,0.3983649,0.3938523
1726,0.3660197,0.4090374,0.4025242
1727,0.3717005,0.3946953,0.3902108
1728,0.374815,0.4109884,0.4058595
1729,0.358569,0.3926161,0.3819005
1730,0.3642994,0.4012585,0.3963593
1731,0.3573874,0.4324373,0.42707
1732,0.3571471,0.3815017,0.3726067
1733,0.3843374,0.4106159,0.4050909
1734,0.3771776,0.3915769,0.3914648
1735,0.3606681,0.4150818,0.407539
1736,0.3810768,0.3924792,0.3919339
1737,0.3603001,0.4254186,0.4130313
1738,0.3870739,0.3979332,0.3880271
1739,0.3658054,0.394921,0.3959742
1740,0.3708681,0.3975506,0.3964766
1741,0.3954944,0.3857641,0.3744135
1742,0.3581461,0.4152399,0.4062087
1743,0.3509627,0.3901189,0.3794513
1744,0.3589599,0.4223383,0.4193554
1745,0.3674209,0.3923438,0.3870492
1746,0.3825698,0.3907487,0.3845416
1747,0.3674112,0.4028582,0.3980597
1748,0.3618352,0.4142439,0.4016988
1749,0.3774001,0.4043339,0.3963042
1750,0.3710653,0.424402,0.4196077
1751,0.3742545,0.3963866,0.3872257
1752,0.3780953,0.4078853,0.4045752
1753,0.3713071,0.395467,0.3913364
1754,0.3678875,0.4143787,0.4107251
1755,0.3954828,0.4058683,0.3959237
1756,0.402993,0.4033085,0.3925287
1757,0.3737454,0.4078788,0.4059701
1758,0.3617385,0.4203039,0.4121083
1759,0.3534937,0.411704,0.4006555
1760,0.3903749,0.404603,0.4004228
1761,0.3728571,0.4066255,0.399558
1762,0.3768737,0.4205238,0.4133213
1763,0.3856182,0.3965194,0.391585
1764,0.3744607,0.4046001,0.4037193
1765,0.358625,0.4156104,0.41146
1766,0.3767107,0.3987488,0.3987311
1767,0.3810251,0.3861081,0.3832476
1768,0.3775884,0.3884733,0.3800479
1769,0.3899965,0.4025521,0.3987019
1770,0.380481,0.4479156,0.4339254
1771,0.3768615,0.4463048,0.4329945
1772,0.3713538,0.4114167,0.4059146
1773,0.3631179,0.4379992,0.4256487
1774,0.3919891,0.4125064,0.4022378
1775,0.3949563,0.3992054,0.3937844
1776,0.3694963,0.4208643,0.4175599
1777,0.3559152,0.4103945,0.4047948
1778,0.3780189,0.4090085,0.4055979
1779,0.3812941,0.3891862,0.3863527
1780,0.3633452,0.395294,0.3898584
1781,0.3886325,0.4034796,0.3993626
1782,0.3693944,0.4118324,0.4069061
1783,0.3886944,0.4027278,0.3931045
1784,0.3700113,0.3879789,0.3836849
1785,0.3757461,0.4064826,0.3976515
1786,0.3933217,0.397853,0.3957493
1787,0.3691142,0.3931583,0.3917923
1788,0.3662548,0.405221,0.3997898
1789,0.3627819,0.4023311,0.4002423
1790,0.3784843,0.4211394,0.4180342
1791,0.3626329,0.4196304,0.4085901
1792,0.3750877,0.4030714,0.3965079
1793,0.3568477,0.3965795,0.3940856
1794,0.3662862,0.3943325,0.3913556
1795,0.3618447,0.4040046,0.3977708
1796,0.3560563,0.4050675,0.400638
1797,0.3697199,0.4103702,0.4047618
1798,0.3699626,0.4022154,0.4011399
1799,0.3858299,0.3903341,0.3870605
1800,0.3880207,0.4112368,0.4061488
1801,0.372237,0.3984427,0.38802
1802,0.3732283,0.4000481,0.3944238
1803,0.3739767,0.3993593,0.3921382
1804,0.3912381,0.4048226,0.3962838
1805,0.3683938,0.3878516,0.3809679
1806,0.3760268,0.418677,0.4126257
1807,0.3845229,0.3902197,0.382973
1808,0.3624299,0.4059654,0.3960693
1809,0.3598676,0.402385,0.3959659
1810,0.3611614,0.4022318,0.3920631
1811,0.3872814,0.3852155,0.3791415
1812,0.3931333,0.3909457,0.3788397
1813,0.3493625,0.4130971,0.4059375
1814,0.3502414,0.4149151,0.4082485
1815,0.3570297,0.4107513,0.405234
1816,0.3626948,0.4051203,0.4031298
1817,0.3798041,0.4118996,0.406358
1818,0.3715205,0.3976917,0.3935443
1819,0.3676241,0.3786029,0.3745824
1820,0.3828721,0.4091739,0.4007259
1821,0.3512135,0.411459,0.4070278
1822,0.3669764,0.4267406,0.4187508
1823,0.3634718,0.405292,0.3935632
1824,0.3856146,0.3986736,0.3881451
1825,0.3735673,0.40703,0.4046048
1826,0.3716955,0.4038274,0.3973313
1827,0.3971152,0.4077545,0.4064823
1828,0.3779749,0.4138921,0.4072807
1829,0.3897604,0.3963759,0.3884375
1830,0.3817026,0.410895,0.4110184
1831,0.3752491,0.4089177,0.4011637
1832,0.3679161,0.4141118,0.4086002
1833,0.3699696,0.4083873,0.3973856
1834,0.3803235,0.4003936,0.4003732
1835,0.3683405,0.4050138,0.3982122
1836,0.401071,0.4045276,0.4005737
1837,0.3809285,0.380887,0.3794838
1838,0.3736929,0.4047691,0.3990041
1839,0.3574196,0.418125,0.4069283
1840,0.3564757,0.3997124,0.3915557
1841,0.3643132,0.4118833,0.4065833
1842,0.3706258,0.404202,0.3983185
1843,0.3576535,0.4026976,0.3938326
1844,0.3807994,0.4099227,0.4025747
1845,0.3776632,0.4061441,0.3965158
1846,0.3813853,0.406238,0.4010463
1847,0.3658252,0.4089886,0.3987648
1848,0.356348,0.420875,0.409375
1849,0.3571486,0.3932138,0.3874246
1850,0.3601948,0.4136598,0.4061672
1851,0.3615019,0.4062148,0.4033362
1852,0.382668,0.4101848,0.3999676
1853,0.3559185,0.396259,0.3844794
1854,0.3773628,0.413275,0.403751
1855,0.3699093,0.4077066,0.3954308
1856,0.3652269,0.4005871,0.3904392
1857,0.3580444,0.376326,0.3734231
1858,0.3536327,0.4256281,0.4199495
1859,0.3683033,0.4030758,0.3975456
1860,0.3696647,0.4146959,0.4084751
1861,0.391588,0.4164654,0.4085341
1862,0.3879213,0.39782,0.3906369
1863,0.3614429,0.4022187,0.397905
1864,0.3680162,0.4093181,0.4044723
1865,0.3933071,0.4223293,0.4144221
1866,0.3508735,0.3953478,0.3841175
1867,0.3734371,0.4128807,0.4097448
1868,0.3874015,0.3980694,0.388346
1869,0.3766477,0.4030559,0.3921714
1870,0.3666453,0.4331266,0.4175112
1871,0.381521,0.3996965,0.3888661
1872,0.3776525,0.4116887,0.4044975
1873,0.3584502,0.3975917,0.3894146
1874,0.3662975,0.4101706,0.3954568
1875,0.368659,0.4015943,0.4009701
1876,0.3981927,0.4097846,0.4060816
1877,0.3542908,0.4061139,0.3962269
1878,0.3773246,0.4012882,0.3951156
1879,0.374287,0.3992484,0.3898568
1880,0.3685845,0.4285533,0.4234312
1881,0.3922749,0.4103375,0.3972941
1882,0.3738753,0.4056652,0.4005031
1883,0.3686063,0.3827126,0.38423
1884,0.3753243,0.391962,0.3837442
1885,0.3643378,0.3992738,0.3970147
1886,0.3705347,0.4039843,0.3987163
1887,0.3709457,0.4225815,0.4128678
1888,0.3862272,0.4443942,0.438518
1889,0.3714451,0.4013643,0.3951158
1890,0.3802682,0.4159347,0.4078553
1891,0.3933173,0.4109896,0.4069916
1892,0.3793319,0.3970363,0.3965063
1893,0.3493319,0.4157581,0.406071
1894,0.3697855,0.412277,0.4005833
1895,0.396923,0.395754,0.3889019
1896,0.369329,0.3960448,0.3898919
1897,0.3642863,0.3982677,0.3887993
1898,0.3822817,0.3985364,0.3898862
1899,0.3782931,0.4173117,0.410978
1900,0.3660969,0.4178694,0.4089769
1901,0.3865885,0.3986641,0.3939671
1902,0.3684229,0.4056375,0.3967891
1903,0.3687786,0.4036223,0.3916333
1904,0.3587219,0.4004357,0.3951036
1905,0.3720565,0.4043803,0.3974559
1906,0.3726906,0.4074757,0.4008269
1907,0.3787141,0.3806432,0.3765585
1908,0.3736858,0.399157,0.3955061
1909,0.370896,0.4179076,0.4024933
1910,0.374621,0.3978233,0.3869843
1911,0.372959,0.4048375,0.3932629
1912,0.3677017,0.3917557,0.3911521
1913,0.3735517,0.4266585,0.4133009
1914,0.3775142,0.4047237,0.3929798
1915,0.3792958,0.4062352,0.4058722
1916,0.3600921,0.4159381,0.4083143
1917,0.3801454,0.4024112,0.3974013
1918,0.3568405,0.4123443,0.4040401
1919,0.3728889,0.3972172,0.3909822
1920,0.3733177,0.4037606,0.3980787
1921,0.3855748,0.4267025,0.4152687
1922,0.3673185,0.4053152,0.3999752
1923,0.3595759,0.3977786,0.3955186
1924,0.3725292,0.4070209,0.4000492
1925,0.3739146,0.3961817,0.3905071
1926,0.3587182,0.4003944,0.3967005
1927,0.3624583,0.4183823,0.4126968
1928,0.3831312,0.4044678,0.3940331
1929,0.3865617,0.3963887,0.3960504
1930,0.3934259,0.408285,0.397884
1931,0.3674634,0.4035187,0.3966807
1932,0.3817631,0.4102306,0.4006534
1933,0.3757891,0.4196361,0.4142046
1934,0.3639139,0.3893926,0.3850049
1935,0.355707,0.4008342,0.395469
1936,0.3599311,0.3986911,0.3927691
1937,0.3795028,0.3966923,0.3867063
1938,0.3985207,0.4003021,0.3941699
1939,0.373135,0.3998994,0.3914829
1940,0.3690463,0.4199724,0.4113093
1941,0.37997,0.4011725,0.3883079
1942,0.3659717,0.4105497,0.4027587
1943,0.3743333,0.4027695,0.3941005
1944,0.3727414,0.4114568,0.4046783
1945,0.3639863,0.3923469,0.3855969
1946,0.378754,0.4352159,0.4216037
1947,0.376596,0.4002479,0.3919318
1948,0.3745357,0.3967874,0.3872647
1949,0.3802587,0.3896671,0.3854169
1950,0.3621454,0.3844105,0.3783207
1951,0.3759778,0.4023045,0.3983524
1952,0.3755168,0.3916175,0.3907283
1953,0.3636129,0.4132946,0.4034406
1954,0.3646722,0.4046621,0.397046
1955,0.3723025,0.4036831,0.3932935
1956,0.3719064,0.411879,0.4067322
1957,0.3644114,0.4038077,0.3974217
1958,0.3749568,0.3913478,0.3813903
1959,0.3891293,0.4189621,0.4121782
1960,0.356046,0.4068624,0.3943436
1961,0.3834867,0.409422,0.4023941
1962,0.3716498,0.4069803,0.4036326
1963,0.3893904,0.4302406,0.416899
1964,0.3842468,0.3997288,0.3882968
1965,0.3763204,0.4076998,0.4011033
1966,0.3889451,0.4036383,0.4002059
1967,0.3654243,0.4043535,0.3995281
1968,0.3506351,0.4034058,0.3953208
1969,0.3620077,0.4121912,0.406204
1970,0.3714673,0.4031645,0.3895094
1971,0.3795625,0.418616,0.4046573
1972,0.3643236,0.4088157,0.4053039
1973,0.3803799,0.3967749,0.3895648
1974,0.3611938,0.3863305,0.380345
1975,0.3655573,0.4096963,0.4002771
1976,0.3786505,0.3971398,0.3876619
1977,0.3909729,0.3966514,0.3913925
1978,0.3620715,0.3950258,0.388486
1979,0.379358,0.3880756,0.3859113
1980,0.3670578,0.4001947,0.4013895
1981,0.3777831,0.404955,0.3980201
1982,0.3548762,0.4022956,0.3904085
1983,0.3811079,0.4048594,0.3986152
1984,0.3737526,0.4055009,0.4017145
1985,0.3578566,0.3936836,0.3865517
1986,0.3657841,0.4055516,0.3971024
1987,0.3620493,0.4050841,0.4001437
1988,0.3609186,0.4171804,0.403484
1989,0.3747955,0.4115638,0.4049193
1990,0.3790717,0.4042829,0.3911879
1991,0.3646686,0.3924355,0.3874666
1992,0.3787162,0.4052352,0.3989697
1993,0.380759,0.4007537,0.3902926
1994,0.3619104,0.3849744,0.3865762
1995,0.3771777,0.4068366,0.3942814
1996,0.3742525,0.3810344,0.382688
1997,0.3608398,0.403405,0.3911657
1998,0.3670954,0.4160937,0.4054723
1999,0.3722546,0.4028563,0.3997196
2000,0.404414,0.4079128,0.4014541
2001,0.3622133,0.3983392,0.3912141
2002,0.3736532,0.3959663,0.3831789
2003,0.379063,0.4033595,0.3919977
2004,0.3866548,0.4027249,0.3977535
2005,0.3666076,0.4029776,0.3955433
2006,0.3824906,0.401097,0.395611
2007,0.3681265,0.3827122,0.3801962
2008,0.3685417,0.4012218,0.3970723
2009,0.3820112,0.4166732,0.4127586
2010,0.3570899,0.4169232,0.4080442
2011,0.3813783,0.4107892,0.4019082
2012,0.3887267,0.4037904,0.3932792
2013,0.3438043,0.4052606,0.3934535
2014,0.3789137,0.4156342,0.408439
2015,0.3938575,0.4062339,0.399587
2016,0.3612282,0.4304949,0.4168304
2017,0.3617994,0.4085831,0.4014351
2018,0.3706694,0.4090748,0.4046121
2019,0.3627169,0.3947966,0.3828928
2020,0.3798659,0.3952526,0.392361
2021,0.3719755,0.403325,0.3981193
2022,0.3810109,0.42598,0.4097488
2023,0.371193,0.380766,0.3774266
2024,0.3946736,0.4122252,0.405297
2025,0.3736313,0.3852757,0.3810011
2026,0.3801546,0.4016047,0.3936514
2027,0.3629196,0.4069863,0.3947124
2028,0.3585286,0.4006182,0.3936843
2029,0.3725663,0.4344571,0.4271045
2030,0.3685104,0.3924617,0.3844853
2031,0.3663718,0.4053822,0.3983706
2032,0.3744571,0.4067224,0.3972968
2033,0.3673013,0.4036694,0.3935105
2034,0.3876774,0.3928894,0.3860129
2035,0.3857575,0.3926949,0.3894901
2036,0.3627589,0.3861679,0.3888885
2037,0.3656069,0.4087957,0.3985789
2038,0.3740785,0.3963033,0.3959449
2039,0.3851732,0.3938416,0.3867542
2040,0.3721911,0.4083253,0.3979982
2041,0.372227,0.4043316,0.3942614
2042,0.3614886,0.3933251,0.3839674
2043,0.3703867,0.4052503,0.3956137
2044,0.3572473,0.3875027,0.3796232
2045,0.3666212,0.4133594,0.4023632
2046,0.3641569,0.3983434,0.389301
2047,0.3632236,0.4060881,0.396025
2048,0.3645216,0.4062225,0.4022496
2049,0.3872973,0.3958016,0.3818583
2050,0.3878441,0.4135824,0.3971452
2051,0.380062,0.3855918,0.385935
2052,0.357493,0.4153152,0.4039669
2053,0.374552,0.3973628,0.3907379
2054,0.3711981,0.4203449,0.4085051
2055,0.3897697,0.4317479,0.4215322
2056,0.3538994,0.3960345,0.3891185
2057,0.359838,0.4106743,0.4061747
2058,0.3785212,0.3901016,0.3844901
2059,0.37594,0.4132987,0.4054784
2060,0.3931071,0.3976516,0.3885131
2061,0.3628174,0.3922244,0.383956
2062,0.3877056,0.3909765,0.3878793
2063,0.3768801,0.4048077,0.39483
2064,0.3754234,0.4275245,0.420636
2065,0.3770833,0.4208308,0.4160505
2066,0.3628069,0.4104134,0.4029089
2067,0.3705558,0.3877443,0.383889
2068,0.3696894,0.417097,0.4102394
2069,0.3765707,0.3973631,0.3916526
2070,0.3781421,0.3906885,0.3898036
2071,0.365674,0.3861387,0.3783551
2072,0.3602291,0.4018495,0.3945141
2073,0.3710524,0.4154794,0.408736
2074,0.3746349,0.3968672,0.3895105
2075,0.3723728,0.3886475,0.3799866
2076,0.3687632,0.3946383,0.3906841
2077,0.3676162,0.4039448,0.3921516
2078,0.3683887,0.4184777,0.4072978
2079,0.3749155,0.3819368,0.3749718
2080,0.3753745,0.3987873,0.3919053
2081,0.3512516,0.4192715,0.4070655
2082,0.3553619,0.4117579,0.403761
2083,0.3645358,0.4176481,0.4085539
2084,0.3664534,0.4147347,0.4037412
2085,0.3642514,0.4043563,0.4038128
2086,0.3759672,0.4056598,0.4002628
2087,0.3708634,0.4000612,0.3938337
2088,0.3659486,0.4137361,0.4093454
2089,0.3708794,0.4010959,0.3983672
2090,0.3754482,0.3785246,0.3780308
2091,0.3691022,0.3972489,0.3929686
2092,0.3654664,0.4014074,0.401223
2093,0.3726708,0.3949731,0.3858948
2094,0.3729865,0.3829552,0.3763992
2095,0.3592159,0.4104468,0.405564
2096,0.3782195,0.4508228,0.439338
2097,0.3686191,0.3870098,0.3842581
2098,0.3647493,0.4194387,0.4101393
2099,0.3688114,0.4136835,0.3990381
2100,0.3604662,0.3998287,0.3962484
2101,0.3668894,0.4009251,0.3864167
2102,0.3618428,0.3930509,0.3828981
2103,0.3649063,0.4180326,0.413099
2104,0.3815716,0.3989428,0.3882435
2105,0.3881659,0.3864639,0.3846555
2106,0.3712945,0.3924908,0.3823643
2107,0.3971885,0.4014511,0.3923162
2108,0.377642,0.3961616,0.3905798
2109,0.3726194,0.4051378,0.3940695
2110,0.3706217,0.4204933,0.4087483
2111,0.4022818,0.4079925,0.4016117
2112,0.3709315,0.4149701,0.406577
2113,0.3687086,0.3888992,0.3832761
2114,0.3673567,0.38485,0.3806741
2115,0.36288,0.4025444,0.3956004
2116,0.3693589,0.4081799,0.397995
2117,0.3805049,0.408237,0.4014879
2118,0.3735123,0.4009729,0.3954487
2119,0.376371,0.4060516,0.3998707
2120,0.3680167,0.4184014,0.4068365
2121,0.3755877,0.3951949,0.389462
2122,0.3642838,0.3902324,0.3818499
2123,0.3565233,0.3971317,0.3934232
2124,0.3669387,0.4012734,0.389876
2125,0.3750811,0.4299273,0.4220594
2126,0.3855793,0.3891263,0.3836563
2127,0.3735649,0.4143407,0.4026558
2128,0.367611,0.4033066,0.3950135
2129,0.359205,0.3917525,0.3822653
2130,0.3702684,0.3942708,0.3890039
2131,0.3597896,0.3942281,0.3903707
2132,0.3690956,0.3840217,0.3761215
2133,0.3750237,0.3927944,0.3850141
2134,0.3768106,0.4153582,0.4010765
2135,0.3798129,0.3960254,0.3912638
2136,0.3624227,0.4148642,0.4036325
2137,0.3717181,0.396989,0.391122
2138,0.3746374,0.3933035,0.3856125
2139,0.382167,0.3835393,0.3781812
2140,0.3620286,0.4056691,0.4024044
2141,0.3978247,0.4039845,0.3948474
2142,0.36348,0.3682424,0.3590528
2143,0.3799309,0.4023212,0.3955197
2144,0.3784579,0.4124329,0.4083156
2145,0.3618775,0.4119229,0.4051658
2146,0.3594664,0.4052767,0.3980735
2147,0.3752304,0.3919016,0.3864995
2148,0.3605223,0.3985675,0.3949709
2149,0.363912,0.4041632,0.3955044
2150,0.3885064,0.4005869,0.3976966
2151,0.3704734,0.4118532,0.4075407
2152,0.3842244,0.4000436,0.3897766
2153,0.3790038,0.3969617,0.3858261
2154,0.375425,0.3841247,0.377968
2155,0.3784952,0.4057561,0.4040017
2156,0.3616547,0.4057238,0.3948014
2157,0.3739869,0.3962285,0.3894898
2158,0.3549153,0.4149595,0.4032265
2159,0.3693052,0.4099248,0.3993473
2160,0.3668827,0.3893379,0.3836769
2161,0.360404,0.4049999,0.3984011
2162,0.3755847,0.404313,0.395909
2163,0.3586134,0.3963504,0.3834054
2164,0.3632106,0.4021693,0.3914685
2165,0.3736486,0.4110156,0.4023588
2166,0.3617969,0.3817738,0.3751698
2167,0.3514282,0.3886761,0.3880296
2168,0.3754522,0.4151707,0.4071205
2169,0.3577052,0.3926091,0.3858847
2170,0.377374,0.4077719,0.4001657
2171,0.3564683,0.3924387,0.3884537
2172,0.3685924,0.4024284,0.3899754
2173,0.360605,0.4103236,0.4033013
2174,0.3630281,0.3934534,0.384783
2175,0.3703531,0.4077719,0.4018484
2176,0.3612853,0.4005838,0.3965392
2177,0.3748327,0.3863898,0.375851
2178,0.3656163,0.4194968,0.4125209
2179,0.3748324,0.393094,0.3884819
2180,0.3652744,0.3980441,0.3922018
2181,0.3673452,0.4022443,0.3952824
2182,0.3779382,0.3870147,0.3766283
2183,0.3570556,0.3783027,0.3716216
2184,0.3720705,0.3900517,0.3833066
2185,0.3592658,0.395614,0.3872019
2186,0.3595181,0.4232984,0.4133737
2187,0.3776413,0.3841504,0.3804301
2188,0.3600616,0.3893217,0.3823158
2189,0.3843908,0.3873165,0.3798541
2190,0.3789567,0.4013937,0.3936146
2191,0.375887,0.4269753,0.4224135
2192,0.3650413,0.409105,0.4008434
2193,0.3695894,0.3937869,0.3868238
2194,0.3863797,0.3869386,0.3848878
2195,0.3778992,0.3904956,0.3855953
2196,0.3858468,0.4112963,0.4016099
2197,0.36252,0.4060719,0.4002513
2198,0.3556169,0.4103455,0.4034885
2199,0.3718155,0.40625,0.3975555
2200,0.3676845,0.4230505,0.4185018
2201,0.3881344,0.4401664,0.4321765
2202,0.3787755,0.4075904,0.3988065
2203,0.3719334,0.4243172,0.4181119
2204,0.3608975,0.4137875,0.401049
2205,0.3719999,0.3985968,0.3866634
2206,0.3815299,0.3910759,0.3866509
2207,0.3696626,0.422363,0.4149555
2208,0.3681422,0.3981415,0.3882881
2209,0.3698038,0.4088894,0.403827
2210,0.3738793,0.3871683,0.3805858
2211,0.38065,0.404712,0.4001478
2212,0.3674699,0.3951503,0.3896236
2213,0.3615167,0.4037023,0.3934192
2214,0.368208,0.3873361,0.3858915
2215,0.3599744,0.3893539,0.3872308
2216,0.3702334,0.3990268,0.3957968
2217,0.3901447,0.3982271,0.3894327
2218,0.3584293,0.4031611,0.3963141
2219,0.3751751,0.4211383,0.4117366
2220,0.3632039,0.3805145,0.3792652
2221,0.3895494,0.4007913,0.3966698
2222,0.3674817,0.4115802,0.4058211
2223,0.3591548,0.3907267,0.3856488
2224,0.3918251,0.4071109,0.3994413
2225,0.3528871,0.4028739,0.396262
2226,0.3914233,0.3920152,0.3918629
2227,0.3860066,0.4124076,0.3972201
2228,0.3733397,0.3938204,0.382284
2229,0.3645328,0.4098252,0.4047067
2230,0.3884869,0.4111186,0.3998469
2231,0.347965,0.3941962,0.3896335
2232,0.3693568,0.4360231,0.4294732
2233,0.3765819,0.407076,0.3991328
2234,0.359359,0.3964642,0.3878496
2235,0.3672687,0.3934399,0.3878571
2236,0.3935581,0.4133508,0.4056798
2237,0.3734491,0.4224549,0.415145
2238,0.362241,0.3806056,0.3769159
2239,0.3775559,0.4116915,0.4023207
2240,0.3658314,0.408024,0.400071
2241,0.3665679,0.4084804,0.4080103
2242,0.3687434,0.3911896,0.3889652
2243,0.3700249,0.3954206,0.3885868
2244,0.3691479,0.3963169,0.3898711
2245,0.3743227,0.3848197,0.3860529
2246,0.3517935,0.4012997,0.3925392
2247,0.365867,0.4007619,0.3922865
2248,0.3703545,0.3955962,0.3903299
2249,0.3693362,0.4066794,0.3987345
2250,0.35575,0.4033149,0.4002409
2251,0.368811,0.4208786,0.4114804
2252,0.4049453,0.3822463,0.3769526
2253,0.3663552,0.4013859,0.3921739
2254,0.3641302,0.3841109,0.3787235
2255,0.3705722,0.3899395,0.3852111
2256,0.3632548,0.4089958,0.400541
2257,0.374062,0.4024406,0.3943771
2258,0.3576395,0.3993864,0.3865482
2259,0.3695545,0.4027814,0.3938693
2260,0.3595713,0.3893282,0.3854848
2261,0.3575942,0.3967645,0.3917643
2262,0.3622928,0.4451232,0.4327219
2263,0.3581938,0.4002276,0.3906836
2264,0.3535658,0.3953946,0.3933425
2265,0.3736306,0.408924,0.3949199
2266,0.3786299,0.3932858,0.3849618
2267,0.3626827,0.3880072,0.3780524
2268,0.3685697,0.3997416,0.3869783
2269,0.3553216,0.4071722,0.4003006
2270,0.3561323,0.4106864,0.4014719
2271,0.3585301,0.4051878,0.3969698
2272,0.3586868,0.413738,0.4108489
2273,0.3709237,0.4011365,0.3913218
2274,0.3622938,0.3999599,0.3938614
2275,0.3618535,0.4157315,0.4101214
2276,0.3787234,0.4029713,0.3976303
2277,0.3921837,0.3921044,0.3841378
2278,0.3725285,0.4069465,0.3965706
2279,0.3811713,0.3971429,0.3903882
2280,0.3780612,0.384158,0.3789022
2281,0.3588566,0.4101291,0.401419
2282,0.3713118,0.4090651,0.3987568
2283,0.3692713,0.4024115,0.3926904
2284,0.3614252,0.3793426,0.3712961
2285,0.3771698,0.392043,0.3846594
2286,0.3884588,0.4001153,0.3937213
2287,0.3695347,0.4008802,0.3902295
2288,0.362407,0.4186815,0.4043397
2289,0.3703354,0.4155274,0.4040906
2290,0.365698,0.39483,0.3853593
2291,0.3654152,0.3958797,0.3904288
2292,0.3630932,0.4064534,0.3942005
2293,0.371712,0.4000472,0.3922369
2294,0.370346,0.3997799,0.3940853
2295,0.366809,0.3759169,0.3681722
2296,0.3866928,0.3941161,0.3849741
2297,0.3651817,0.4081964,0.4003734
2298,0.3683708,0.388999,0.3802072
2299,0.3506095,0.396192,0.390517
2300,0.3769383,0.4054255,0.3975165
2301,0.3566596,0.4102333,0.4081196
2302,0.3528101,0.395105,0.3904024
2303,0.3759296,0.3990307,0.3929035
2304,0.3768377,0.3840072,0.3819993
2305,0.3646468,0.413933,0.406768
2306,0.3676192,0.4138905,0.4091146
2307,0.3593264,0.3878635,0.3854586
2308,0.3809363,0.4122887,0.4067794
2309,0.3582711,0.4056171,0.4001898
2310,0.3779417,0.4003902,0.3941878
2311,0.3735292,0.4158039,0.4129351
2312,0.3627555,0.4097471,0.4062454
2313,0.3411868,0.4038337,0.3968756
2314,0.3693008,0.4384032,0.4294314
2315,0.3707203,0.397177,0.3857475
2316,0.389868,0.3880003,0.3779807
2317,0.3666752,0.38488,0.3835479
2318,0.3586618,0.398529,0.3860557
2319,0.3720669,0.3972868,0.3955045
2320,0.3747237,0.4010887,0.391209
2321,0.3783616,0.4011306,0.3911046
2322,0.3691834,0.4096083,0.4006934
2323,0.375202,0.4035576,0.396129
2324,0.3893936,0.3880844,0.3810535
2325,0.3790283,0.388202,0.3831004
2326,0.3599413,0.3934864,0.3867824
2327,0.3709402,0.3771754,0.3731253
2328,0.3930063,0.3872599,0.3790186
2329,0.3793037,0.3961794,0.3895049
2330,0.361432,0.4055552,0.39848
2331,0.3549477,0.3923397,0.3855495
2332,0.3723572,0.4017578,0.3958839
2333,0.3884262,0.3947894,0.381775
2334,0.3854408,0.4077415,0.3987786
2335,0.3745604,0.3992345,0.3865933
2336,0.3727625,0.404649,0.3923853
2337,0.3756477,0.4005725,0.3974891
2338,0.3620099,0.4098346,0.4058332
2339,0.3656741,0.3884092,0.3860629
2340,0.3607349,0.4184825,0.4109852
2341,0.3658387,0.4021684,0.3951768
2342,0.390788,0.3836641,0.375889
2343,0.3589891,0.4175448,0.4132776
2344,0.3681704,0.3946654,0.3905848
2345,0.3672048,0.4102533,0.3972737
2346,0.35749,0.4049078,0.397564
2347,0.3634878,0.388593,0.3785974
2348,0.3835659,0.4099245,0.3953979
2349,0.3603196,0.4108162,0.4000657
2350,0.3651964,0.3883756,0.3804272
2351,0.3722887,0.3980145,0.3910314
2352,0.3624064,0.4066297,0.4002962
2353,0.3737752,0.3956984,0.3938336
2354,0.3741188,0.397991,0.3982059
2355,0.3756236,0.3962541,0.3913934
2356,0.3634197,0.3963755,0.3855174
2357,0.3626194,0.4149013,0.4059826
2358,0.3607947,0.3999046,0.3921925
2359,0.3802931,0.4070749,0.4037406
2360,0.374686,0.3928357,0.381675
2361,0.3723978,0.4022441,0.3924543
2362,0.3705201,0.4085596,0.4036721
2363,0.3478996,0.4018564,0.399202
2364,0.3665122,0.3951628,0.3866844
2365,0.3757507,0.3932375,0.3851547
2366,0.3692912,0.3853774,0.3844838
2367,0.378082,0.3916988,0.3817692
2368,0.3748242,0.3918799,0.3813638
2369,0.3629043,0.3721325,0.3576365
2370,0.3876076,0.4130672,0.4044513
2371,0.3624609,0.4016968,0.3936608
2372,0.3524494,0.4058804,0.3958491
2373,0.3675573,0.3922241,0.3844365
2374,0.3704473,0.4160879,0.4072369
2375,0.3640934,0.3979997,0.3952549
2376,0.3712313,0.4048661,0.3999451
2377,0.3858227,0.4024008,0.3932659
2378,0.3887084,0.414285,0.4010535
2379,0.370177,0.3925374,0.3879902
2380,0.3548906,0.3855502,0.3794319
2381,0.3866454,0.4135747,0.40394
2382,0.3645434,0.393162,0.3855568
2383,0.3858445,0.3917221,0.3875786
2384,0.3810512,0.3794197,0.371608
2385,0.3709075,0.4036192,0.3922805
2386,0.3683174,0.4165982,0.4106962
2387,0.3725753,0.4188632,0.4067166
2388,0.3735941,0.4276339,0.4158883
2389,0.375276,0.4039312,0.3929145
2390,0.3670899,0.4011092,0.3958773
2391,0.3700311,0.3943415,0.3899486
2392,0.3524664,0.380403,0.3745684
2393,0.34574,0.404492,0.3989619
2394,0.3657934,0.4048531,0.3930466
2395,0.3622295,0.392829,0.3842362
2396,0.3656698,0.4043911,0.3973429
2397,0.407169,0.4021157,0.3958175
2398,0.3615396,0.4087086,0.3977149
2399,0.360772,0.4033966,0.3943084
2400,0.3682256,0.4196745,0.414823
2401,0.381884,0.3969164,0.3902729
2402,0.3588431,0.411326,0.3971209
2403,0.3816856,0.3767487,0.3715157
2404,0.3660663,0.4183836,0.410464
2405,0.3883285,0.3967189,0.3901973
2406,0.3778063,0.3980417,0.3902521
2407,0.36538,0.3892516,0.3815732
2408,0.3719454,0.4085552,0.398561
2409,0.376883,0.4027211,0.3923785
2410,0.3599756,0.4190002,0.408045
2411,0.3648278,0.3968731,0.3932547
2412,0.362991,0.3810594,0.3727582
2413,0.3657258,0.4191034,0.4068613
2414,0.3585238,0.3832978,0.3785414
2415,0.3700684,0.3901708,0.3822589
2416,0.3790259,0.417904,0.4060096
2417,0.3760549,0.4097292,0.4083277
2418,0.3879739,0.3963456,0.3920714
2419,0.3761293,0.3952764,0.3841343
2420,0.3697913,0.3982874,0.3887225
2421,0.3703393,0.3928728,0.3874139
2422,0.3741814,0.4121961,0.4000853
2423,0.359663,0.3848743,0.3846675
2424,0.3639721,0.3994824,0.3910787
2425,0.3537723,0.3896135,0.3813
2426,0.359335,0.4044578,0.3972266
2427,0.3636611,0.3841782,0.3748839
2428,0.3655281,0.4043906,0.3952454
2429,0.3684684,0.3941344,0.3833203
2430,0.3895427,0.408086,0.3997258
2431,0.3655679,0.3843074,0.3826901
2432,0.3843057,0.4164998,0.4066229
2433,0.3802354,0.3792935,0.3716374
2434,0.3742051,0.3910978,0.3852803
2435,0.3690468,0.3887253,0.381014
2436,0.3716028,0.393547,0.3822642
2437,0.3830856,0.3974147,0.3845312
2438,0.3658893,0.3946539,0.3863081
2439,0.3740075,0.4134377,0.4011051
2440,0.363615,0.4018432,0.3915706
2441,0.3834714,0.3895838,0.3736804
2442,0.3620818,0.4004082,0.3835429
2443,0.3813641,0.3961209,0.3890887
2444,0.3699439,0.4066745,0.3963374
2445,0.386667,0.4515656,0.4368973
2446,0.3801976,0.3848227,0.3800364
2447,0.3692882,0.4146007,0.4055851
2448,0.4091678,0.3964533,0.3880366
2449,0.3649617,0.387628,0.3849205
2450,0.3668927,0.396475,0.3875636
2451,0.3654805,0.4183884,0.4035735
2452,0.3729887,0.3846611,0.3754046
2453,0.351417,0.395498,0.3881716
2454,0.3785893,0.4016295,0.3914284
2455,0.3687532,0.3876542,0.3779573
2456,0.3827316,0.3844543,0.3814942
2457,0.3871416,0.3951938,0.3889554
2458,0.3546579,0.4062349,0.3977383
2459,0.3649568,0.4043356,0.3972704
2460,0.3591896,0.4131712,0.3991407
2461,0.3734258,0.3926032,0.3835088
2462,0.3669992,0.3945631,0.3804118
2463,0.3676407,0.4031219,0.3947965
2464,0.3613538,0.3703127,0.3738392
2465,0.3705696,0.3983348,0.3958531
2466,0.3703909,0.3916208,0.3820152
2467,0.3659617,0.416803,0.4073653
2468,0.3664646,0.4154448,0.407014
2469,0.3704011,0.3918282,0.3859591
2470,0.3644377,0.3898863,0.3833075
2471,0.3678947,0.4116585,0.4076865
2472,0.3789982,0.4054653,0.3957964
2473,0.3839379,0.4183218,0.4098377
2474,0.3670045,0.3922528,0.383129
2475,0.380622,0.3967936,0.3892721
2476,0.3538666,0.4050392,0.396236
2477,0.3867513,0.4119576,0.4023737
2478,0.3862,0.4147215,0.412973
2479,0.3569388,0.4104068,0.4012039
2480,0.3717145,0.3964434,0.3864178
2481,0.3733373,0.3958401,0.3931814
2482,0.3836365,0.3967505,0.3888712
2483,0.3677154,0.4054909,0.3986351
2484,0.3701821,0.3976158,0.3882931
2485,0.3609719,0.4145654,0.4081466
2486,0.3809517,0.406317,0.3944168
2487,0.3595919,0.4080565,0.4013146
2488,0.3764164,0.3868825,0.3816728
2489,0.3593042,0.4014854,0.3928421
2490,0.3677245,0.4122911,0.4030505
2491,0.3681743,0.3880091,0.3801652
2492,0.3617821,0.4136944,0.4081006
2493,0.3616697,0.4031463,0.397781
2494,0.373456,0.4077181,0.4013713
2495,0.3808448,0.3883163,0.377618
2496,0.3836771,0.4057374,0.3957936
2497,0.3650042,0.3846723,0.3746138
2498,0.3574649,0.3994672,0.4001615
2499,0.3743122,0.4091416,0.4008202
2500,0.362106,0.4018267,0.3942796
2501,0.3745846,0.3970121,0.3848512
2502,0.373659,0.4060493,0.398855
2503,0.3527234,0.3822143,0.375025
2504,0.3687336,0.3990739,0.3873001
2505,0.3798431,0.4121555,0.4017029
2506,0.3495817,0.4194611,0.4081419
2507,0.3736827,0.3998346,0.3880575
2508,0.3654388,0.4344461,0.4218064
2509,0.3606227,0.4097725,0.4024396
2510,0.3696854,0.3910767,0.3858021
2511,0.364978,0.4049354,0.3944106
2512,0.3663863,0.4082004,0.3972618
2513,0.3603553,0.3976942,0.3887214
2514,0.3771639,0.4028636,0.3953972
2515,0.3583753,0.3990052,0.3944295
2516,0.3649395,0.3878527,0.3769064
2517,0.3629596,0.388517,0.3856199
2518,0.374477,0.4066781,0.3942336
2519,0.3669184,0.4205551,0.4090913
2520,0.3726743,0.3820028,0.3814867
2521,0.367373,0.4182321,0.4061753
2522,0.3713396,0.381398,0.3721622
2523,0.3597261,0.4106659,0.4121953
2524,0.3643695,0.3958352,0.3849509
2525,0.3564108,0.4161015,0.4065748
2526,0.3852135,0.417336,0.4121255
2527,0.3664747,0.4039038,0.3958206
2528,0.3786268,0.3923578,0.389515
2529,0.3615999,0.3982655,0.3898111
2530,0.3811527,0.399816,0.3954459
2531,0.3682688,0.4102823,0.400526
2532,0.3489357,0.4021881,0.394738
2533,0.37095,0.4063737,0.3988111
2534,0.3508597,0.3859444,0.3807399
2535,0.3703218,0.4083125,0.4021422
2536,0.3674289,0.3976104,0.3906095
2537,0.3685422,0.4071447,0.3949562
2538,0.3670757,0.3948136,0.3841966
2539,0.3793893,0.3842843,0.3798829
2540,0.3728487,0.4014142,0.3931783
2541,0.3745545,0.3990729,0.4017149
2542,0.3569328,0.4108345,0.3995275
2543,0.3610394,0.3890302,0.3777953
2544,0.3840315,0.4049435,0.397104
2545,0.3632624,0.4043996,0.3954316
2546,0.3597331,0.4150136,0.4057458
2547,0.378014,0.4167037,0.4012656
2548,0.359743,0.3990698,0.3936548
2549,0.376132,0.4115042,0.4028119
2550,0.3560345,0.3838813,0.3792133
2551,0.3611944,0.3937232,0.3898269
2552,0.3788368,0.3927445,0.3857336
2553,0.367219,0.3894226,0.3815666
2554,0.362194,0.397313,0.3884872
2555,0.389057,0.3918485,0.3887263
2556,0.3755985,0.3875042,0.3796069
2557,0.3844817,0.4383782,0.4327422
2558,0.3681539,0.3977052,0.3848983
2559,0.3583511,0.4109687,0.4024477
2560,0.3654655,0.3992197,0.3869748
2561,0.363488,0.3938099,0.3830473
2562,0.3848139,0.3875626,0.3878424
2563,0.3738361,0.3969225,0.3884943
2564,0.3665595,0.4097594,0.4039223
2565,0.3510672,0.4105043,0.4035186
2566,0.3757596,0.3752921,0.3680502
2567,0.3628923,0.3957,0.3888229
2568,0.3849138,0.4176743,0.4087035
2569,0.378293,0.3946243,0.3861793
2570,0.3726582,0.4015374,0.3924435
2571,0.3654041,0.3835071,0.3750106
2572,0.3693767,0.3825816,0.3782166
2573,0.3532096,0.3912684,0.3797999
2574,0.3697263,0.3847954,0.3780935
2575,0.3851801,0.4012173,0.3910051
2576,0.3820432,0.407304,0.3918759
2577,0.3723294,0.4017012,0.3935944
2578,0.3697564,0.4185576,0.4037428
2579,0.3856636,0.4170477,0.4049575
2580,0.3471335,0.4101437,0.3998724
2581,0.3750693,0.3950779,0.3925942
2582,0.3670602,0.3938132,0.386596
2583,0.3627805,0.3947693,0.386706
2584,0.3713065,0.4326536,0.4234467
2585,0.3676591,0.4349467,0.4211495
2586,0.3742979,0.3878686,0.3756201
2587,0.3515348,0.3924651,0.3847387
2588,0.3705768,0.3876916,0.3831885
2589,0.3723344,0.4151234,0.4071727
2590,0.3708993,0.3902931,0.3889132
2591,0.3737858,0.4200273,0.4107581
2592,0.3690745,0.3986772,0.3924587
2593,0.3743897,0.4028459,0.3947934
2594,0.3725907,0.4229482,0.4145248
2595,0.3649981,0.4162801,0.4044074
2596,0.3698147,0.3937877,0.3811539
2597,0.369233,0.3876165,0.379349
2598,0.361075,0.398444,0.3924796
2599,0.3757598,0.3846879,0.3779362
2600,0.3600599,0.4079374,0.3995959
2601,0.3601809,0.3859737,0.372317
2602,0.3707531,0.4023476,0.3896824
2603,0.3679448,0.3896883,0.3851424
2604,0.3689792,0.3970115,0.3947765
2605,0.3544525,0.3966194,0.3847429
2606,0.3725405,0.3966644,0.3902102
2607,0.3706149,0.390198,0.3803619
2608,0.3599744,0.4008049,0.3943648
2609,0.3523735,0.3969297,0.3888579
2610,0.3714941,0.4250796,0.4117121
2611,0.3521256,0.3962214,0.393708
2612,0.3689314,0.3803696,0.3737586
2613,0.3835494,0.3874502,0.3816763
2614,0.3615904,0.4090634,0.3989782
2615,0.3791249,0.4092137,0.4028966
2616,0.3710307,0.3735411,0.370367
2617,0.3602118,0.4272643,0.4128609
2618,0.3599412,0.3717403,0.3685828
2619,0.3704778,0.3931878,0.3893794
2620,0.3608927,0.3967513,0.3887388
2621,0.3791282,0.3953601,0.3927667
2622,0.3736826,0.4171344,0.4079211
2623,0.3782651,0.3866797,0.387785
2624,0.3817849,0.4074971,0.3975461
2625,0.3640645,0.400224,0.3863139
2626,0.3750848,0.3831718,0.3793774
2627,0.3785387,0.4125576,0.4009764
2628,0.3597071,0.3958538,0.3929261
2629,0.3770313,0.434346,0.4241539
2630,0.375407,0.3887626,0.3806432
2631,0.3764612,0.3938488,0.3915586
2632,0.3712657,0.3953391,0.3879699
2633,0.3608851,0.393082,0.3903688
2634,0.3412253,0.3953449,0.3918063
2635,0.3529328,0.4081495,0.3957256
2636,0.3590374,0.4012917,0.3895088
2637,0.3577832,0.3978409,0.3931957
2638,0.3720444,0.407743,0.3961156
2639,0.3785224,0.3922041,0.3836076
2640,0.3672779,0.3933803,0.386542
2641,0.3654205,0.4209968,0.4118054
2642,0.3575466,0.4122579,0.3972948
2643,0.3720918,0.4076739,0.3985545
2644,0.3771541,0.3887498,0.3840061
2645,0.3647754,0.4139995,0.3995645
2646,0.3549071,0.3974922,0.3892287
2647,0.3671952,0.3924744,0.3842639
2648,0.3731437,0.3809997,0.3721816
2649,0.361447,0.409246,0.3956859
2650,0.3579468,0.4083791,0.3983245
2651,0.3621265,0.4094542,0.3971281
2652,0.3548091,0.4085321,0.3998812
2653,0.3775772,0.3798143,0.3711999
2654,0.3761125,0.3852783,0.3760176
2655,0.3714219,0.3737238,0.3705117
2656,0.3644202,0.3887296,0.3845645
2657,0.373329,0.3883595,0.383482
2658,0.3622275,0.399438,0.3904982
2659,0.3714176,0.412489,0.4000014
2660,0.3686284,0.4029241,0.3903455
2661,0.3889802,0.4090025,0.3967206
2662,0.3751229,0.3980409,0.393443
2663,0.3810326,0.4044091,0.3950857
2664,0.3620538,0.3774417,0.3712282
2665,0.376577,0.4234299,0.412402
2666,0.3775799,0.4170726,0.4110453
2667,0.3680827,0.4097658,0.3972828
2668,0.3824984,0.4129133,0.4019881
2669,0.367873,0.4008282,0.3940388
2670,0.3834402,0.4241149,0.4150638
2671,0.363409,0.4032123,0.3925169
2672,0.3677022,0.4105108,0.406281
2673,0.365169,0.3910721,0.3833405
2674,0.3713073,0.3961711,0.3835703
2675,0.3782929,0.3830859,0.3685465
2676,0.369931,0.3979093,0.3903081
2677,0.3616475,0.386665,0.3748016
2678,0.3756653,0.3919898,0.3811769
2679,0.3710037,0.3897852,0.3893049
2680,0.3735468,0.3946433,0.3894357
2681,0.3644753,0.3975522,0.3913421
2682,0.3744668,0.397538,0.3923733
2683,0.3540639,0.4011399,0.3898288
2684,0.3813333,0.3998415,0.3899264
2685,0.3656291,0.4080188,0.4012415
2686,0.3480126,0.3901373,0.3799054
2687,0.3464875,0.4084197,0.4039574
2688,0.3698699,0.4109885,0.4016951
2689,0.3775848,0.3937959,0.3823122
2690,0.3746019,0.3869537,0.3817596
2691,0.3714604,0.4120355,0.4000349
2692,0.3611826,0.3887636,0.3793608
2693,0.3576305,0.4178544,0.4072003
2694,0.3793386,0.4099822,0.3974558
2695,0.3673774,0.3883358,0.3821219
2696,0.3632534,0.3805867,0.3772335
2697,0.3690426,0.3792386,0.3735406
2698,0.3605199,0.3991091,0.3931396
2699,0.3654116,0.3965881,0.3924097
2700,0.3685634,0.3799156,0.3736725
2701,0.3861484,0.4223164,0.4101958
2702,0.3840666,0.3925324,0.3842233
2703,0.3573026,0.3790877,0.3772468
2704,0.3485768,0.3853268,0.3867614
2705,0.3583016,0.3971028,0.3877462
2706,0.3669216,0.4159197,0.4078327
2707,0.3648028,0.3962678,0.3925744
2708,0.3517235,0.3973688,0.3898315
2709,0.3640404,0.4038346,0.3963008
2710,0.3651187,0.3840016,0.3725727
2711,0.3697272,0.3931576,0.3837552
2712,0.3657548,0.4020693,0.3915211
2713,0.3863927,0.4200279,0.407006
2714,0.3715611,0.4025697,0.3918436
2715,0.3683308,0.413343,0.399325
2716,0.3713085,0.3995667,0.3943237
2717,0.3613095,0.3899785,0.3776411
2718,0.3674909,0.4056063,0.4003432
2719,0.3882877,0.3890785,0.3807482
2720,0.3875452,0.3842947,0.3755325
2721,0.3614804,0.4203644,0.4112651
2722,0.3798072,0.4081794,0.4045768
2723,0.3667886,0.407334,0.3976667
2724,0.3620039,0.3932013,0.3868476
2725,0.3862619,0.427028,0.4180687
2726,0.3775496,0.416206,0.4062937
2727,0.3663534,0.406555,0.3980336
2728,0.3735524,0.3973302,0.3877342
2729,0.3690363,0.4137806,0.404758
2730,0.3620542,0.3802703,0.3771785
2731,0.3734124,0.385525,0.3804719
2732,0.3688754,0.3979678,0.3871528
2733,0.3677691,0.398648,0.3904067
2734,0.3739525,0.4012155,0.3984034
2735,0.3738129,0.4127485,0.4034034
2736,0.3600512,0.3783883,0.3703487
2737,0.3730163,0.3963092,0.3850244
2738,0.3720034,0.4016064,0.3933044
2739,0.3557403,0.3857026,0.3798268
2740,0.3655447,0.3857153,0.3776917
2741,0.3621079,0.3750733,0.3710826
2742,0.3805043,0.4019546,0.3999646
2743,0.3635297,0.3970102,0.3894434
2744,0.3590438,0.3969209,0.3875074
2745,0.3683489,0.3933798,0.3867698
2746,0.3659954,0.3902342,0.381573
2747,0.3617264,0.390968,0.3834301
2748,0.359118,0.4016982,0.3890825
2749,0.3663706,0.4126548,0.4079424
2750,0.3664358,0.3968657,0.3913787
2751,0.3694085,0.399661,0.392867
2752,0.3667613,0.3900931,0.3845882
2753,0.3625317,0.4046609,0.4002613
2754,0.4010035,0.3907505,0.3865713
2755,0.3702132,0.3953263,0.3828604
2756,0.3615916,0.3855425,0.3826164
2757,0.3768178,0.3829192,0.3789743
2758,0.3760506,0.3954889,0.391601
2759,0.3756635,0.4050309,0.3955161
2760,0.366668,0.4121991,0.400923
2761,0.3723248,0.3856175,0.3773807
2762,0.3643776,0.4063971,0.3987089
2763,0.3757261,0.4048021,0.3942204
2764,0.3664516,0.3912606,0.3814093
2765,0.3638533,0.3999532,0.3905451
2766,0.378782,0.4147458,0.4000981
2767,0.3564938,0.3955699,0.3916835
2768,0.3723467,0.3975181,0.3910141
2769,0.3612497,0.3902024,0.3823426
2770,0.3836273,0.4033356,0.3963269
2771,0.3782552,0.4090492,0.3956704
2772,0.3764685,0.4186941,0.4088109
2773,0.3823632,0.3917989,0.3853212
2774,0.3617055,0.385067,0.3801112
2775,0.380533,0.3682758,0.363423
2776,0.3738718,0.4076675,0.4039456
2777,0.3680636,0.4036028,0.3955371
2778,0.3694825,0.4027874,0.3948053
2779,0.3651805,0.4020734,0.3899314
2780,0.3754441,0.4090017,0.4020343
2781,0.3647241,0.3979582,0.3857003
2782,0.3646055,0.4054053,0.3895
2783,0.372427,0.3999372,0.3913579
2784,0.3616233,0.4092734,0.3999807
2785,0.3679341,0.386966,0.3852413
2786,0.3762324,0.4025662,0.3990211
2787,0.3660136,0.3923596,0.3819946
2788,0.3709828,0.3998071,0.3876648
2789,0.3668966,0.3957343,0.3886195
2790,0.3743543,0.4163331,0.4052061
2791,0.3706475,0.4079961,0.3964292
2792,0.3590772,0.3874762,0.3803732
2793,0.3631689,0.3947849,0.3830404
2794,0.3623723,0.3932795,0.3845961
2795,0.3525877,0.4022028,0.3977388
2796,0.3772409,0.4003286,0.3962536
2797,0.3677066,0.396353,0.386806
2798,0.378517,0.3822017,0.3748268
2799,0.3618584,0.386489,0.3835073
2800,0.3689595,0.3884569,0.379312
2801,0.3649939,0.4026196,0.3975306
2802,0.3592343,0.4500394,0.4390045
2803,0.3741841,0.4149933,0.4035289
2804,0.371008,0.4257329,0.41706
2805,0.3624214,0.4133442,0.4022104
2806,0.3736742,0.4014703,0.3932351
2807,0.3785978,0.3920558,0.3840156
2808,0.3554181,0.4007034,0.3927226
2809,0.3745407,0.38615,0.3830708
2810,0.3779219,0.3977748,0.3936068
2811,0.3731681,0.3916557,0.3843414
2812,0.3467993,0.3875231,0.3790906
2813,0.3712119,0.3906456,0.3837452
2814,0.3691781,0.3984843,0.3888146
2815,0.3606868,0.4042412,0.3898319
2816,0.3948313,0.3903751,0.381613
2817,0.3730908,0.3911322,0.3837673
2818,0.354551,0.3937437,0.3819696
2819,0.351702,0.4060669,0.3936267
2820,0.3628557,0.4072829,0.4028708
2821,0.3506269,0.3963621,0.3931777
2822,0.3607776,0.3970641,0.3911406
2823,0.383466,0.3854079,0.3807263
2824,0.3721992,0.3885095,0.3777381
2825,0.3487885,0.4131054,0.3995389
2826,0.3541172,0.4047653,0.3971908
2827,0.3718163,0.4149191,0.4051281
2828,0.3580863,0.3890519,0.381962
2829,0.3537761,0.3941807,0.39112
2830,0.3671417,0.3849357,0.3796924
2831,0.3887006,0.3883366,0.3795969
2832,0.3693599,0.3981756,0.3879978
2833,0.4028367,0.4046758,0.3981688
2834,0.3617462,0.4044,0.3954628
2835,0.3835783,0.4036634,0.3963199
2836,0.3666995,0.4017773,0.3957333
2837,0.3592423,0.4007934,0.3924001
2838,0.3800889,0.395705,0.3914734
2839,0.3667299,0.3987418,0.3935961
2840,0.3767202,0.3995868,0.3905312
2841,0.3770274,0.4099328,0.4001384
2842,0.3746173,0.3959561,0.3919322
2843,0.3697097,0.39449,0.3874209
2844,0.3778313,0.3958691,0.3899727
2845,0.3499708,0.3976279,0.3891491
2846,0.3717318,0.4098993,0.3986862
2847,0.3680084,0.4055596,0.3942482
2848,0.3802721,0.3743462,0.3710206
2849,0.3614758,0.4134638,0.4035057
2850,0.3935362,0.3906751,0.3840916
2851,0.3791721,0.398825,0.3979362
2852,0.3890286,0.395383,0.3904101
2853,0.3724856,0.3929063,0.3852687
2854,0.3637286,0.4293584,0.4187572
2855,0.3462415,0.3976586,0.3896759
2856,0.3472571,0.4055713,0.3949
2857,0.3714535,0.4008861,0.3916619
2858,0.3585987,0.4134087,0.4033087
2859,0.361252,0.3948092,0.3860887
2860,0.3555982,0.3945722,0.3878998
2861,0.3619957,0.3923837,0.3872784
2862,0.3652909,0.4004045,0.3989227
2863,0.3756272,0.4033874,0.392603
2864,0.3627273,0.3851469,0.3792259
2865,0.3769843,0.3857794,0.3754339
2866,0.3763452,0.3861603,0.3778494
2867,0.3512899,0.3886445,0.3902687
2868,0.3642499,0.4010748,0.4004763
2869,0.3690994,0.3904299,0.3858101
2870,0.384491,0.3988661,0.3869545
2871,0.3608404,0.3879783,0.3770877
2872,0.3857814,0.3795676,0.3679835
2873,0.3856267,0.4036888,0.3955106
2874,0.3658632,0.3905586,0.3852051
2875,0.3789625,0.3968129,0.3853577
2876,0.3672935,0.4043275,0.3925758
2877,0.3750184,0.3984694,0.3863483
2878,0.3696551,0.4310719,0.4251421
2879,0.3701987,0.4059807,0.3934395
2880,0.3612686,0.4064592,0.3919263
2881,0.3808623,0.4112052,0.4015719
2882,0.3615708,0.3962295,0.3875313
2883,0.3566512,0.3886459,0.3793638
2884,0.3873673,0.4066134,0.3971064
2885,0.3649246,0.3855898,0.3790253
2886,0.3745068,0.4376603,0.4222205
2887,0.3739898,0.3942975,0.3856128
2888,0.3706805,0.392905,0.3833314
2889,0.3680216,0.4148966,0.4006345
2890,0.3698462,0.3947656,0.3850688
2891,0.3561133,0.3776667,0.3721001
2892,0.3627811,0.4054415,0.3947493
2893,0.3566993,0.3957923,0.3883473
2894,0.3752346,0.389661,0.3792794
2895,0.3646804,0.4119967,0.3996177
2896,0.3892512,0.3944273,0.387998
2897,0.3686949,0.3917439,0.38007
2898,0.3607585,0.4070776,0.4008157
2899,0.3737049,0.4089355,0.400621
2900,0.3718455,0.3871483,0.3831188
2901,0.3503075,0.3894866,0.3818678
2902,0.3738111,0.4168485,0.4052607
2903,0.3748317,0.3731784,0.3723155
2904,0.3817705,0.3869384,0.3851597
2905,0.3657596,0.3923228,0.3827972
2906,0.3788799,0.4159603,0.4024781
2907,0.3707837,0.3965527,0.3927681
2908,0.3675936,0.376724,0.3686059
2909,0.3696421,0.3844084,0.3749324
2910,0.354687,0.3862589,0.3777314
2911,0.3687262,0.3878979,0.3796711
2912,0.3684016,0.4124372,0.399233
2913,0.360661,0.4044938,0.3978983
2914,0.3691002,0.3992533,0.3903563
2915,0.3576372,0.4143982,0.4054167
2916,0.35978,0.3991093,0.3865163
2917,0.3681391,0.4028565,0.3933215
2918,0.3617853,0.3951589,0.3897943
2919,0.3647356,0.3831566,0.3745733
2920,0.3832888,0.4160503,0.4050959
2921,0.3529966,0.391494,0.3802627
2922,0.3678341,0.3771155,0.3726417
2923,0.3715521,0.4060192,0.3957694
2924,0.3718569,0.414306,0.4058191
2925,0.3753277,0.3971893,0.3887485
2926,0.366154,0.4064494,0.3957155
2927,0.3763339,0.396352,0.3896497
2928,0.3908035,0.4013456,0.3945936
2929,0.3752921,0.4082823,0.3940898
2930,0.3635694,0.4109132,0.3999625
2931,0.3794682,0.3858491,0.3815313
2932,0.379314,0.3996901,0.3919001
2933,0.3497405,0.3979573,0.3898066
2934,0.350606,0.402791,0.3919072
2935,0.373391,0.3891494,0.3801821
2936,0.3695319,0.4104599,0.4025736
2937,0.3565536,0.3991009,0.38714
2938,0.3748003,0.3746992,0.3689114
2939,0.3654125,0.3929373,0.3834348
2940,0.3469398,0.4198683,0.4103007
2941,0.3589219,0.4042122,0.3945402
2942,0.3760753,0.3887556,0.3838312
2943,0.3511483,0.3846417,0.3724235
2944,0.3590769,0.3983534,0.3864798
2945,0.3839912,0.3730013,0.3658419
2946,0.3733593,0.3990064,0.3864744
2947,0.3609723,0.403955,0.3926371
2948,0.3660983,0.3959479,0.3862393
2949,0.358857,0.3953345,0.388148
2950,0.3845336,0.418957,0.4083428
2951,0.3729007,0.4058285,0.3991451
2952,0.366207,0.4019922,0.3936802
2953,0.3774511,0.425525,0.4175022
2954,0.3556839,0.4174932,0.4137197
2955,0.3516855,0.4060319,0.3983981
2956,0.3668364,0.4014187,0.389052
2957,0.3529384,0.4115822,0.3957703
2958,0.3825384,0.3967326,0.3887593
2959,0.3655852,0.3907282,0.3870279
2960,0.3618779,0.3817399,0.3758482
2961,0.3834794,0.3996386,0.3903384
2962,0.3658158,0.3911553,0.3823607
2963,0.3635746,0.3819707,0.379035
2964,0.3753748,0.4061103,0.3982695
2965,0.3587648,0.3795227,0.3783811
2966,0.3648598,0.4150364,0.4039682
2967,0.3629024,0.3969534,0.3859959
2968,0.3652554,0.4000542,0.3900164
2969,0.3688117,0.3785017,0.3734181
2970,0.3548334,0.4100073,0.3989823
2971,0.3722327,0.3945083,0.3872019
2972,0.3655114,0.4004496,0.3922721
2973,0.3692352,0.3828288,0.3732237
2974,0.3671321,0.3929768,0.3862263
2975,0.3703879,0.3752325,0.3664326
2976,0.3583919,0.3944111,0.3841789
2977,0.3584251,0.3979744,0.3875594
2978,0.3830889,0.393474,0.3881971
2979,0.3542174,0.4006633,0.3980624
2980,0.3605674,0.3916429,0.3802626
2981,0.3647717,0.3866764,0.3782079
2982,0.3802497,0.4045534,0.393751
2983,0.4048922,0.3915523,0.3815782
2984,0.3663797,0.3970879,0.3860578
2985,0.3786165,0.3857635,0.3781452
2986,0.363928,0.4103866,0.4007467
2987,0.3704788,0.3940306,0.3890892
2988,0.3527754,0.394549,0.3822351
2989,0.3526455,0.3919838,0.3880562
2990,0.3681568,0.3928247,0.3815658
2991,0.3844446,0.3882797,0.3794626
2992,0.3438392,0.3807893,0.3707151
2993,0.386016,0.4101023,0.3955425
2994,0.3488278,0.4108706,0.3996027
2995,0.3546973,0.3829506,0.3808353
2996,0.3559795,0.4057494,0.3999743
2997,0.353607,0.3883915,0.3775453
2998,0.3622909,0.4042642,0.3992534
2999,0.3580711,0.3902704,0.3820449
3000,0.3792202,0.3882301,0.3772094
3001,0.360302,0.3851069,0.3764395
3002,0.3825347,0.4135257,0.3994856
3003,0.3658657,0.398049,0.3876559
3004,0.3757778,0.402509,0.3883949
3005,0.3556455,0.3871971,0.3788261
3006,0.3708707,0.413583,0.4049665
3007,0.3653176,0.3810183,0.3734481
3008,0.3677265,0.388307,0.3842255
3009,0.3676296,0.3893622,0.3768984
3010,0.3587011,0.3951074,0.3895156
3011,0.3560849,0.3883771,0.3805503
3012,0.3659273,0.4118229,0.4060408
3013,0.3703897,0.4066227,0.3962866
3014,0.3428427,0.3985292,0.3878102
3015,0.362619,0.4043852,0.3918752
3016,0.3680741,0.3832509,0.3716879
3017,0.3736173,0.3902411,0.3812144
3018,0.3705788,0.4032529,0.3969248
3019,0.3474027,0.4000815,0.3885088
3020,0.3501282,0.4071825,0.3993205
3021,0.3647212,0.4166108,0.4039766
3022,0.3612308,0.4003113,0.3923997
3023,0.3861447,0.4020686,0.3932155
3024,0.3569918,0.4041881,0.395129
3025,0.3644476,0.3924701,0.3915848
3026,0.3794714,0.3873735,0.3788829
3027,0.4013717,0.3831785,0.3755914
3028,0.3743605,0.4011857,0.38992
3029,0.364684,0.3944042,0.3863921
3030,0.3640479,0.3990751,0.3855397
3031,0.3691071,0.391755,0.3813482
3032,0.3676357,0.3837042,0.3789883
3033,0.3441634,0.4082145,0.3992308
3034,0.3606921,0.4144291,0.3993094
3035,0.3543356,0.3997242,0.3897253
3036,0.3612671,0.3916405,0.3881753
3037,0.3726875,0.4004858,0.3860301
3038,0.3770772,0.3960566,0.3893791
3039,0.3737947,0.3979727,0.3869974
3040,0.3465579,0.4092371,0.4007214
3041,0.3748082,0.4060692,0.3931997
3042,0.3791923,0.3942833,0.3794054
3043,0.3803461,0.3766383,0.3728908
3044,0.3705941,0.3852963,0.3826937
3045,0.3619266,0.3904125,0.3826395
3046,0.3726709,0.4067424,0.4016174
3047,0.3685728,0.3975656,0.3873295
3048,0.3730555,0.4004319,0.3952338
3049,0.3780018,0.3902935,0.3821311
3050,0.383204,0.3785695,0.3720415
3051,0.3971303,0.3968783,0.3893976
3052,0.3685438,0.3941111,0.3771493
3053,0.3714496,0.4035407,0.3939263
3054,0.3661426,0.3744006,0.3683326
3055,0.3561273,0.3790251,0.3687293
3056,0.3824046,0.4141166,0.3981051
3057,0.3480553,0.3987204,0.3939273
3058,0.3584649,0.4241226,0.41431
3059,0.3682744,0.397525,0.3949067
3060,0.3822899,0.3901849,0.3793038
3061,0.3581973,0.3886328,0.3792965
3062,0.3590192,0.3932593,0.3798544
3063,0.3776561,0.413542,0.4018357
3064,0.3514665,0.4151346,0.3993416
3065,0.3685986,0.3932556,0.3868342
3066,0.3613327,0.4048922,0.3975288
3067,0.3536284,0.4077645,0.3954425
3068,0.3592938,0.3953297,0.3847234
3069,0.3878396,0.4042595,0.3949607
3070,0.3677573,0.404397,0.4005696
3071,0.3622718,0.384603,0.3780374
3072,0.3786672,0.3901774,0.3799172
3073,0.3449959,0.3860553,0.3801775
3074,0.3520811,0.3987583,0.384899
3075,0.3659648,0.3857163,0.3827762
3076,0.3713315,0.3777858,0.3705429
3077,0.3567135,0.3901061,0.3862621
3078,0.3588003,0.4052539,0.3922906
3079,0.3678525,0.3944876,0.381695
3080,0.3531326,0.4058303,0.3957335
3081,0.3710364,0.3724366,0.3694605
3082,0.3637146,0.3840497,0.3781892
3083,0.3770289,0.405856,0.3946369
3084,0.3517145,0.3895783,0.3744933
3085,0.3607626,0.3945035,0.3866393
3086,0.3619815,0.3936493,0.3815316
3087,0.3753542,0.4069349,0.3964317
3088,0.376404,0.4177375,0.4084386
3089,0.3667882,0.3939427,0.3875765
3090,0.3637685,0.3965391,0.3886795
3091,0.3813379,0.3965754,0.3861731
3092,0.3860945,0.3995872,0.3904385
3093,0.3626491,0.3967365,0.3889534
3094,0.3698801,0.4121343,0.3999999
3095,0.3532929,0.39444,0.3904092
3096,0.3586029,0.3748608,0.3743963
3097,0.3516259,0.3719316,0.3626901
3098,0.3750031,0.4214141,0.4106842
3099,0.3620975,0.3887208,0.3817884
3100,0.3453653,0.3713799,0.3659325
3101,0.3559134,0.3917933,0.3783885
3102,0.3561956,0.4072976,0.3949708
3103,0.381122,0.3891363,0.3829753
3104,0.3647079,0.4153738,0.4032421
3105,0.3893526,0.3933958,0.3832535
3106,0.3942779,0.3889439,0.3823741
3107,0.3684074,0.3797572,0.378581
3108,0.3547149,0.3967654,0.3824909
3109,0.3712041,0.3868786,0.3836754
3110,0.3780213,0.4046138,0.3927783
3111,0.3694683,0.4201767,0.410577
3112,0.3497089,0.4092762,0.4011173
3113,0.3718333,0.401179,0.3910436
3114,0.3589086,0.3957069,0.3859658
3115,0.3711853,0.3868651,0.3805649
3116,0.3575174,0.401422,0.392194
3117,0.3785153,0.3986361,0.385478
3118,0.3854389,0.407937,0.3978231
3119,0.3799644,0.3896865,0.3854704
3120,0.3534829,0.3957281,0.3828292
3121,0.361299,0.3968974,0.389689
3122,0.365164,0.4059184,0.3973315
3123,0.3633084,0.4148485,0.403383
3124,0.3626684,0.3930043,0.3917486
3125,0.3647574,0.4136235,0.4000264
3126,0.3611711,0.3757187,0.3667106
3127,0.3714078,0.4005894,0.3932909
3128,0.3676957,0.4136323,0.3990092
3129,0.3657884,0.4022675,0.3928018
3130,0.352796,0.3948446,0.3863344
3131,0.3652051,0.3894385,0.3748381
3132,0.3636177,0.4008621,0.3909138
3133,0.3693506,0.3940347,0.3862191
3134,0.3828245,0.3936103,0.3858492
3135,0.3642095,0.3966849,0.3834007
3136,0.3673185,0.4077375,0.3962742
3137,0.3645075,0.411346,0.402782
3138,0.3732242,0.3925784,0.3862635
3139,0.3560543,0.392887,0.387235
3140,0.3599805,0.4007233,0.3998651
3141,0.3586507,0.4015864,0.3904988
3142,0.3665006,0.3898976,0.3844297
3143,0.3691275,0.4025151,0.3926253
3144,0.3601628,0.403204,0.3922271
3145,0.3587758,0.3994423,0.3934751
3146,0.3663998,0.3988771,0.3890811
3147,0.3566227,0.4045722,0.3919537
3148,0.3545431,0.3889266,0.3812986
3149,0.3837272,0.3927658,0.3877051
3150,0.3654897,0.4118347,0.4034633
3151,0.3717786,0.3789005,0.3725774
3152,0.3613704,0.4021644,0.3952157
3153,0.3683642,0.4059439,0.3954393
3154,0.3633182,0.4192015,0.4116087
3155,0.3807199,0.4045753,0.3956013
3156,0.3688089,0.3902571,0.3791416
3157,0.3856368,0.3935982,0.3920314
3158,0.3736948,0.4007639,0.3909606
3159,0.369115,0.399665,0.3936724
3160,0.3663976,0.4330387,0.4212596
3161,0.3577001,0.3808153,0.3727317
3162,0.3683487,0.3991511,0.3971761
3163,0.3577726,0.3819193,0.3820329
3164,0.3700592,0.4051386,0.3974459
3165,0.3687558,0.3994769,0.3837381
3166,0.3782067,0.3888984,0.3785552
3167,0.361533,0.3956352,0.3839752
3168,0.3576635,0.3840213,0.3761606
3169,0.3428453,0.3847994,0.3787232
3170,0.3515913,0.3968565,0.3864447
3171,0.3565814,0.3944018,0.3855894
3172,0.369404,0.3815382,0.3764623
3173,0.3513016,0.3864464,0.3811792
3174,0.3592933,0.3896233,0.3817118
3175,0.3717398,0.3872186,0.3727677
3176,0.3620059,0.4050891,0.3974964
3177,0.3637867,0.4113181,0.3988623
3178,0.3697996,0.3980109,0.391034
3179,0.3602552,0.4027098,0.3972619
3180,0.3616664,0.3958587,0.3840698
3181,0.3707457,0.3721095,0.3714286
3182,0.3549073,0.3959951,0.3864824
3183,0.3810984,0.4189407,0.4057906
3184,0.3663081,0.3892719,0.3813045
3185,0.3626555,0.3871602,0.3851181
3186,0.3744013,0.3777023,0.3746923
3187,0.3618173,0.4043947,0.3908175
3188,0.3630217,0.4042936,0.3924985
3189,0.3547198,0.3983448,0.3842608
3190,0.3514393,0.4123073,0.4001453
3191,0.374506,0.3944643,0.3935122
3192,0.3666371,0.3970811,0.3892785
3193,0.3629689,0.4281895,0.4138717
3194,0.3493775,0.3917506,0.3841812
3195,0.3779718,0.4047451,0.3962882
3196,0.3378052,0.3918594,0.3904026
3197,0.3610322,0.3904986,0.3804896
3198,0.3548633,0.3922994,0.3895749
3199,0.3716893,0.3990302,0.3860177
3200,0.3669434,0.3815424,0.3731024
3201,0.3756564,0.3919566,0.3868042
3202,0.3509017,0.3744545,0.368154
3203,0.3420313,0.4022072,0.3912289
3204,0.3745451,0.3949097,0.3908944
3205,0.3715804,0.4085106,0.4021786
3206,0.3648842,0.3868128,0.3807343
3207,0.3559769,0.415576,0.4074873
3208,0.3695785,0.4017612,0.392846
3209,0.3744383,0.3959228,0.388863
3210,0.3622371,0.3980238,0.3872837
3211,0.3513314,0.3826353,0.3707359
3212,0.3692924,0.4035636,0.3947124
3213,0.3755929,0.3866939,0.3763579
3214,0.3633808,0.4035836,0.3918135
3215,0.3810537,0.376711,0.3676983
3216,0.3800719,0.3722697,0.3739152
3217,0.3591858,0.399433,0.3882564
3218,0.3786342,0.3918122,0.3887999
3219,0.3654969,0.3945179,0.3862886
3220,0.3466068,0.3977258,0.3880527
3221,0.357365,0.4026491,0.3929231
3222,0.370047,0.3967348,0.3893801
3223,0.3685708,0.3825564,0.3708662
3224,0.3658515,0.3770317,0.3703085
3225,0.3688106,0.3971029,0.388262
3226,0.3678935,0.4004782,0.3931044
3227,0.3708895,0.4021301,0.3965068
3228,0.3567374,0.3900845,0.3821708
3229,0.3634108,0.3879885,0.3811219
3230,0.3878471,0.3959131,0.3837951
3231,0.359249,0.3943648,0.3828423
3232,0.348597,0.3932692,0.3829519
3233,0.3604968,0.383016,0.3769622
3234,0.3778204,0.3925123,0.3799956
3235,0.3626182,0.400813,0.3973377
3236,0.3598121,0.3868635,0.3793257
3237,0.3761208,0.3840397,0.3751389
3238,0.3936253,0.4062604,0.3958875
3239,0.3649876,0.3857068,0.3760536
3240,0.3665557,0.3738717,0.3664419
3241,0.348133,0.3877215,0.3767568
3242,0.3575604,0.3925209,0.383802
3243,0.3584079,0.3931845,0.3843059
3244,0.3648778,0.3958276,0.3867814
3245,0.3678798,0.421924,0.4075233
3246,0.3614834,0.3999071,0.3921178
3247,0.3590808,0.3980873,0.3900688
3248,0.3605995,0.3832143,0.3797942
3249,0.3497835,0.3985279,0.3918529
3250,0.3669237,0.388126,0.3844811
3251,0.3673903,0.4110245,0.4062001
3252,0.3552856,0.4030851,0.3871099
3253,0.3654813,0.432617,0.4154477
3254,0.3693787,0.3806308,0.3749802
3255,0.3744816,0.3902314,0.385607
3256,0.3573654,0.4143708,0.4021393
3257,0.3704678,0.4019869,0.3897941
3258,0.3772791,0.3952312,0.3889503
3259,0.3703898,0.3946038,0.3913853
3260,0.3786151,0.3964112,0.3857548
3261,0.3807773,0.382202,0.378138
3262,0.3770579,0.4014503,0.3940132
3263,0.3543463,0.4419258,0.4267633
3264,0.3660367,0.382153,0.3726988
3265,0.3545016,0.3853478,0.3783956
3266,0.3609059,0.4101001,0.3998205
3267,0.3556925,0.382237,0.3811061
3268,0.3820183,0.3874915,0.383534
3269,0.3648635,0.3915922,0.3887229
3270,0.3810932,0.3747546,0.3689284
3271,0.366572,0.3903238,0.3782123
3272,0.3685399,0.3924538,0.3835679
3273,0.3617822,0.3922971,0.3918112
3274,0.3868487,0.3876589,0.3768507
3275,0.3734019,0.3717858,0.3723899
3276,0.3648506,0.3830621,0.3776802
3277,0.3562756,0.4183989,0.4072131
3278,0.3728653,0.3835742,0.381792
3279,0.3753781,0.3903386,0.3908995
3280,0.3585636,0.4037766,0.3955751
3281,0.3677438,0.3958459,0.388946
3282,0.3712746,0.3992396,0.3874138
3283,0.3768305,0.3962262,0.3847907
3284,0.3620803,0.3805315,0.3790055
3285,0.3669513,0.3969255,0.3900529
3286,0.3538841,0.3917745,0.3811211
3287,0.3795775,0.3986965,0.3929039
3288,0.3766975,0.3880939,0.381984
3289,0.3846076,0.4084339,0.3992834
3290,0.3670077,0.4244963,0.4135298
3291,0.3648346,0.4189199,0.4098832
3292,0.3691671,0.4026918,0.3957675
3293,0.3646263,0.3747849,0.3672719
3294,0.3517556,0.3808582,0.3730753
3295,0.3615635,0.3936805,0.3849814
3296,0.3734435,0.3710286,0.3606544
3297,0.3824009,0.3896746,0.3804294
3298,0.3539247,0.4166,0.4073482
3299,0.3434785,0.3790504,0.3669185
3300,0.3542823,0.4014035,0.3908471
3301,0.3620862,0.3920296,0.3844264
3302,0.3634576,0.3745361,0.3681076
3303,0.3646677,0.3843344,0.3784156
3304,0.3605201,0.3877581,0.3821839
3305,0.3755242,0.3867325,0.3774979
3306,0.3612108,0.3835611,0.3756784
3307,0.3465376,0.3967438,0.3858324
3308,0.3592713,0.3852099,0.3783812
3309,0.3754777,0.4174881,0.4044777
3310,0.385802,0.382589,0.371555
3311,0.3625018,0.4009641,0.3930131
3312,0.3741232,0.3959691,0.3904032
3313,0.3594036,0.3971783,0.3878256
3314,0.3665997,0.3821193,0.3777328
3315,0.3545968,0.3973759,0.3842117
3316,0.3584567,0.3835449,0.3794953
3317,0.3649308,0.3972411,0.3891268
3318,0.3501305,0.3877092,0.384408
3319,0.3651488,0.3959465,0.3852043
3320,0.3832691,0.3937862,0.3802089
3321,0.361805,0.3938296,0.3890234
3322,0.3528279,0.3891962,0.3847216
3323,0.3749319,0.3924376,0.387666
3324,0.3584515,0.3999422,0.3927343
3325,0.3706418,0.3872303,0.3785054
3326,0.3709154,0.4125908,0.4006696
3327,0.3713181,0.3949123,0.3874969
3328,0.3804278,0.3985187,0.3891202
3329,0.3622195,0.3874488,0.3828703
3330,0.3705665,0.4088109,0.3946395
3331,0.3656757,0.3969106,0.38767
3332,0.3666838,0.3919437,0.3916424
3333,0.3710023,0.397514,0.3847309
3334,0.3622536,0.3918453,0.3870939
3335,0.3634751,0.401773,0.3921359
3336,0.3541697,0.4089505,0.4006729
3337,0.3745281,0.3823691,0.3723831
3338,0.3513502,0.3910261,0.3850662
3339,0.3484218,0.3938506,0.3863547
3340,0.3571125,0.3953851,0.3833446
3341,0.3882574,0.3628153,0.3619929
3342,0.3576145,0.4129992,0.4062568
3343,0.3687632,0.4097635,0.3933391
3344,0.3780358,0.4128164,0.3992965
3345,0.391243,0.3867716,0.3822801
3346,0.3649738,0.3901119,0.3784288
3347,0.3673035,0.3861134,0.379057
3348,0.3711385,0.4054869,0.3978131
3349,0.3667443,0.3977486,0.385558
3350,0.3679132,0.3974636,0.390139
3351,0.3561901,0.3932483,0.3842305
3352,0.3660169,0.3735086,0.3725771
3353,0.3612985,0.3877272,0.3802056
3354,0.3906634,0.393538,0.3787505
3355,0.3590092,0.3872936,0.3798228
3356,0.3624675,0.4212536,0.4106602
3357,0.3605748,0.3910985,0.3830073
3358,0.360613,0.3891307,0.3844784
3359,0.3894314,0.385046,0.3773145
3360,0.3636351,0.4363045,0.4264689
3361,0.3704079,0.3916187,0.3817577
3362,0.3756846,0.3921719,0.3834094
3363,0.374451,0.4220349,0.4175401
3364,0.3743387,0.4058084,0.3955072
3365,0.3706944,0.3995552,0.3921214
3366,0.3791339,0.3879024,0.3776168
3367,0.3833553,0.4080583,0.402705
3368,0.3835564,0.3985402,0.3879424
3369,0.3660789,0.3887091,0.3771812
3370,0.3679408,0.3976645,0.3854532
3371,0.3636747,0.392206,0.3815491
3372,0.3635883,0.3953135,0.3848985
3373,0.3652325,0.393807,0.3867874
3374,0.3527317,0.4006658,0.3877237
3375,0.358555,0.3773832,0.3678981
3376,0.3716261,0.3959718,0.3822813
3377,0.3682502,0.4013734,0.3912979
3378,0.352835,0.3937112,0.3820878
3379,0.3552681,0.4026406,0.3905169
3380,0.3534392,0.4003769,0.3926659
3381,0.3689372,0.4039094,0.3951665
3382,0.3667718,0.4067756,0.3973803
3383,0.3609459,0.3880266,0.3743355
3384,0.368609,0.4091825,0.3934309
3385,0.3639264,0.4103393,0.4068348
3386,0.3652332,0.3940315,0.3860079
3387,0.3690696,0.3978416,0.3972194
3388,0.3825607,0.4016655,0.3946596
3389,0.3701174,0.3973671,0.3816564
3390,0.356768,0.3929636,0.3801453
3391,0.3581541,0.4068227,0.3956715
3392,0.3762504,0.3883928,0.384576
3393,0.37594,0.3865783,0.3757816
3394,0.3564239,0.4312068,0.4144356
3395,0.3850854,0.3921557,0.3817724
3396,0.3611408,0.3798298,0.3703533
3397,0.3574233,0.395638,0.3846928
3398,0.3675277,0.4044801,0.3921544
3399,0.3663901,0.3921262,0.3791899
3400,0.3683535,0.3796324,0.3721671
3401,0.3739577,0.3880316,0.3813539
3402,0.3690486,0.4214663,0.4123639
3403,0.373825,0.4215585,0.4091358
3404,0.3752341,0.3996081,0.3877451
3405,0.3557876,0.3801402,0.3732449
3406,0.3636114,0.4021616,0.3899762
3407,0.3765943,0.3946137,0.3891795
3408,0.3641811,0.3918629,0.3888907
3409,0.3999853,0.3865781,0.3757983
3410,0.3715666,0.38532,0.3724593
3411,0.3545601,0.4128326,0.4034283
3412,0.3662985,0.3984152,0.3852923
3413,0.3744932,0.3839367,0.3757331
3414,0.3681955,0.3978692,0.3906658
3415,0.3766665,0.4098866,0.397906
3416,0.3753984,0.3970429,0.3812432
3417,0.3666528,0.403642,0.3967949
3418,0.3803546,0.3921736,0.3801413
3419,0.3587154,0.3911712,0.3809248
3420,0.3756231,0.3873897,0.3763604
3421,0.3673883,0.3980902,0.3926582
3422,0.369528,0.4070768,0.3976433
3423,0.3551051,0.4057092,0.3938451
3424,0.3619965,0.3749371,0.3708984
3425,0.3546738,0.3948643,0.3870223
3426,0.3795461,0.3876185,0.3765272
3427,0.3685912,0.3814983,0.3793568
3428,0.3593655,0.3944769,0.3894781
3429,0.3514039,0.4111533,0.3978649
3430,0.3791614,0.3883607,0.3783346
3431,0.363711,0.3841639,0.3730316
3432,0.3725085,0.3812239,0.3704107
3433,0.3609543,0.3763181,0.3774205
3434,0.3676834,0.4009377,0.3914143
3435,0.3635151,0.408347,0.3963762
3436,0.3618202,0.4010401,0.3977077
3437,0.3660949,0.3972452,0.3859291
3438,0.3808854,0.4033461,0.3894009
3439,0.366399,0.410936,0.4080729
3440,0.3730645,0.4046653,0.3900155
3441,0.3685723,0.4030146,0.3919941
3442,0.3561973,0.4232027,0.4109133
3443,0.3577002,0.3807977,0.3724214
3444,0.3659011,0.3746775,0.3670825
3445,0.3678309,0.4392709,0.4256814
3446,0.3843013,0.3914182,0.3834715
3447,0.3864929,0.3805204,0.369431
3448,0.3577668,0.376706,0.3735404
3449,0.3625994,0.3921694,0.3787335
3450,0.3598595,0.3961527,0.3840668
3451,0.3637623,0.4021268,0.3863275
3452,0.3712238,0.3914471,0.384097
3453,0.3821411,0.3890772,0.37814
3454,0.3466852,0.3785546,0.3762407
3455,0.3565529,0.4079887,0.3927663
3456,0.3712555,0.3957217,0.3866457
3457,0.3716694,0.3943192,0.3863443
3458,0.3581632,0.3872655,0.3775767
3459,0.3474378,0.3841946,0.3747897
3460,0.3724985,0.3880284,0.3768425
3461,0.3680974,0.3928582,0.3874846
3462,0.350497,0.3834679,0.3773524
3463,0.3762266,0.3852123,0.3740315
3464,0.3548045,0.3630555,0.3644008
3465,0.374002,0.3955037,0.3814789
3466,0.3701358,0.3925645,0.3815462
3467,0.3630565,0.4067295,0.3952536
3468,0.3815003,0.4025168,0.3964862
3469,0.3754143,0.3804427,0.3780041
3470,0.3751811,0.3859313,0.3776233
3471,0.3594914,0.3789432,0.3669404
3472,0.3579538,0.4001652,0.3908342
3473,0.3809162,0.3992057,0.3958847
3474,0.368886,0.3935569,0.3824603
3475,0.3592245,0.3954462,0.3890294
3476,0.3648203,0.3886832,0.3810955
3477,0.3673261,0.3825562,0.3773008
3478,0.3651439,0.3924593,0.3830094
3479,0.3780493,0.3782407,0.373574
3480,0.351226,0.400492,0.3897234
3481,0.3728134,0.3850265,0.3785824
3482,0.3639246,0.3900064,0.3796239
3483,0.3654641,0.3924248,0.3830221
3484,0.3622574,0.3877008,0.3803405
3485,0.3605698,0.3962012,0.3843323
3486,0.3764319,0.4078735,0.3949874
3487,0.3574723,0.3919727,0.385795
3488,0.3650365,0.4082488,0.4034345
3489,0.3599961,0.410782,0.4001924
3490,0.3509337,0.3930718,0.3877329
3491,0.3659515,0.3885161,0.3786917
3492,0.3623743,0.3953332,0.3850064
3493,0.3391011,0.3886509,0.3757635
3494,0.3719982,0.3881903,0.3796689
3495,0.3550799,0.4025742,0.3926767
3496,0.3702258,0.4108693,0.3972677
3497,0.3747067,0.4015611,0.393747
3498,0.3503443,0.4173425,0.4088608
3499,0.3659973,0.4058789,0.3960637
3500,0.3749637,0.3954842,0.387794
3501,0.365188,0.399048,0.3814824
3502,0.3636293,0.3923502,0.3847968
3503,0.3693777,0.3906206,0.385326
3504,0.3629495,0.3876465,0.381349
3505,0.3700146,0.4149339,0.4028448
3506,0.3514151,0.3862344,0.3744011
3507,0.3758565,0.3909524,0.3844221
3508,0.3614994,0.3822279,0.3738291
3509,0.3714629,0.3798106,0.3810505
3510,0.3689555,0.3947367,0.3890317
3511,0.3788451,0.385527,0.3798727
3512,0.3694623,0.3987195,0.3890657
3513,0.363686,0.3976951,0.3893751
3514,0.3596532,0.3743724,0.3745005
3515,0.3527531,0.3971487,0.3896444
3516,0.3689781,0.3854499,0.3797878
3517,0.370089,0.3981151,0.3862526
3518,0.3555244,0.4012626,0.3888467
3519,0.3458154,0.4015407,0.3892662
3520,0.3684204,0.3869009,0.379312
3521,0.359571,0.3912002,0.379392
3522,0.3635902,0.3903164,0.385842
3523,0.3673319,0.3942033,0.3825991
3524,0.3569298,0.3887792,0.3811346
3525,0.377635,0.3785426,0.3642069
3526,0.3617732,0.3882406,0.3783287
3527,0.3663929,0.399821,0.392382
3528,0.3520968,0.3860233,0.3719738
3529,0.3582973,0.3937712,0.3865362
3530,0.3752548,0.3919478,0.3851824
3531,0.3736564,0.3919751,0.3852246
3532,0.3614484,0.382021,0.3761149
3533,0.3631381,0.4013358,0.3938132
3534,0.3773541,0.395624,0.3862925
3535,0.3686458,0.3988945,0.3878946
3536,0.3533884,0.3884477,0.3812326
3537,0.3663914,0.3813975,0.3681879
3538,0.3509206,0.403986,0.3905899
3539,0.366822,0.3871628,0.376729
3540,0.3652005,0.381584,0.3778394
3541,0.3994299,0.3866767,0.3786159
3542,0.369157,0.3948375,0.3835001
3543,0.3733459,0.3964511,0.3861026
3544,0.3537318,0.4052167,0.3977281
3545,0.3691743,0.4159459,0.4033632
3546,0.3707859,0.3750142,0.369041
3547,0.3512364,0.3927596,0.3858508
3548,0.3560243,0.3883505,0.3788443
3549,0.3582458,0.4051481,0.39625
3550,0.3613397,0.3869858,0.376369
3551,0.3839205,0.4214859,0.4092993
3552,0.3651687,0.3800483,0.3696154
3553,0.3712661,0.3867891,0.3734321
3554,0.376492,0.3815599,0.3746481
3555,0.3615306,0.4072082,0.3941213
3556,0.3595903,0.3904829,0.3790209
3557,0.3675686,0.3738012,0.3649799
3558,0.3673446,0.3986969,0.3940075
3559,0.3755944,0.3964514,0.3887991
3560,0.359722,0.3929304,0.3809672
3561,0.3750133,0.4180176,0.403991
3562,0.3847721,0.4162591,0.3991686
3563,0.3608385,0.4249754,0.4101408
3564,0.3567297,0.379507,0.3688058
3565,0.3691235,0.4088655,0.3990434
3566,0.3609807,0.3979742,0.3889444
3567,0.3819921,0.4001612,0.3912029
3568,0.3522362,0.4079726,0.3962801
3569,0.3837286,0.3888472,0.3789857
3570,0.3498011,0.4056719,0.3937308
3571,0.3834208,0.3843126,0.3787315
3572,0.3727427,0.3935751,0.3870337
3573,0.3638164,0.3852971,0.3736698
3574,0.3563779,0.3860068,0.3769832
3575,0.380248,0.4119524,0.400089
3576,0.3570954,0.3880448,0.37361
3577,0.3766496,0.3756505,0.3646571
3578,0.3560573,0.3985372,0.3939228
3579,0.3693037,0.3978409,0.3833992
3580,0.3694711,0.4046611,0.3921452
3581,0.3612592,0.4045901,0.3917001
3582,0.3551845,0.3981435,0.3896779
3583,0.3582903,0.385636,0.3742564
3584,0.3866754,0.3745305,0.3689128
3585,0.3544091,0.3812886,0.376967
3586,0.3541491,0.3992937,0.3954739
3587,0.3690985,0.3685785,0.3618731
3588,0.3591659,0.3881747,0.3755489
3589,0.3656909,0.4007798,0.3846183
3590,0.3597301,0.3966301,0.3915142
3591,0.3752756,0.3988695,0.384431
3592,0.3648083,0.3938351,0.3834466
3593,0.3570319,0.3855105,0.3824953
3594,0.362325,0.3758003,0.3654197
3595,0.3652575,0.3884112,0.3843054
3596,0.3525588,0.4149125,0.4094409
3597,0.3486229,0.411633,0.4026969
3598,0.3351393,0.3862899,0.3817798
3599,0.3599634,0.3929176,0.3859154
3600,0.3636854,0.3976547,0.386862
3601,0.3534774,0.3873362,0.3774018
3602,0.3585043,0.4040761,0.3940441
3603,0.3670377,0.3890201,0.3763192
3604,0.3459142,0.3943959,0.3906882
3605,0.3452523,0.3784715,0.3740831
3606,0.3702043,0.4099496,0.3989516
3607,0.3812913,0.4088181,0.4035145
3608,0.3579862,0.3955063,0.3910272
3609,0.3666093,0.3973058,0.3829092
3610,0.3728891,0.4024321,0.3891629
3611,0.350553,0.3884859,0.376023
3612,0.3533152,0.3908713,0.3840396
3613,0.3878426,0.3948885,0.3777699
3614,0.3612199,0.3789492,0.3689639
3615,0.3557329,0.4071285,0.3946184
3616,0.3575582,0.3864019,0.3819212
3617,0.3659832,0.3994593,0.3939245
3618,0.3738407,0.3876927,0.3792512
3619,0.3787343,0.3816077,0.3729774
3620,0.3640744,0.4023226,0.3868072
3621,0.3591154,0.4020117,0.3903208
3622,0.3683111,0.3802546,0.3744878
3623,0.3493609,0.3918681,0.3784225
3624,0.3605711,0.3744386,0.3656054
3625,0.3575808,0.377569,0.3724343
3626,0.3642758,0.3850032,0.3713249
3627,0.3571472,0.4003616,0.3891224
3628,0.3447,0.4005829,0.3903462
3629,0.3618911,0.3942484,0.3847539
3630,0.357628,0.3964048,0.3899578
3631,0.3586437,0.3849772,0.3796768
3632,0.3604642,0.377932,0.3747944
3633,0.3716586,0.4069636,0.397616
3634,0.3705352,0.3886558,0.373139
3635,0.3527891,0.396299,0.3883631
3636,0.3696148,0.3993689,0.3818789
3637,0.3626707,0.3972766,0.3873311
3638,0.3824256,0.3810095,0.3722449
3639,0.3686709,0.3731658,0.3644291
3640,0.3729927,0.3869554,0.3795319
3641,0.3731129,0.377241,0.3687042
3642,0.3613824,0.3698443,0.3591828
3643,0.3630713,0.4225172,0.4116741
3644,0.3693443,0.3961059,0.3847087
3645,0.3465426,0.404871,0.3967512
3646,0.3671698,0.3798967,0.3750827
3647,0.3641171,0.3707001,0.361614
3648,0.3720345,0.3921929,0.3845441
3649,0.3660369,0.3991086,0.3884722
3650,0.3556148,0.3946393,0.3825893
3651,0.3605645,0.4123026,0.3995038
3652,0.381631,0.3824182,0.37313
3653,0.367238,0.4255916,0.4084842
3654,0.3902152,0.3756505,0.368958
3655,0.3378525,0.383906,0.3755018
3656,0.3672632,0.3783779,0.3732296
3657,0.3560287,0.4052858,0.3926612
3658,0.3604159,0.3990567,0.3876836
3659,0.3660505,0.3991183,0.390744
3660,0.3702252,0.3891255,0.3840948
3661,0.3780937,0.3716864,0.3651969
3662,0.370522,0.3992967,0.3904434
3663,0.355403,0.3951656,0.3870637
3664,0.3718697,0.4021973,0.3958273
3665,0.3779046,0.3911192,0.3789846
3666,0.370698,0.3830413,0.3757025
3667,0.3518222,0.3895357,0.3814105
3668,0.3682076,0.4064254,0.3926778
3669,0.3774904,0.3816969,0.3641757
3670,0.3696036,0.3780262,0.3695384
3671,0.3692573,0.3972933,0.3840863
3672,0.3638509,0.4036463,0.3941272
3673,0.3605308,0.3783069,0.3707449
3674,0.3553395,0.3780919,0.3683302
3675,0.3582585,0.3888464,0.374566
3676,0.3513069,0.3846164,0.3731498
3677,0.3560058,0.3930415,0.3897865
3678,0.36306,0.4067065,0.3945678
3679,0.3675317,0.3737155,0.3664204
3680,0.3503823,0.3833998,0.3719566
3681,0.3783175,0.3801409,0.3675154
3682,0.3542018,0.4014944,0.3904338
3683,0.3644226,0.4011655,0.3916111
3684,0.3803241,0.4114938,0.3945928
3685,0.3449149,0.3993222,0.3869373
3686,0.373909,0.3848785,0.3768568
3687,0.3668711,0.3897323,0.3807213
3688,0.3687186,0.388209,0.3835389
3689,0.3704762,0.3900794,0.3849215
3690,0.3672335,0.3914324,0.382156
3691,0.360066,0.3962353,0.3833599
3692,0.3687925,0.3864792,0.3784503
3693,0.3685958,0.4047925,0.3893391
3694,0.3446332,0.3973215,0.3794211
3695,0.3684452,0.4041267,0.3937847
3696,0.3505739,0.3881438,0.3811774
3697,0.3884894,0.4042106,0.3958233
3698,0.3695339,0.4087612,0.396233
3699,0.3750523,0.3862388,0.3747277
3700,0.3605999,0.4019497,0.3898298
3701,0.3526386,0.3881217,0.3836059
3702,0.3458816,0.3966431,0.3849287
3703,0.3671865,0.3759494,0.3669668
3704,0.345354,0.3964828,0.3871378
3705,0.3541087,0.4033442,0.3907212
3706,0.3538669,0.3843768,0.3770477
3707,0.3866658,0.3944373,0.3826272
3708,0.360181,0.4032439,0.3853805
3709,0.363325,0.4134369,0.404218
3710,0.3634822,0.3997058,0.3894818
3711,0.3677926,0.386223,0.379203
3712,0.3860402,0.3755075,0.3684855
3713,0.3793465,0.388744,0.3862645
3714,0.3504466,0.4003321,0.3951311
3715,0.3555413,0.3919546,0.3806004
3716,0.3810889,0.3985266,0.3880145
3717,0.3697644,0.413009,0.4085813
3718,0.3630223,0.3952439,0.3844167
3719,0.3795319,0.3928998,0.3853099
3720,0.3756549,0.3896854,0.3778479
3721,0.3537097,0.3946142,0.3883811
3722,0.382613,0.4129393,0.3977559
3723,0.3454497,0.4076704,0.400613
3724,0.3695102,0.4048179,0.3960246
3725,0.3600342,0.4038908,0.3976564
3726,0.3522824,0.3944912,0.3821299
3727,0.3484983,0.3971201,0.3855328
3728,0.3688578,0.3882562,0.3807732
3729,0.3673685,0.4027871,0.3967761
3730,0.3600816,0.3745762,0.3767945
3731,0.3602744,0.3814977,0.3720846
3732,0.3769919,0.3901809,0.383592
3733,0.3750245,0.4103796,0.3994628
3734,0.3504923,0.3973806,0.3865009
3735,0.3745908,0.4160593,0.4020325
3736,0.347212,0.3941573,0.3864672
3737,0.3646311,0.3853261,0.3787802
3738,0.3952491,0.3984947,0.3849723
3739,0.3369104,0.4003862,0.3909266
3740,0.3676278,0.4095748,0.3994136
3741,0.3519804,0.3796555,0.367668
3742,0.3809446,0.3957504,0.3807513
3743,0.3597566,0.3783347,0.3699997
3744,0.3502418,0.4069667,0.3926022
3745,0.3477812,0.3998492,0.3915932
3746,0.3583131,0.3954976,0.3866333
3747,0.3570344,0.3800613,0.3657156
3748,0.3705955,0.3934377,0.382521
3749,0.3607797,0.3905567,0.3823157
3750,0.3643479,0.4106186,0.3989924
3751,0.3532498,0.3845339,0.3776355
3752,0.3573114,0.3842687,0.3734021
3753,0.3946083,0.415569,0.4065757
3754,0.3538097,0.4153295,0.4032451
3755,0.3605108,0.3845718,0.3766435
3756,0.3653947,0.3905451,0.3812729
3757,0.3845012,0.3773004,0.368421
3758,0.3658166,0.3900943,0.377708
3759,0.3506486,0.4002935,0.390702
3760,0.3571022,0.3911818,0.3776193
3761,0.3582737,0.3827318,0.3761824
3762,0.3529465,0.3944542,0.3828166
3763,0.3739712,0.3922897,0.3872005
3764,0.3808369,0.3868812,0.3773252
3765,0.3683603,0.3977437,0.3909583
3766,0.3801237,0.3985458,0.3825726
3767,0.3555378,0.3802626,0.3677315
3768,0.3526623,0.3754377,0.3734888
3769,0.407423,0.3944872,0.3871597
3770,0.372251,0.3875784,0.3752546
3771,0.3496851,0.4143742,0.4025856
3772,0.3601659,0.3963898,0.3835232
3773,0.3562708,0.3917445,0.3792236
3774,0.3760985,0.4101765,0.3990613
3775,0.3602129,0.387827,0.3757117
3776,0.3609431,0.3856735,0.371318
3777,0.3626916,0.3792904,0.3713392
3778,0.3606985,0.3941424,0.380748
3779,0.3640544,0.3958288,0.3893358
3780,0.3709736,0.3755831,0.3725602
3781,0.3588276,0.38519,0.3774866
3782,0.3710741,0.4038973,0.3920496
3783,0.3668109,0.4007486,0.388947
3784,0.3593637,0.399496,0.3878333
3785,0.3574742,0.3983662,0.3968024
3786,0.3711537,0.3957928,0.3898378
3787,0.3710957,0.3855007,0.377344
3788,0.3602812,0.3854412,0.3775931
3789,0.3652604,0.3993818,0.392614
3790,0.3517551,0.3999797,0.3878489
3791,0.3609007,0.3820044,0.3716632
3792,0.3729169,0.4035624,0.3903511
3793,0.3535424,0.385552,0.3788095
3794,0.3782221,0.3988985,0.3836556
3795,0.3607357,0.410682,0.4005824
3796,0.3563648,0.4009619,0.3921296
3797,0.3563065,0.3692013,0.3599713
3798,0.3775711,0.4039178,0.3941305
3799,0.3775676,0.3878832,0.3817969
3800,0.3646783,0.4017479,0.3917485
3801,0.3698872,0.3867396,0.3778296
3802,0.3625605,0.4009473,0.3967005
3803,0.3740155,0.3809678,0.371214
3804,0.3626565,0.3936091,0.383354
3805,0.3699791,0.3920753,0.3774121
3806,0.3571548,0.3917896,0.3845791
3807,0.3693503,0.3779747,0.3688314
3808,0.3768523,0.361965,0.3589018
3809,0.3713824,0.3713568,0.3621716
3810,0.3685172,0.3850738,0.3759425
3811,0.3600017,0.3770239,0.3692996
3812,0.3737597,0.376537,0.3635364
3813,0.3846052,0.3977852,0.3866069
3814,0.3565742,0.395116,0.3863637
3815,0.3504099,0.3777719,0.3728925
3816,0.3638758,0.399604,0.3861518
3817,0.3613329,0.3960923,0.3866571
3818,0.3611412,0.4077849,0.3941132
3819,0.3702655,0.383687,0.3785869
3820,0.3668575,0.4039158,0.3950467
3821,0.3837252,0.377766,0.3731487
3822,0.3635349,0.3906527,0.387451
3823,0.3566938,0.3684258,0.356646
3824,0.3741241,0.3900763,0.3829166
3825,0.3722252,0.3772076,0.3700227
3826,0.3597101,0.3911852,0.3783935
3827,0.3539246,0.4106881,0.4070429
3828,0.3634956,0.3886346,0.3827801
3829,0.3524233,0.3929532,0.3833697
3830,0.3764984,0.4087599,0.3968763
3831,0.369775,0.3890821,0.3799038
3832,0.359488,0.389128,0.3753131
3833,0.3612773,0.3906778,0.3856338
3834,0.3589651,0.4031339,0.391553
3835,0.3628579,0.4031161,0.3965614
3836,0.3504629,0.3834822,0.3754455
3837,0.349405,0.392267,0.3790155
3838,0.37413,0.3910778,0.3846492
3839,0.3647881,0.3817205,0.3734365
3840,0.3709588,0.3996459,0.3942432
3841,0.360002,0.3945428,0.3869402
3842,0.3715788,0.401202,0.3900302
3843,0.3703333,0.3921103,0.3841907
3844,0.3720811,0.4236233,0.4061441
3845,0.3687626,0.400798,0.394146
3846,0.3586526,0.3795723,0.3689519
3847,0.3535278,0.3967226,0.3848102
3848,0.3733774,0.3914835,0.3825418
3849,0.3539854,0.3897845,0.3824778
3850,0.3573619,0.3869666,0.3789488
3851,0.3573814,0.4088602,0.3971813
3852,0.3464191,0.3917112,0.3755907
3853,0.3697296,0.4052978,0.3956179
3854,0.3632693,0.391311,0.3823944
3855,0.371391,0.3914835,0.3894241
3856,0.3591367,0.3970755,0.3897349
3857,0.3426327,0.3965318,0.3785383
3858,0.3507962,0.3954845,0.3853995
3859,0.3554415,0.3810214,0.3709719
3860,0.3505628,0.4175385,0.4038596
3861,0.3673728,0.3901753,0.3815452
3862,0.3594859,0.3928976,0.3827486
3863,0.3664152,0.3884621,0.3755939
3864,0.3610193,0.3849899,0.3778272
3865,0.3708812,0.4047182,0.3895289
3866,0.3635611,0.3887658,0.3807191
3867,0.3710947,0.3915745,0.3824001
3868,0.3608036,0.3953037,0.3889127
3869,0.3591397,0.4204095,0.4114646
3870,0.3653331,0.3799472,0.3699076
3871,0.3452193,0.3703796,0.3679743
3872,0.3719766,0.3881846,0.3747603
3873,0.3697054,0.3855391,0.3758754
3874,0.4031686,0.3888223,0.3841936
3875,0.3575312,0.3857046,0.3812204
3876,0.359007,0.3965799,0.3909566
3877,0.3769637,0.4092516,0.3958525
3878,0.3513466,0.3973852,0.3901987
3879,0.3829895,0.3989154,0.3853731
3880,0.3475484,0.4053983,0.3948212
3881,0.3618856,0.4058764,0.3951421
3882,0.3749205,0.3935379,0.3833571
3883,0.3678864,0.3963456,0.3855639
3884,0.376592,0.3875914,0.3766592
3885,0.3642492,0.3937964,0.3809598
3886,0.3596876,0.399665,0.3886567
3887,0.3615877,0.3884531,0.3760189
3888,0.3626281,0.3890139,0.3756052
3889,0.3561657,0.3932786,0.3881252
3890,0.3681313,0.3804884,0.3715548
3891,0.3752648,0.3987041,0.386621
3892,0.3669418,0.386399,0.3783266
3893,0.4067482,0.3915675,0.3851004
3894,0.3820548,0.4017879,0.3893497
3895,0.3693648,0.3857729,0.3743648
3896,0.3602359,0.3555095,0.3534371
3897,0.3506665,0.4027637,0.3924941
3898,0.3788707,0.3813186,0.3753741
3899,0.3598736,0.3838773,0.3766836
3900,0.3713799,0.4109527,0.3967538
3901,0.3586147,0.4065832,0.3990918
3902,0.3605833,0.3994929,0.3906139
3903,0.3643927,0.3989109,0.38162
3904,0.3745616,0.3987036,0.3861474
3905,0.3481221,0.3878946,0.3791029
3906,0.3619293,0.3860041,0.3714527
3907,0.3705566,0.4109674,0.4014187
3908,0.3701128,0.395489,0.3838006
3909,0.3619553,0.3852004,0.3741932
3910,0.365633,0.3839658,0.3844191
3911,0.3653467,0.3869964,0.3773465
3912,0.3712361,0.3784463,0.3696851
3913,0.3641727,0.4009299,0.391561
3914,0.3720089,0.3991438,0.38731
3915,0.3690224,0.3857585,0.3823554
3916,0.3579425,0.3777537,0.3664454
3917,0.3499333,0.3907684,0.3752109
3918,0.3525275,0.394031,0.3844849
3919,0.3520945,0.3983348,0.3914321
3920,0.3815404,0.3910305,0.3789507
3921,0.3770544,0.3983061,0.3852901
3922,0.3605645,0.4115737,0.3966741
3923,0.3666263,0.3806981,0.3725381
3924,0.3477073,0.3948517,0.3866625
3925,0.3695345,0.3809225,0.3759915
3926,0.3786057,0.3881704,0.3750122
3927,0.3508804,0.372092,0.3653719
3928,0.3764336,0.3993331,0.3886277
3929,0.3580194,0.3818149,0.3673864
3930,0.3783891,0.4042616,0.3887812
3931,0.3626105,0.3944806,0.3832898
3932,0.3584146,0.3838201,0.3819587
3933,0.3537203,0.3910907,0.3847782
3934,0.3687517,0.3893623,0.3750916
3935,0.3737408,0.4018868,0.3971939
3936,0.3644533,0.4012884,0.3938806
3937,0.3527189,0.3828181,0.3752847
3938,0.3804854,0.3807405,0.3709068
3939,0.3696112,0.3993756,0.3952446
3940,0.3647631,0.3889057,0.3891775
3941,0.3575774,0.3736061,0.3618051
3942,0.3645537,0.4083391,0.3969371
3943,0.3602743,0.3990586,0.3880388
3944,0.3641973,0.3823387,0.3671991
3945,0.3819309,0.4032437,0.38913
3946,0.3505834,0.3929837,0.383325
3947,0.3789666,0.3872515,0.3769146
3948,0.3788949,0.3992609,0.3872178
3949,0.3557403,0.396295,0.3862255
3950,0.3688145,0.3722054,0.3674712
3951,0.3564322,0.3834656,0.3753152
3952,0.3713469,0.4055007,0.3957098
3953,0.3749219,0.4066757,0.3972905
3954,0.3554113,0.3935018,0.3882613
3955,0.3653251,0.3944091,0.3874496
3956,0.3655124,0.4053912,0.3920625
3957,0.3663903,0.3867991,0.3774304
3958,0.3629286,0.3832869,0.3705317
3959,0.3750783,0.4126566,0.3991678
3960,0.3603038,0.4015286,0.3899159
3961,0.3694297,0.3919635,0.3825531
3962,0.349587,0.4107524,0.3977171
3963,0.3837411,0.3792484,0.3670551
3964,0.3811848,0.3846954,0.3758565
3965,0.3583998,0.3946208,0.3855871
3966,0.3605352,0.4059418,0.3942009
3967,0.3653183,0.4059443,0.393308
3968,0.3675098,0.3926683,0.3811663
3969,0.3626035,0.3698536,0.3633962
3970,0.3633895,0.3820956,0.37857
3971,0.3509165,0.3968513,0.3800781
3972,0.369713,0.3890713,0.3809017
3973,0.3475709,0.3960864,0.3805447
3974,0.3667158,0.3786257,0.3639901
3975,0.3778572,0.396544,0.3851477
3976,0.3550763,0.419824,0.4078438
3977,0.3547108,0.401672,0.3943706
3978,0.3477646,0.3758005,0.3648566
3979,0.3559845,0.3855478,0.3723474
3980,0.3785506,0.3781666,0.367546
3981,0.3446438,0.3961004,0.3880683
3982,0.3606966,0.3763887,0.3657191
3983,0.375477,0.3908348,0.3807644
3984,0.3723394,0.3900038,0.3774454
3985,0.3710892,0.3864183,0.3736574
3986,0.3610066,0.3961945,0.3866707
3987,0.3822936,0.3960843,0.3811871
3988,0.3696813,0.3700911,0.3650245
3989,0.3593834,0.385277,0.3765563
3990,0.3708498,0.3801395,0.3725458
3991,0.37464,0.4024548,0.3896397
3992,0.3780771,0.390139,0.3825998
3993,0.3674544,0.384292,0.373048
3994,0.3707626,0.380513,0.3714271
3995,0.3637992,0.3966005,0.3839776
3996,0.3522682,0.3856866,0.3842869
3997,0.349804,0.3804348,0.3679288
3998,0.3728876,0.4074572,0.3946632
3999,0.350244,0.3945177,0.3841765
4000,0.3606806,0.3845612,0.377579
4001,0.3805357,0.3653098,0.3563868
4002,0.3582507,0.3674809,0.3556567
4003,0.358771,0.4075719,0.3894089
4004,0.3467976,0.396917,0.3858874
4005,0.3727714,0.3916857,0.3808769
4006,0.3671931,0.4094116,0.3986085
4007,0.3579989,0.3854651,0.3811139
4008,0.3665839,0.3995361,0.3896133
4009,0.3511324,0.372422,0.3652052
4010,0.3686427,0.3892635,0.3751825
4011,0.3552717,0.4028604,0.388649
4012,0.3700167,0.3863137,0.3772588
4013,0.3614035,0.3935616,0.379877
4014,0.3653585,0.3806439,0.3718847
4015,0.3713616,0.3789413,0.3707044
4016,0.3723312,0.4114254,0.3981929
4017,0.3607857,0.4019066,0.3965083
4018,0.3684336,0.3775547,0.368472
4019,0.3751797,0.3853041,0.3734624
4020,0.3644876,0.3883936,0.3735127
4021,0.3628404,0.3989778,0.3884776
4022,0.3537627,0.3931708,0.3852129
4023,0.3598998,0.3803518,0.3669901
4024,0.353984,0.3939835,0.3847521
4025,0.3501896,0.3975662,0.3888999
4026,0.3515868,0.3947498,0.3852669
4027,0.3699331,0.3890987,0.382205
4028,0.3631887,0.4010497,0.3909653
4029,0.3472751,0.3824463,0.3754744
4030,0.3581049,0.377412,0.3657325
4031,0.3551689,0.3904527,0.3831499
4032,0.3579112,0.379327,0.3731897
4033,0.3590929,0.4044836,0.3935613
4034,0.3718837,0.372782,0.3650461
4035,0.3515822,0.4093806,0.3967394
4036,0.3546589,0.392555,0.3805292
4037,0.3540752,0.3941889,0.3849105
4038,0.3457531,0.3984951,0.3914911
4039,0.3688392,0.369777,0.3599629
4040,0.3786138,0.3819128,0.3723471
4041,0.3464676,0.3869624,0.373558
4042,0.36216,0.3844603,0.3736849
4043,0.3640432,0.3971038,0.3852032
4044,0.3689443,0.384966,0.374008
4045,0.3615704,0.3914094,0.3811894
4046,0.3656478,0.3889165,0.3815885
4047,0.3586867,0.3788846,0.3745256
4048,0.3744517,0.3769889,0.3701939
4049,0.371917,0.3980864,0.3859611
4050,0.3473526,0.4160044,0.4087469
4051,0.3737919,0.4001692,0.3936283
4052,0.356694,0.40337,0.3880778
4053,0.3667457,0.4028426,0.3969448
4054,0.3886234,0.3957399,0.3878979
4055,0.3577849,0.3838858,0.3797044
4056,0.365716,0.3762169,0.3692456
4057,0.3548525,0.3905428,0.3808705
4058,0.3662842,0.4044381,0.3935499
4059,0.356433,0.3920656,0.3802986
4060,0.3487523,0.3706346,0.3647885
4061,0.3656977,0.3740524,0.3731785
4062,0.3608907,0.3892872,0.3769725
4063,0.3638066,0.3995911,0.3914248
4064,0.3607161,0.3867969,0.3814719
4065,0.3742929,0.3642151,0.3558947
4066,0.3632734,0.3999535,0.3914808
4067,0.3624786,0.3779249,0.3668784
4068,0.3540696,0.3855318,0.3803636
4069,0.3560273,0.3793227,0.3696468
4070,0.3756175,0.3901029,0.3836115
4071,0.3531717,0.404453,0.3927278
4072,0.3637103,0.3892826,0.3837535
4073,0.3533339,0.397559,0.3905635
4074,0.3771663,0.3871214,0.3750123
4075,0.3547088,0.3787756,0.3667681
4076,0.3605743,0.3930425,0.3816189
4077,0.3615499,0.3735182,0.3708743
4078,0.3745304,0.3690067,0.3582409
4079,0.3625291,0.3836365,0.3760423
4080,0.3650979,0.3949605,0.3838484
4081,0.3833476,0.3860792,0.3754285
4082,0.3605433,0.3946468,0.386235
4083,0.3750857,0.3861869,0.3778856
4084,0.3645478,0.3983801,0.3906621
4085,0.3721715,0.387114,0.3739247
4086,0.3695937,0.3938413,0.3779174
4087,0.3654102,0.4162748,0.4016337
4088,0.3708377,0.3906186,0.3813228
4089,0.3383349,0.3865272,0.3706798
4090,0.3519586,0.4026511,0.39169
4091,0.3555083,0.374443,0.3640471
4092,0.3694813,0.3798085,0.3700117
4093,0.3552819,0.400333,0.3929789
4094,0.343252,0.3898391,0.3823923
4095,0.3714437,0.3914326,0.3833114
4096,0.3700048,0.4107287,0.4061794
4097,0.3709996,0.3953162,0.3907422
4098,0.3790554,0.3727755,0.3619614
4099,0.3518417,0.3812344,0.3695973
4100,0.3622614,0.4041391,0.3939049
4101,0.3695957,0.4100994,0.4005911
4102,0.3560022,0.3996562,0.3845805
4103,0.3616738,0.41828,0.4045327
4104,0.3789475,0.40083,0.3815632
4105,0.3605247,0.3899053,0.3831837
4106,0.3614163,0.3937336,0.3855143
4107,0.3755517,0.3851392,0.3789269
4108,0.3679614,0.3862183,0.3729816
4109,0.3567907,0.3877921,0.3786722
4110,0.3687913,0.3847085,0.3745039
4111,0.3517664,0.3785482,0.3656004
4112,0.3843282,0.387201,0.3790061
4113,0.3651745,0.3763801,0.3686281
4114,0.3772932,0.3773546,0.3693009
4115,0.3775562,0.391693,0.3795047
4116,0.3696016,0.3911928,0.3804122
4117,0.3723921,0.3886851,0.3828788
4118,0.3659231,0.3912299,0.3856882
4119,0.3665426,0.3853692,0.3737272
4120,0.3619346,0.4003491,0.3919109
4121,0.3750815,0.4109843,0.3997107
4122,0.3712936,0.4073903,0.3909233
4123,0.3697699,0.3846015,0.3856945
4124,0.3594255,0.3958812,0.3883186
4125,0.3471473,0.3866171,0.3752444
4126,0.3643918,0.388227,0.3769189
4127,0.3582927,0.3931486,0.3851503
4128,0.3736012,0.4074158,0.395281
4129,0.3710999,0.3776672,0.363133
4130,0.3689792,0.3970355,0.3901048
4131,0.3662083,0.3919475,0.3817617
4132,0.3429534,0.381864,0.3705112
4133,0.3555641,0.4041783,0.3923621
4134,0.3652805,0.3891502,0.3743066
4135,0.3751344,0.3874763,0.3794838
4136,0.351263,0.4260184,0.4115062
4137,0.372092,0.4066833,0.387987
4138,0.3584355,0.3907309,0.3783961
4139,0.3521008,0.3885097,0.3806965
4140,0.3489829,0.3787659,0.3732787
4141,0.3741522,0.3839719,0.3752084
4142,0.3638129,0.3917787,0.383114
4143,0.3804435,0.4192147,0.4010861
4144,0.3823193,0.3820331,0.3748898
4145,0.3705977,0.3839126,0.3696634
4146,0.3694836,0.3901597,0.3799562
4147,0.3541386,0.3772924,0.3700976
4148,0.3574487,0.3840796,0.3771055
4149,0.3915105,0.3941536,0.3805934
4150,0.3598674,0.395081,0.3851143
4151,0.3849546,0.3899363,0.3825079
4152,0.3721142,0.3726623,0.3706172
4153,0.3684949,0.387584,0.3751975
4154,0.364162,0.3914591,0.3769169
4155,0.3678471,0.3880089,0.379276
4156,0.3626479,0.3948791,0.3839655
4157,0.4057793,0.3827162,0.376541
4158,0.3607419,0.3863373,0.3774709
4159,0.3632682,0.3852733,0.3786301
4160,0.3631711,0.3968087,0.3854029
4161,0.3635311,0.4022629,0.394245
4162,0.3576589,0.3849706,0.374967
4163,0.3627865,0.3920408,0.3760343
4164,0.3687668,0.3883376,0.375334
4165,0.3787925,0.398518,0.3860741
4166,0.3605683,0.3790806,0.3748663
4167,0.364713,0.3779174,0.3796338
4168,0.3675973,0.3941411,0.38787
4169,0.3509589,0.3986037,0.3900159
4170,0.3751779,0.3892655,0.3835208
4171,0.3579522,0.3730097,0.3710144
4172,0.3538936,0.3832153,0.3697006
4173,0.3650656,0.4333531,0.416522
4174,0.3540736,0.4018922,0.388242
4175,0.3760259,0.39843,0.3884543
4176,0.3603545,0.4101998,0.3965591
4177,0.3571288,0.4018316,0.3921671
4178,0.37354,0.3794548,0.3681946
4179,0.3690914,0.3900693,0.3753478
4180,0.3677735,0.4046855,0.3933857
4181,0.3741957,0.394837,0.3842582
4182,0.3585455,0.3987091,0.3862457
4183,0.3515658,0.3960939,0.3850229
4184,0.3716988,0.3932164,0.3812768
4185,0.3746903,0.3877685,0.3817621
4186,0.362859,0.3790144,0.3764319
4187,0.3713861,0.3849363,0.3769042
4188,0.3768564,0.4017051,0.3959719
4189,0.3802867,0.3894101,0.3750476
4190,0.3727928,0.4045568,0.3922487
4191,0.3587563,0.3778613,0.3679413
4192,0.3726639,0.3861918,0.3772231
4193,0.3678299,0.3918887,0.3804608
4194,0.3517038,0.3891996,0.3853536
4195,0.3656855,0.3888003,0.3715194
4196,0.3629113,0.3784441,0.3745227
4197,0.361078,0.3868876,0.3750766
4198,0.3527354,0.3825339,0.3754137
4199,0.344551,0.3858678,0.3714417
4200,0.3666152,0.403402,0.39411
4201,0.3653424,0.3985575,0.3860343
4202,0.3700562,0.3883506,0.3802247
4203,0.3601962,0.3780795,0.3643791
4204,0.376209,0.3907239,0.3815323
4205,0.3675518,0.3995504,0.3848588
4206,0.3636439,0.3734906,0.3611158
4207,0.3767311,0.3849323,0.3745873
4208,0.3612719,0.3754557,0.3655234
4209,0.362202,0.3906437,0.3850283
4210,0.3763259,0.3725934,0.3619228
4211,0.3697121,0.3868467,0.377095
4212,0.3645014,0.3960146,0.3811058
4213,0.3662459,0.3950471,0.3899035
4214,0.3609624,0.3833977,0.3687032
4215,0.3798513,0.3958473,0.3888975
4216,0.3624824,0.391532,0.3832758
4217,0.3582719,0.3900256,0.3779859
4218,0.3813344,0.3913966,0.3800738
4219,0.3645417,0.3976992,0.3796127
4220,0.3480496,0.3946412,0.3829329
4221,0.3625286,0.3832352,0.3751393
4222,0.3623042,0.4024789,0.3937093
4223,0.3794617,0.3942522,0.3836081
4224,0.36413,0.3824372,0.3724404
4225,0.3637407,0.396916,0.383517
4226,0.3819551,0.3954238,0.3840473
4227,0.3617805,0.3803779,0.3729729
4228,0.3708535,0.3702393,0.3606031
4229,0.3512166,0.400132,0.3890749
4230,0.3649854,0.3781497,0.368557
4231,0.3615857,0.4056475,0.396475
4232,0.3751899,0.3809046,0.3750769
4233,0.3669496,0.4104331,0.3995807
4234,0.3569976,0.4017372,0.3860156
4235,0.3766492,0.3744582,0.3733796
4236,0.3731784,0.3883531,0.3830172
4237,0.3766319,0.4042445,0.3898377
4238,0.3581581,0.394789,0.3847817
4239,0.3698515,0.3835527,0.3752329
4240,0.3594789,0.3778477,0.3643645
4241,0.3728318,0.3919307,0.3874004
4242,0.3683434,0.3828422,0.3723938
4243,0.3571631,0.3925449,0.3803298
4244,0.3568028,0.393601,0.3841547
4245,0.3501784,0.3755412,0.3649922
4246,0.3579051,0.4093972,0.4000918
4247,0.3651748,0.3876699,0.3746838
4248,0.3689379,0.3852157,0.3774491
4249,0.3479876,0.3756841,0.3680919
4250,0.3653034,0.4132362,0.4010669
4251,0.3635932,0.3816479,0.372025
4252,0.3705051,0.3870513,0.3739145
4253,0.3642129,0.3856836,0.3774619
4254,0.3691676,0.3949962,0.3839803
4255,0.3518586,0.3783106,0.3665437
4256,0.3728627,0.3876086,0.3775081
4257,0.3652441,0.3822033,0.3784663
4258,0.3741717,0.399526,0.3890344
4259,0.3663515,0.3968731,0.3892274
4260,0.3520469,0.3699203,0.3602525
4261,0.3649809,0.3770346,0.3682968
4262,0.3595795,0.3895255,0.3847907
4263,0.376901,0.3876178,0.3774367
4264,0.3728353,0.3667946,0.3638216
4265,0.3732567,0.3775691,0.3668203
4266,0.3524566,0.3827429,0.3705784
4267,0.3703838,0.3906005,0.3783861
4268,0.3584532,0.3901693,0.3767006
4269,0.388678,0.3989255,0.3899406
4270,0.3737666,0.4015854,0.3864956
4271,0.3765687,0.3870886,0.382443
4272,0.3753303,0.3930362,0.3833183
4273,0.375052,0.3876668,0.3756486
4274,0.3694086,0.4012368,0.3881465
4275,0.3612013,0.3765092,0.3699654
4276,0.3651884,0.3761614,0.3618323
4277,0.3562514,0.3922538,0.3804873
4278,0.3449112,0.3920088,0.3835333
4279,0.372698,0.3716703,0.3621838
4280,0.3761581,0.3967117,0.3906351
4281,0.3510223,0.3819679,0.3691786
4282,0.3639848,0.3925373,0.376997
4283,0.3656569,0.3895442,0.3801697
4284,0.3610058,0.4065744,0.3929223
4285,0.3553215,0.392512,0.3833688
4286,0.3607525,0.3868283,0.3864146
4287,0.3725266,0.377468,0.3693836
4288,0.3768236,0.4107354,0.3979908
4289,0.3615411,0.3861691,0.37566
4290,0.3562899,0.3810283,0.3707125
4291,0.3735536,0.3921482,0.3830639
4292,0.3531196,0.3834421,0.3753036
4293,0.3572877,0.3673031,0.3587711
4294,0.3613158,0.3992421,0.3847164
4295,0.3637875,0.3894249,0.3824731
4296,0.351094,0.4110246,0.3986786
4297,0.3642439,0.3796238,0.3737005
4298,0.3521503,0.3956551,0.3849649
4299,0.3610838,0.3911032,0.3846645
4300,0.3732552,0.391788,0.3805876
4301,0.3519193,0.3904352,0.3806426
4302,0.3671022,0.3878777,0.3794377
4303,0.3630721,0.3930015,0.3856268
4304,0.3562317,0.3851905,0.3745271
4305,0.3689228,0.3854965,0.3739458
4306,0.3397123,0.3956109,0.3854663
4307,0.3565938,0.3878591,0.3724781
4308,0.3586301,0.3879597,0.3792847
4309,0.3658709,0.3993014,0.3884707
4310,0.366976,0.3853874,0.372798
4311,0.3610058,0.3811811,0.3705519
4312,0.3585505,0.3866725,0.38014
4313,0.3550697,0.3609446,0.3549775
4314,0.3593692,0.4154978,0.4072925
4315,0.3510838,0.3665603,0.3576438
4316,0.3667374,0.3788649,0.3679997
4317,0.3571601,0.3772954,0.3695575
4318,0.3523817,0.3788158,0.367759
4319,0.3595089,0.3914098,0.3809276
4320,0.3745341,0.3782885,0.3680191
4321,0.3753667,0.3827309,0.3702872
4322,0.3627278,0.3929867,0.3844973
4323,0.3556043,0.380869,0.3701541
4324,0.3600764,0.3876419,0.3797344
4325,0.3617508,0.3766416,0.3651734
4326,0.3752425,0.3828291,0.3725837
4327,0.3728445,0.3834056,0.3776928
4328,0.3746519,0.3770145,0.371035
4329,0.3571383,0.3992849,0.3833025
4330,0.3641731,0.3920755,0.3819986
4331,0.3650682,0.4000193,0.3927983
4332,0.3560938,0.3807446,0.3763409
4333,0.3649361,0.3919832,0.3802861
4334,0.3606619,0.3835456,0.3745737
4335,0.3527829,0.386197,0.3744158
4336,0.3615277,0.3994015,0.3865772
4337,0.3524578,0.3963221,0.3867091
4338,0.3609277,0.4039741,0.3907843
4339,0.3704322,0.3871471,0.3768936
4340,0.3533438,0.3815137,0.3738908
4341,0.3775523,0.375864,0.3703685
4342,0.3627116,0.4000758,0.3835293
4343,0.3716539,0.3998167,0.3939861
4344,0.380167,0.3857567,0.3832191
4345,0.3429935,0.3865004,0.3749106
4346,0.3434408,0.3565504,0.3463442
4347,0.3546392,0.3814767,0.3761131
4348,0.3538243,0.3882781,0.3828144
4349,0.3509254,0.3841731,0.3819133
4350,0.3635357,0.3994896,0.3868796
4351,0.3815449,0.3911162,0.3800369
4352,0.3619583,0.3758248,0.3693143
4353,0.3838938,0.3853128,0.3813537
4354,0.3634121,0.3917474,0.3793025
4355,0.3587579,0.3946864,0.3836949
4356,0.3539293,0.3698202,0.3666883
4357,0.3589579,0.3935172,0.3820702
4358,0.3730641,0.3906153,0.3823352
4359,0.3995495,0.3885274,0.3757701
4360,0.3613563,0.3727064,0.3645021
4361,0.3778183,0.3715186,0.364528
4362,0.367247,0.3792671,0.3711593
4363,0.3431298,0.3974659,0.3868416
4364,0.3710974,0.3830039,0.371022
4365,0.3719061,0.3840317,0.3793158
4366,0.3844668,0.3944201,0.3853454
4367,0.3695419,0.3824784,0.371299
4368,0.3683991,0.3782849,0.3653859
4369,0.3705721,0.402541,0.3916934
4370,0.3462129,0.3945349,0.3831067
4371,0.3621018,0.3939241,0.3874989
4372,0.3593143,0.3902693,0.3760174
4373,0.3528152,0.3808957,0.3757355
4374,0.3633476,0.3909458,0.3852218
4375,0.3703764,0.3989112,0.3928612
4376,0.3796672,0.3814483,0.3802304
4377,0.3638309,0.386125,0.3782927
4378,0.3686464,0.4088163,0.3941426
4379,0.3813859,0.3950878,0.3877395
4380,0.3611337,0.3910799,0.3874331
4381,0.3662343,0.3759221,0.3710828
4382,0.3612144,0.3881698,0.3776957
4383,0.3817405,0.3908294,0.3739609
4384,0.346034,0.387365,0.3763247
4385,0.3719438,0.3908844,0.3801597
4386,0.3579829,0.3900106,0.3814897
4387,0.372876,0.3980502,0.3876779
4388,0.3652585,0.3812321,0.3696597
4389,0.3891212,0.3791585,0.3731313
4390,0.3731403,0.38227,0.3709157
4391,0.3665953,0.3691779,0.3582961
4392,0.3512529,0.3900044,0.3819805
4393,0.3484949,0.3803442,0.3689475
4394,0.3777452,0.3802184,0.3705488
4395,0.3800489,0.3901997,0.3787646
4396,0.3662415,0.3703357,0.3618866
4397,0.3686745,0.4146034,0.4041166
4398,0.3647337,0.3702592,0.3606181
4399,0.3491018,0.3746099,0.3708609
4400,0.3614183,0.373977,0.364353
4401,0.363714,0.3882991,0.3839505
4402,0.3600966,0.3764332,0.3726385
4403,0.3654555,0.3809312,0.3683739
4404,0.3620054,0.3898828,0.3780221
4405,0.3559945,0.3898106,0.3847883
4406,0.3622556,0.3874604,0.3742331
4407,0.3692745,0.3869728,0.3731739
4408,0.3557724,0.3740664,0.3683652
4409,0.3497743,0.3998584,0.3911448
4410,0.3673636,0.3565262,0.3436761
4411,0.3703838,0.3872379,0.3768638
4412,0.351525,0.3818976,0.3749291
4413,0.3576052,0.37344,0.3660177
4414,0.3576726,0.3996443,0.3834197
4415,0.3678248,0.3815332,0.3760737
4416,0.3625248,0.3827119,0.370771
4417,0.3598806,0.3900411,0.3799668
4418,0.3636158,0.3841906,0.3778213
4419,0.3710642,0.393094,0.3791299
4420,0.3560201,0.3739313,0.3697896
4421,0.363847,0.3736857,0.3673553
4422,0.3794477,0.3818518,0.3721214
4423,0.3786953,0.373981,0.3621265
4424,0.3554332,0.3914791,0.3837233
4425,0.3683805,0.3884036,0.3809539
4426,0.3701726,0.3948382,0.3786475
4427,0.3535722,0.3704278,0.3665183
4428,0.3641775,0.3919663,0.3817101
4429,0.3724666,0.375341,0.3751121
4430,0.3819133,0.3800434,0.3716687
4431,0.3467451,0.3903427,0.374512
4432,0.362869,0.3938812,0.3828563
4433,0.3532688,0.3875596,0.377038
4434,0.3657533,0.4094897,0.3945797
4435,0.359492,0.3799494,0.3736233
4436,0.3538423,0.3951477,0.3827772
4437,0.3481393,0.3937526,0.3813297
4438,0.3934485,0.3877723,0.3774899
4439,0.3576903,0.3892706,0.3783701
4440,0.3491807,0.3817946,0.3692512
4441,0.3471022,0.385624,0.377846
4442,0.3605935,0.3841184,0.3723212
4443,0.356253,0.396564,0.3885338
4444,0.3783894,0.3838941,0.3780695
4445,0.3676413,0.3925028,0.3816735
4446,0.3702185,0.3912344,0.381726
4447,0.3589901,0.3821504,0.3699577
4448,0.3644238,0.4055137,0.3850639
4449,0.3588375,0.4014845,0.3883201
4450,0.3608879,0.3765559,0.363469
4451,0.3617455,0.3826215,0.3693998
4452,0.3592242,0.3869161,0.3734793
4453,0.3723779,0.3811114,0.3737815
4454,0.3560745,0.4045522,0.3926241
4455,0.3603571,0.3774951,0.3704806
4456,0.3670031,0.3918154,0.3834944
4457,0.3497106,0.4150755,0.404503
4458,0.3886171,0.409871,0.3994059
4459,0.3642385,0.3984841,0.3895783
4460,0.3566258,0.4011868,0.3853697
4461,0.3575572,0.3876708,0.3741619
4462,0.3734973,0.3837074,0.3699973
4463,0.3698749,0.3736753,0.3678179
4464,0.3742897,0.4118665,0.3965747
4465,0.3585155,0.3866228,0.3795308
4466,0.3487103,0.4013295,0.3905103
4467,0.366743,0.3800195,0.3700847
4468,0.3641674,0.3957549,0.3888106
4469,0.3541449,0.3874446,0.3829798
4470,0.3656318,0.3845645,0.3760229
4471,0.3734964,0.3904035,0.381666
4472,0.3559531,0.384052,0.3728842
4473,0.370185,0.3614777,0.3582085
4474,0.3761979,0.3828001,0.3698073
4475,0.3534982,0.3805765,0.3740823
4476,0.3781917,0.3984159,0.3852243
4477,0.3589966,0.3711335,0.3627543
4478,0.3796219,0.3725857,0.3661024
4479,0.3620631,0.4137527,0.4009095
4480,0.3623441,0.390054,0.3772487
4481,0.3612323,0.3882962,0.3778371
4482,0.3681574,0.3895743,0.3785582
4483,0.3680847,0.3903332,0.3820212
4484,0.3576946,0.388167,0.3786173
4485,0.3613832,0.4029464,0.3882383
4486,0.3690635,0.3876185,0.378173
4487,0.3668666,0.3764336,0.3632108
4488,0.3746637,0.3977878,0.3792103
4489,0.3766495,0.3977175,0.3882057
4490,0.3720727,0.3824621,0.3725948
4491,0.3666913,0.3890586,0.3772076
4492,0.3555931,0.3707539,0.3655059
4493,0.3431914,0.4085568,0.3964548
4494,0.3757148,0.3974406,0.3898858
4495,0.359396,0.3959471,0.3847442
4496,0.3574322,0.3842073,0.3745413
4497,0.3809737,0.3858097,0.3768746
4498,0.3543981,0.3945384,0.3867533
4499,0.3647201,0.402619,0.3895726
4500,0.3608157,0.3750098,0.3669033
4501,0.3634715,0.403708,0.3896549
4502,0.3607144,0.3885069,0.3810601
4503,0.3539231,0.3995811,0.388488
4504,0.3552907,0.3951825,0.3867852
4505,0.3548555,0.4011308,0.3897409
4506,0.3631645,0.373966,0.3641767
4507,0.3588605,0.4031067,0.3942799
4508,0.3729085,0.3878185,0.3782675
4509,0.3785137,0.3849575,0.3806292
4510,0.3689098,0.3877396,0.3791344
4511,0.3604496,0.3711066,0.3659279
4512,0.3639822,0.3754885,0.3652128
4513,0.3590732,0.3868652,0.3774925
4514,0.3639507,0.4073012,0.3930389
4515,0.3588618,0.3800288,0.3718837
4516,0.3484443,0.4076721,0.391889
4517,0.3611884,0.380304,0.3735081
4518,0.3651713,0.4136333,0.405324
4519,0.3751262,0.3847983,0.3724895
4520,0.3591757,0.4065284,0.3958572
4521,0.3491921,0.4085969,0.3965781
4522,0.3547276,0.4048557,0.3898876
4523,0.3798508,0.3759628,0.3633867
4524,0.3543996,0.3791184,0.3744438
4525,0.3641347,0.3756973,0.3656611
4526,0.3535258,0.3856804,0.3741857
4527,0.3724147,0.371722,0.3612109
4528,0.3640527,0.3919261,0.3831163
4529,0.3555671,0.3926974,0.3829322
4530,0.3648422,0.3758978,0.3666637
4531,0.3637842,0.3708525,0.3622444
4532,0.3801026,0.382008,0.3683897
4533,0.3783571,0.3922038,0.3788386
4534,0.3703917,0.4158284,0.4059945
4535,0.3469571,0.4055564,0.3975719
4536,0.346134,0.3891337,0.379578
4537,0.3656519,0.3918395,0.3811981
4538,0.3448358,0.3837221,0.3722453
4539,0.3616099,0.3747863,0.3639371
4540,0.3645763,0.3947748,0.385263
4541,0.3643642,0.3782828,0.3669622
4542,0.3619948,0.4021758,0.3933477
4543,0.3832552,0.3878786,0.3773195
4544,0.3608907,0.4021914,0.3863541
4545,0.3542255,0.382621,0.3746797
4546,0.3525313,0.3941325,0.3895168
4547,0.3586736,0.3894115,0.3793673
4548,0.3822664,0.3749188,0.3656837
4549,0.3566314,0.4080179,0.396758
4550,0.356995,0.3889444,0.3756397
4551,0.3611332,0.3996079,0.3830867
4552,0.3631898,0.3950567,0.3787308
4553,0.3487434,0.4008839,0.3880271
4554,0.3652059,0.3773721,0.3718734
4555,0.3636975,0.3777632,0.3710369
4556,0.3550947,0.394721,0.3806943
4557,0.3723354,0.3833542,0.3720335
4558,0.360213,0.3893062,0.3877978
4559,0.3632475,0.3835091,0.3718118
4560,0.3731305,0.3724088,0.3642754
4561,0.3706051,0.3773906,0.3702317
4562,0.3485397,0.3735369,0.3690149
4563,0.3640288,0.3837237,0.3801277
4564,0.3441933,0.3784347,0.3693364
4565,0.3543441,0.3814611,0.3698924
4566,0.360638,0.3768485,0.371651
4567,0.3558731,0.4013718,0.3914425
4568,0.3638508,0.4093072,0.3973325
4569,0.3643982,0.3972038,0.3808242
4570,0.3670721,0.3906931,0.3833282
4571,0.3608814,0.3804714,0.3754954
4572,0.3600637,0.3896445,0.3769684
4573,0.3720809,0.3903684,0.3778971
4574,0.3551297,0.3751373,0.3678247
4575,0.3580267,0.3844552,0.3722793
4576,0.3688175,0.4117289,0.3948941
4577,0.3634939,0.4064843,0.3883807
4578,0.381707,0.4025437,0.3947229
4579,0.3483684,0.4086994,0.3982207
4580,0.3514384,0.3804954,0.3694668
4581,0.3570602,0.389681,0.3798363
4582,0.3730683,0.3746053,0.3625096
4583,0.3682716,0.3891756,0.3816356
4584,0.371225,0.3790392,0.3686093
4585,0.3681629,0.3771102,0.3709272
4586,0.3784122,0.3789531,0.3675464
4587,0.3631158,0.3746663,0.369317
4588,0.3628002,0.3861222,0.3780457
4589,0.3706139,0.399751,0.3881716
4590,0.3658385,0.3878418,0.3746433
4591,0.3620463,0.4070317,0.3965882
4592,0.3739904,0.375241,0.3659182
4593,0.3616355,0.3953968,0.3839239
4594,0.3560376,0.4058816,0.3940109
4595,0.3543227,0.3949195,0.3806417
4596,0.3664935,0.3957169,0.3822312
4597,0.3571216,0.366973,0.3581493
4598,0.3554928,0.4012026,0.3898796
4599,0.3525245,0.394261,0.38287
4600,0.3723085,0.3890424,0.3790737
4601,0.3542659,0.3894077,0.3811457
4602,0.3624036,0.3891045,0.3810475
4603,0.3787349,0.384821,0.3767653
4604,0.3562384,0.4133374,0.4022369
4605,0.3575326,0.4028471,0.3940011
4606,0.3761881,0.3717546,0.3622385
4607,0.3534937,0.386109,0.3781056
4608,0.3675393,0.3956956,0.3877604
4609,0.3812471,0.3922257,0.3787539
4610,0.3421562,0.3910739,0.3741851
4611,0.3796526,0.3810671,0.3663806
4612,0.3524352,0.3858438,0.3724471
4613,0.3663839,0.4029993,0.3901003
4614,0.3635598,0.3999065,0.3906525
4615,0.3388827,0.3919809,0.3818967
4616,0.3821658,0.3733653,0.3648824
4617,0.3648633,0.3889811,0.3785165
4618,0.3513071,0.3837135,0.3747703
4619,0.3569247,0.3775151,0.3726004
4620,0.3580196,0.4038223,0.3900955
4621,0.349742,0.3933698,0.3752212
4622,0.365071,0.3751606,0.3698217
4623,0.3556489,0.379026,0.3719188
4624,0.3569374,0.3735312,0.3614506
4625,0.3562972,0.382637,0.3690526
4626,0.3655448,0.3942507,0.3804786
4627,0.3713732,0.3990782,0.3878362
4628,0.3756952,0.3855038,0.3760496
4629,0.3767267,0.3851031,0.3734193
4630,0.3648288,0.4010748,0.3917862
4631,0.3638341,0.3785194,0.3705466
4632,0.3864654,0.3733205,0.365226
4633,0.3561109,0.3816122,0.3745362
4634,0.3658122,0.3781912,0.3706326
4635,0.3673884,0.3866882,0.3810093
4636,0.3689662,0.4016193,0.3896039
4637,0.361636,0.3856172,0.37834
4638,0.3551118,0.397139,0.3866616
4639,0.3543077,0.3901775,0.376654
4640,0.3633315,0.3867269,0.3789825
4641,0.3757625,0.3901744,0.3791076
4642,0.3856763,0.3906696,0.3813298
4643,0.3791327,0.3859041,0.3797097
4644,0.3601431,0.3841246,0.3744628
4645,0.3569112,0.4089974,0.3932598
4646,0.3652993,0.4024343,0.3857345
4647,0.3605926,0.3845323,0.3782561
4648,0.3804444,0.3923636,0.3766827
4649,0.3686977,0.3958673,0.3831209
4650,0.3650743,0.3809046,0.3696448
4651,0.3668878,0.4043967,0.3900921
4652,0.3730786,0.3895071,0.3803982
4653,0.3761245,0.3838101,0.3756659
4654,0.3719469,0.3970046,0.3897708
4655,0.3509129,0.3897808,0.38629
4656,0.3738962,0.3949647,0.3893882
4657,0.3709737,0.3893121,0.3821798
4658,0.3633674,0.3818654,0.3746394
4659,0.3545713,0.3626955,0.3602614
4660,0.3623981,0.3972141,0.3843938
4661,0.3666788,0.387269,0.3776508
4662,0.3526927,0.4022123,0.3910307
4663,0.3453274,0.3911335,0.3818263
4664,0.3463683,0.3899217,0.3817838
4665,0.3815165,0.3930354,0.3775716
4666,0.3536412,0.3867862,0.3775922
4667,0.370068,0.4067574,0.3915685
4668,0.3530959,0.3745373,0.3635036
4669,0.3608849,0.3825495,0.3765386
4670,0.3470186,0.3846762,0.375885
4671,0.3658868,0.3845025,0.3689307
4672,0.3779822,0.4026265,0.3877844
4673,0.3689344,0.3937878,0.38298
4674,0.3713461,0.3974873,0.3871909
4675,0.3683876,0.3933974,0.3817366
4676,0.3449194,0.385179,0.3754721
4677,0.3555597,0.402955,0.3876973
4678,0.3728053,0.3865372,0.3782659
4679,0.3692436,0.3980672,0.3853799
4680,0.3684246,0.3797975,0.3688053
4681,0.3734773,0.3944309,0.3872636
4682,0.3568334,0.3877746,0.3801773
4683,0.3532656,0.366238,0.3625248
4684,0.3693533,0.3956557,0.3854327
4685,0.3703128,0.387109,0.3773721
4686,0.3525066,0.3936845,0.3839588
4687,0.358456,0.3923774,0.379513
4688,0.3591796,0.401336,0.3861694
4689,0.365612,0.3837506,0.3752113
4690,0.3552348,0.3750151,0.3681366
4691,0.3663897,0.405699,0.3941215
4692,0.3592182,0.3987233,0.3867471
4693,0.3784318,0.3939173,0.3890265
4694,0.3576939,0.3787418,0.367854
4695,0.3831677,0.3783102,0.3701725
4696,0.3697182,0.3749873,0.3630113
4697,0.352377,0.3688747,0.3605044
4698,0.360088,0.3829031,0.3701719
4699,0.3523598,0.3937351,0.3860584
4700,0.3603727,0.3826907,0.3713076
4701,0.358372,0.3818034,0.3743167
4702,0.3516619,0.3816725,0.3739593
4703,0.3630752,0.3828082,0.3676634
4704,0.358147,0.3713897,0.3594314
4705,0.3468618,0.3830379,0.3736097
4706,0.3607967,0.398403,0.385314
4707,0.3716173,0.3904046,0.3768072
4708,0.3564622,0.384232,0.3773757
4709,0.3576932,0.373263,0.361351
4710,0.3788401,0.3792297,0.3707161
4711,0.3583966,0.3732324,0.3614591
4712,0.3473527,0.3804786,0.369588
4713,0.360496,0.3906042,0.3820443
4714,0.3632642,0.375143,0.3651986
4715,0.3495873,0.3697253,0.3610143
4716,0.3862168,0.3911178,0.3830346
4717,0.3637528,0.3879535,0.3819631
4718,0.3552007,0.386182,0.3727638
4719,0.3686505,0.3821665,0.3743025
4720,0.3533209,0.3808427,0.3669309
4721,0.3757099,0.366928,0.3599168
4722,0.3675607,0.3838966,0.3728327
4723,0.3760183,0.3805004,0.3722466
4724,0.3664194,0.3901465,0.3851528
4725,0.3586766,0.4002823,0.3873876
4726,0.3503981,0.3887505,0.3825127
4727,0.3650331,0.3995335,0.3848815
4728,0.3555194,0.3832401,0.3716221
4729,0.3531693,0.4057779,0.389297
4730,0.3580768,0.404874,0.3972787
4731,0.3713489,0.4027878,0.388501
4732,0.3554402,0.3919886,0.3836299
4733,0.3508026,0.404691,0.3936217
4734,0.3704247,0.3824891,0.3672666
4735,0.3498166,0.3860732,0.3714423
4736,0.3822698,0.3863033,0.3779392
4737,0.3561457,0.376518,0.3715192
4738,0.3452343,0.3893402,0.3822179
4739,0.3659979,0.3845792,0.3719966
4740,0.3437527,0.3862925,0.3776019
4741,0.3618467,0.3890206,0.3783152
4742,0.353342,0.382236,0.3732906
4743,0.3715129,0.3890721,0.3822358
4744,0.3536316,0.3741551,0.3661327
4745,0.386635,0.3941242,0.38172
4746,0.3420143,0.397417,0.3835579
4747,0.3635706,0.3840363,0.3724498
4748,0.3682883,0.3878304,0.3746645
4749,0.3716254,0.3958479,0.3864643
4750,0.3608494,0.3812253,0.3699382
4751,0.3702472,0.3956426,0.3789456
4752,0.370226,0.4011337,0.3893461
4753,0.3749942,0.379583,0.3706417
4754,0.3715677,0.377977,0.3660239
4755,0.3456952,0.3934647,0.3824186
4756,0.3736126,0.4060177,0.3894954
4757,0.3594415,0.3766465,0.3704812
4758,0.3675887,0.4023422,0.3891867
4759,0.3717149,0.39207,0.3814989
4760,0.3739602,0.3969999,0.3878284
4761,0.3796076,0.3925044,0.3814098
4762,0.3739636,0.3687017,0.3580143
4763,0.3699833,0.3867822,0.3777979
4764,0.3400139,0.3771167,0.369113
4765,0.3698254,0.3741655,0.3593946
4766,0.355079,0.3939077,0.3792864
4767,0.3688653,0.3791389,0.3792967
4768,0.3673505,0.4134445,0.4006489
4769,0.3581866,0.384266,0.3700783
4770,0.3576461,0.3824508,0.3750721
4771,0.3669655,0.381039,0.3748589
4772,0.3601743,0.3905788,0.382452
4773,0.3651502,0.3954689,0.3868805
4774,0.3717448,0.3608933,0.3545137
4775,0.3675598,0.3860596,0.3743793
4776,0.3772522,0.3926719,0.3781028
4777,0.3660806,0.3855206,0.3764035
4778,0.3608386,0.3914114,0.3801964
4779,0.3555999,0.3804615,0.3685116
4780,0.361683,0.3735592,0.3681227
4781,0.3573029,0.3810581,0.3660142
4782,0.3830964,0.385782,0.3780807
4783,0.3545794,0.3740188,0.3634529
4784,0.3883014,0.3846321,0.3768284
4785,0.3605517,0.3711914,0.3647069
4786,0.3506718,0.3792371,0.3748127
4787,0.3514048,0.3900292,0.3838485
4788,0.3735241,0.366531,0.3582114
4789,0.3543489,0.3845434,0.3744151
4790,0.3648089,0.3689394,0.3581491
4791,0.3722732,0.3704595,0.3591105
4792,0.3472282,0.3878221,0.3759808
4793,0.3678671,0.375853,0.3653446
4794,0.365937,0.3719155,0.3645515
4795,0.3525624,0.3705646,0.3658618
4796,0.362352,0.4005211,0.3860353
4797,0.3595476,0.379637,0.370983
4798,0.3534659,0.3757995,0.3668705
4799,0.3535403,0.3661371,0.3636658
4800,0.3563769,0.3882031,0.3792227
4801,0.3680577,0.3961951,0.3934912
4802,0.3648652,0.387486,0.3771058
4803,0.355982,0.3859778,0.3787265
4804,0.3678252,0.3926383,0.3871821
4805,0.3539538,0.3661563,0.3570135
4806,0.3569936,0.3758809,0.3631627
4807,0.3835193,0.3823576,0.3706909
4808,0.3612237,0.3944843,0.3813181
4809,0.3678469,0.3976237,0.3939679
4810,0.3548778,0.3937056,0.3874746
4811,0.3522385,0.3825951,0.3684526
4812,0.3688338,0.3998069,0.3885434
4813,0.3692802,0.3815989,0.3745148
4814,0.3644899,0.383893,0.3787416
4815,0.3638889,0.3935832,0.3803936
4816,0.3594526,0.3887966,0.3814466
4817,0.3681456,0.4029059,0.388148
4818,0.370531,0.3926724,0.3792713
4819,0.3571227,0.3922728,0.3783547
4820,0.3611611,0.387171,0.3734062
4821,0.3670434,0.3752671,0.3659436
4822,0.3547088,0.3920066,0.3828654
4823,0.3630159,0.3846421,0.3723164
4824,0.3545189,0.3710537,0.3636069
4825,0.3667368,0.3733877,0.3629083
4826,0.3778532,0.3946381,0.3828307
4827,0.3492395,0.3788132,0.3674213
4828,0.3646697,0.3747349,0.365507
4829,0.3691683,0.3845861,0.3748282
4830,0.3589771,0.3987289,0.3897283
4831,0.362491,0.3816898,0.3717147
4832,0.3592454,0.3984647,0.3832179
4833,0.3570211,0.3968323,0.383031
4834,0.3545455,0.3901675,0.3783848
4835,0.3700308,0.3898469,0.3770434
4836,0.3531305,0.3768188,0.3676551
4837,0.3598277,0.38913,0.3796267
4838,0.3592961,0.3636806,0.3536832
4839,0.3607296,0.3922516,0.3792683
4840,0.3658981,0.3827152,0.3743891
4841,0.3600617,0.3986537,0.3821053
4842,0.3705473,0.3676556,0.3666748
4843,0.3656946,0.4031158,0.3872001
4844,0.3557287,0.3968496,0.3822031
4845,0.3613254,0.3970059,0.3871628
4846,0.3564091,0.4137664,0.4024466
4847,0.3559516,0.3601684,0.3605974
4848,0.3550821,0.3716578,0.3646759
4849,0.3516708,0.3718765,0.3658901
4850,0.3639522,0.3686393,0.3578097
4851,0.3667064,0.3815943,0.3728077
4852,0.3743367,0.3859601,0.3762587
4853,0.3640485,0.3691144,0.3600117
4854,0.3707359,0.3919734,0.3817551
4855,0.3649825,0.3970948,0.385736
4856,0.3555552,0.3951583,0.3864355
4857,0.3503788,0.3655857,0.3542209
4858,0.375295,0.4024321,0.3892918
4859,0.3571882,0.3930658,0.3754797
4860,0.353572,0.382508,0.3784219
4861,0.3725721,0.3687599,0.3623787
4862,0.3677315,0.3745618,0.3673352
4863,0.3526641,0.397276,0.3905711
4864,0.3647322,0.3906724,0.3780722
4865,0.3557499,0.38144,0.3725188
4866,0.3627511,0.3735847,0.3651675
4867,0.3572265,0.3822049,0.3776882
4868,0.361863,0.3980556,0.3838344
4869,0.3609377,0.3855638,0.3754269
4870,0.3510498,0.403422,0.387738
4871,0.3668477,0.3757231,0.3664564
4872,0.3510635,0.3914458,0.3873889
4873,0.349731,0.382637,0.3694414
4874,0.3573761,0.3758811,0.3665444
4875,0.3566992,0.3799615,0.3685749
4876,0.3703785,0.3799315,0.3737956
4877,0.3734928,0.3791448,0.3701351
4878,0.3644892,0.3760073,0.3672323
4879,0.3800932,0.3832457,0.3722625
4880,0.3737925,0.3943543,0.3778784
4881,0.3806246,0.3800117,0.3716722
4882,0.3465608,0.37888,0.3674142
4883,0.3610413,0.386032,0.377695
4884,0.3622437,0.3941453,0.3883315
4885,0.3624566,0.3791251,0.3678844
4886,0.3657459,0.3732137,0.3632277
4887,0.3480216,0.387533,0.3779555
4888,0.3582536,0.395491,0.3842487
4889,0.3544766,0.3779928,0.3679928
4890,0.3628924,0.3684574,0.3591627
4891,0.3716717,0.4013756,0.3834961
4892,0.3626879,0.3716999,0.3644912
4893,0.3710197,0.3888111,0.3793883
4894,0.3424424,0.3815793,0.3723196
4895,0.3526179,0.3838648,0.3728891
4896,0.3621442,0.4045901,0.3948217
4897,0.3577437,0.385782,0.368379
4898,0.3549228,0.3845419,0.3721972
4899,0.3593788,0.3797384,0.3751152
4900,0.3554939,0.3863941,0.3775834
4901,0.3695276,0.3760567,0.3740614
4902,0.3675261,0.3981454,0.3877504
4903,0.3517018,0.3958221,0.3846601
4904,0.3629647,0.4056461,0.3919743
4905,0.3757805,0.3944688,0.3796959
4906,0.3660199,0.4013215,0.394343
4907,0.3713523,0.3982,0.384559
4908,0.3533849,0.4025146,0.3886015
4909,0.3486342,0.3896666,0.3779194
4910,0.3783046,0.3801837,0.3752671
4911,0.3640711,0.4150376,0.4021809
4912,0.3667702,0.4064012,0.394402
4913,0.3582574,0.3999141,0.3862954
4914,0.3623333,0.3610587,0.3554428
4915,0.3808337,0.3930494,0.3810251
4916,0.3523732,0.3910327,0.384261
4917,0.3608838,0.3954857,0.3847347
4918,0.3678287,0.378196,0.3696976
4919,0.3657028,0.3949623,0.3881151
4920,0.3652744,0.3928215,0.3816212
4921,0.3554679,0.382129,0.372208
4922,0.366715,0.3894243,0.3803113
4923,0.3598798,0.3886355,0.3831218
4924,0.3738885,0.3846967,0.3743311
4925,0.382756,0.3731468,0.3599022
4926,0.362009,0.394824,0.374682
4927,0.3661586,0.407484,0.3917579
4928,0.3670719,0.3838512,0.3791817
4929,0.351012,0.3764256,0.3646402
4930,0.3578048,0.376645,0.3656679
4931,0.3707386,0.3552087,0.3421181
4932,0.3700539,0.3978294,0.3869425
4933,0.3760121,0.3928408,0.38554
4934,0.3612347,0.3897077,0.3803644
4935,0.3663328,0.3570518,0.3466225
4936,0.3567249,0.3748023,0.3602055
4937,0.3699118,0.4008771,0.3908235
4938,0.3513949,0.3853337,0.3744264
4939,0.3572156,0.3752284,0.3636795
4940,0.3421809,0.379778,0.3696687
4941,0.3685715,0.3824166,0.3737198
4942,0.3643123,0.3812399,0.3709666
4943,0.3550636,0.3786588,0.3672805
4944,0.3776417,0.3828071,0.37188
4945,0.3598976,0.3868123,0.3744115
4946,0.3612323,0.3738816,0.3644925
4947,0.3473938,0.3799182,0.3711199
4948,0.3662127,0.4068979,0.3906941
4949,0.367317,0.3985605,0.3818059
4950,0.3710505,0.3851534,0.3718571
4951,0.3571639,0.3888156,0.3763743
4952,0.3613058,0.3855078,0.3715442
4953,0.3890803,0.3670467,0.3611173
4954,0.3762899,0.3779756,0.3704574
4955,0.3687588,0.3884165,0.3742315
4956,0.3572178,0.3958068,0.3803478
4957,0.3536631,0.3925705,0.3839405
4958,0.3705867,0.4061461,0.3972566
4959,0.3572284,0.376918,0.3617761
4960,0.3585331,0.3931578,0.3786901
4961,0.3788433,0.3891007,0.3755768
4962,0.3981099,0.3830847,0.3733956
4963,0.3616776,0.3892595,0.3830097
4964,0.3476535,0.3852682,0.3756801
4965,0.3689688,0.4049581,0.3880595
4966,0.3729329,0.3940247,0.381936
4967,0.3523018,0.3959102,0.3833856
4968,0.3779688,0.3844833,0.3795288
4969,0.3573547,0.3952127,0.3803162
4970,0.3547706,0.3806073,0.370536
4971,0.3489391,0.3918978,0.3777863
4972,0.3605861,0.3783432,0.373619
4973,0.3793916,0.3885838,0.3778548
4974,0.354868,0.3942259,0.3847974
4975,0.3555657,0.3913913,0.383857
4976,0.3702677,0.3841544,0.3730081
4977,0.3645415,0.4057256,0.387459
4978,0.350459,0.3749903,0.365745
4979,0.3448479,0.3776519,0.3671571
4980,0.3792791,0.3872499,0.3806528
4981,0.3657638,0.3970286,0.3824601
4982,0.371707,0.3822537,0.371319
4983,0.3605173,0.3861491,0.374801
4984,0.3460924,0.3801592,0.3678728
4985,0.378617,0.4116735,0.3944426
4986,0.3485585,0.3806341,0.3709134
4987,0.374222,0.3884981,0.3771136
4988,0.361461,0.3855408,0.3759715
4989,0.3653148,0.367578,0.3606721
4990,0.3744227,0.3825505,0.3733438
4991,0.3678972,0.4070632,0.3973413
4992,0.3699574,0.3934623,0.3876402
4993,0.3447422,0.4094388,0.391151
4994,0.3575908,0.3903092,0.3774973
4995,0.3650862,0.3837708,0.367647
4996,0.3600093,0.3997024,0.3915998
4997,0.3643304,0.3868989,0.377441
4998,0.3567276,0.373654,0.3595764
4999,0.3524988,0.3876947,0.3780068
5000,0.3582785,0.3828384,0.3758923
5001,0.3638413,0.4161071,0.4020901
5002,0.3545325,0.3970034,0.3915317
5003,0.3823396,0.3950424,0.3792786
5004,0.3551807,0.3796207,0.3644746
5005,0.3738099,0.4058389,0.3972047
5006,0.3881602,0.3802769,0.3676196
5007,0.3518603,0.3743432,0.3658597
5008,0.3654364,0.3968896,0.3916572
5009,0.3751392,0.4042845,0.3940046
5010,0.3661175,0.3829135,0.3702806
5011,0.3693209,0.4032901,0.3944941
5012,0.3739983,0.3792146,0.3687363
5013,0.3700498,0.3886829,0.3765263
5014,0.3700216,0.3703896,0.359239
5015,0.3731819,0.38736,0.3785161
5016,0.3709365,0.381072,0.3729434
5017,0.3688664,0.3809747,0.3717015
5018,0.3647773,0.3754965,0.3704284
5019,0.3804498,0.3914128,0.3762672
5020,0.3642499,0.3871216,0.3784046
5021,0.3657717,0.3987755,0.3870552
5022,0.3443631,0.3857824,0.3773673
5023,0.3435178,0.3811134,0.3684928
5024,0.3504646,0.4067335,0.3977949
5025,0.3595936,0.399626,0.389217
5026,0.367901,0.3945931,0.3827401
5027,0.3407165,0.3848136,0.3703917
5028,0.3580976,0.4056353,0.3920366
5029,0.3524285,0.3915707,0.3779962
5030,0.3687684,0.3866845,0.3789965
5031,0.3667168,0.3745977,0.3651236
5032,0.3584665,0.3872113,0.3776666
5033,0.3530258,0.3848822,0.3830647
5034,0.3619958,0.3694232,0.360031
5035,0.3732455,0.3961093,0.3840651
5036,0.3504813,0.3828914,0.3719795
5037,0.3490712,0.4084998,0.3953834
5038,0.3690585,0.3741118,0.3675993
5039,0.3615061,0.3857302,0.3725599
5040,0.3648351,0.3817045,0.3728884
5041,0.3454562,0.4007275,0.3888348
5042,0.3609711,0.4104688,0.3938668
5043,0.3430394,0.3924189,0.3812031
5044,0.3611436,0.3994809,0.3846654
5045,0.3683487,0.3911039,0.3790001
5046,0.3517121,0.3754696,0.3665211
5047,0.3584703,0.3827247,0.3760479
5048,0.3641869,0.3834554,0.3743402
5049,0.362561,0.3710752,0.3613591
5050,0.3585891,0.4120579,0.3994648
5051,0.360628,0.4005335,0.3886179
5052,0.3679055,0.4116981,0.3992574
5053,0.3699999,0.3843833,0.3709888
5054,0.3582612,0.3819952,0.3709561
5055,0.3535677,0.3774825,0.363551
5056,0.3607531,0.389533,0.3791165
5057,0.3587899,0.3750698,0.3650407
5058,0.3539779,0.386758,0.3709769
5059,0.394581,0.3907906,0.3777148
5060,0.3808895,0.3921052,0.379122
5061,0.3526671,0.3827019,0.3720735
5062,0.3768519,0.3827175,0.3700818
5063,0.3620628,0.3945752,0.3810281
5064,0.3363708,0.3826296,0.3712158
5065,0.3599345,0.390681,0.3772235
5066,0.351071,0.4037792,0.3915897
5067,0.3918766,0.3976043,0.3922405
5068,0.3638037,0.3963499,0.3850195
5069,0.3531184,0.3830695,0.3753156
5070,0.3541778,0.39707,0.3843782
5071,0.3750333,0.3835021,0.3654472
5072,0.3531547,0.3994086,0.387659
5073,0.3567277,0.3840227,0.3701646
5074,0.3567207,0.3883963,0.3784046
5075,0.3638819,0.3781396,0.3696748
5076,0.3575933,0.4382017,0.4196848
5077,0.378466,0.3887528,0.3714986
5078,0.3514693,0.3979048,0.3830085
5079,0.3777262,0.3961738,0.3846161
5080,0.3767024,0.3935963,0.3826445
5081,0.35914,0.4011121,0.3831275
5082,0.364897,0.3812387,0.37031
5083,0.3569511,0.3918312,0.3814662
5084,0.3602723,0.3727977,0.3642688
5085,0.3542767,0.3945408,0.384674
5086,0.3622706,0.39358,0.3830016
5087,0.3733107,0.3812474,0.3689703
5088,0.3752872,0.3871252,0.3762975
5089,0.3700435,0.3853449,0.3675041
5090,0.3559298,0.3571548,0.35642
5091,0.3589833,0.3894539,0.3795519
5092,0.3481237,0.3965539,0.3823241
5093,0.371861,0.3858144,0.3790961
5094,0.3547584,0.3633214,0.355866
5095,0.358202,0.3981784,0.3783922
5096,0.3746426,0.3842836,0.3753554
5097,0.3671657,0.3879981,0.3742914
5098,0.3627385,0.3812148,0.374624
5099,0.3727916,0.3892404,0.3742999
5100,0.3584296,0.3841608,0.3762822
5101,0.3724622,0.3685522,0.353727
5102,0.3509995,0.3873514,0.3788688
5103,0.3693152,0.3864801,0.3754853
5104,0.3561398,0.3838875,0.3714097
5105,0.3557663,0.3892044,0.3754953
5106,0.3788104,0.3785595,0.3654439
5107,0.3648655,0.4003576,0.3873988
5108,0.3645065,0.392118,0.3748164
5109,0.3764423,0.3940257,0.3795743
5110,0.3401258,0.3829235,0.3731039
5111,0.36293,0.3805321,0.3689424
5112,0.3507887,0.3806139,0.3699342
5113,0.3729809,0.3851529,0.3723786
5114,0.3712921,0.3731201,0.3632957
5115,0.3684865,0.3967455,0.3842606
5116,0.3594751,0.3946007,0.3880103
5117,0.3725126,0.3886281,0.379608
5118,0.3676745,0.3853065,0.3745292
5119,0.3610264,0.3915448,0.3808258
5120,0.3740095,0.3776445,0.3655824
5121,0.3564823,0.3662398,0.3578044
5122,0.359496,0.3858718,0.3760488
5123,0.3831289,0.3873737,0.3727199
5124,0.3721923,0.3728633,0.366289
5125,0.3471958,0.3767294,0.3606553
5126,0.3568474,0.4011985,0.3850228
5127,0.3565833,0.3780546,0.3689986
5128,0.3550094,0.383104,0.3734315
5129,0.360471,0.374772,0.3650993
5130,0.3557983,0.3601325,0.3584257
5131,0.3774265,0.3863736,0.3765932
5132,0.3737749,0.3860431,0.3775651
5133,0.3601406,0.3928986,0.3799909
5134,0.3731996,0.3802472,0.3637882
5135,0.3634818,0.3753531,0.3703236
5136,0.3537976,0.3846611,0.374092
5137,0.3694049,0.3719736,0.3574604
5138,0.3610145,0.3883873,0.3782382
5139,0.3514018,0.383886,0.3714061
5140,0.349493,0.4024364,0.3938321
5141,0.3814653,0.3829663,0.3689722
5142,0.3687802,0.3584471,0.3491557
5143,0.3694655,0.3898008,0.3824295
5144,0.3649159,0.3869276,0.3740881
5145,0.3913758,0.3917027,0.3791332
5146,0.3586209,0.3921865,0.3823285
5147,0.3668002,0.3632106,0.3585393
5148,0.3473344,0.3834191,0.3719283
5149,0.3540238,0.3865914,0.3759421
5150,0.3635736,0.3674664,0.3602296
5151,0.3507935,0.3977127,0.3879398
5152,0.3646137,0.3974387,0.3844183
5153,0.3481698,0.3757321,0.3684512
5154,0.3593712,0.3925213,0.3765179
5155,0.3625051,0.4035888,0.3906178
5156,0.3598942,0.3994388,0.3853929
5157,0.3566166,0.3842784,0.369785
5158,0.3717486,0.3980435,0.3823375
5159,0.3652711,0.3911734,0.3791251
5160,0.3457328,0.3932083,0.3819534
5161,0.3479159,0.3872248,0.3808728
5162,0.3491071,0.3851077,0.371332
5163,0.3638018,0.3825559,0.3712869
5164,0.3531586,0.3739024,0.3626901
5165,0.3484084,0.3796832,0.3739552
5166,0.3541332,0.3826318,0.3677735
5167,0.3718036,0.3966285,0.3857476
5168,0.3529819,0.3845112,0.3698006
5169,0.3606417,0.3946708,0.381816
5170,0.3602347,0.3923462,0.3806423
5171,0.3513313,0.3972823,0.3921895
5172,0.3771164,0.3978774,0.3879985
5173,0.3600218,0.3865707,0.365489
5174,0.3642599,0.3797236,0.3730506
5175,0.3525294,0.3958248,0.3824803
5176,0.3654536,0.3942822,0.3801575
5177,0.3651378,0.3869449,0.3712362
5178,0.3591402,0.3715121,0.3598707
5179,0.3611811,0.3951008,0.3821519
5180,0.3592038,0.3660687,0.3569972
5181,0.3520104,0.3830995,0.3735012
5182,0.3653253,0.3979432,0.3878234
5183,0.3608468,0.3813734,0.3715162
5184,0.3548146,0.3700697,0.3628629
5185,0.3525086,0.3828517,0.3745586
5186,0.3716919,0.3868473,0.3732997
5187,0.3637367,0.3874015,0.3727606
5188,0.3659989,0.3851264,0.3756163
5189,0.3567294,0.376809,0.3627676
5190,0.3417866,0.3795817,0.366329
5191,0.3693303,0.3952931,0.3807821
5192,0.3573005,0.3913462,0.3797365
5193,0.358821,0.3739259,0.3655394
5194,0.3643861,0.3878072,0.3800671
5195,0.3662564,0.3815227,0.3685236
5196,0.3619899,0.3928957,0.3784278
5197,0.355845,0.3755761,0.3711659
5198,0.3728981,0.4045661,0.3879009
5199,0.3786692,0.3897109,0.3786999
5200,0.3609564,0.3948399,0.3765688
5201,0.3628882,0.3672028,0.3584914
5202,0.3687844,0.3733432,0.3568063
5203,0.3701257,0.384664,0.377077
5204,0.3565246,0.3849243,0.3703443
5205,0.3648865,0.3728966,0.3694146
5206,0.3583835,0.3929341,0.3762348
5207,0.3706265,0.389607,0.3736416
5208,0.3794352,0.3825077,0.3733023
5209,0.356699,0.3970628,0.3872585
5210,0.365639,0.3860444,0.3770757
5211,0.3702811,0.3777753,0.3691997
5212,0.360494,0.3840487,0.3794441
5213,0.3571553,0.3814692,0.3683011
5214,0.3589701,0.3829621,0.372594
5215,0.3641711,0.3919656,0.3786612
5216,0.3527553,0.3940764,0.3880991
5217,0.3710673,0.3886989,0.3747332
5218,0.3613194,0.3904677,0.3784776
5219,0.3558823,0.4081256,0.3959972
5220,0.3434925,0.395138,0.3856766
5221,0.3524657,0.3798127,0.3706008
5222,0.3612587,0.3863199,0.3801296
5223,0.3700595,0.3773639,0.3650931
5224,0.3584306,0.4058737,0.3941565
5225,0.3722363,0.3912193,0.3790971
5226,0.362864,0.3740113,0.3665768
5227,0.3779392,0.3818885,0.3738531
5228,0.3552287,0.3994547,0.3846146
5229,0.3723948,0.3978724,0.3886799
5230,0.3593924,0.3759129,0.362262
5231,0.3590617,0.3936482,0.3799009
5232,0.3662764,0.3894133,0.3795654
5233,0.3682067,0.3890643,0.3755749
5234,0.3689002,0.3865127,0.3732004
5235,0.3662837,0.4016299,0.3899576
5236,0.3545339,0.3622271,0.3557283
5237,0.3465876,0.3796215,0.3671499
5238,0.3722864,0.3718267,0.3616773
5239,0.3783415,0.3879012,0.3756125
5240,0.3589397,0.3827795,0.3668427
5241,0.3561365,0.3882824,0.3801596
5242,0.3624514,0.3771563,0.3673992
5243,0.3547046,0.3711544,0.3649491
5244,0.3546708,0.3759943,0.3659517
5245,0.3593451,0.382143,0.3764509
5246,0.355566,0.3814666,0.3652665
5247,0.350478,0.3819128,0.3755155
5248,0.3635817,0.3678197,0.3574063
5249,0.3465918,0.3774555,0.3619212
5250,0.358481,0.3831923,0.3763966
5251,0.3622728,0.386906,0.3744048
5252,0.3689088,0.3704842,0.3579391
5253,0.3849994,0.3787494,0.3677405
5254,0.3493667,0.3872384,0.3729078
5255,0.3667016,0.3737464,0.3655495
5256,0.3709759,0.3743323,0.3686925
5257,0.356709,0.3962555,0.3811859
5258,0.3479634,0.3658988,0.358209
5259,0.3732857,0.3669856,0.3633327
5260,0.3742612,0.3771823,0.366563
5261,0.3665636,0.3948324,0.3782772
5262,0.350037,0.3671247,0.3609637
5263,0.3572338,0.3929054,0.3739462
5264,0.3680305,0.3921203,0.3799434
5265,0.3568073,0.3831131,0.3739172
5266,0.3620397,0.3858888,0.3731301
5267,0.3528132,0.3843241,0.377663
5268,0.3718253,0.4006065,0.3888711
5269,0.3595626,0.3826276,0.3763497
5270,0.3586618,0.3931894,0.3846088
5271,0.3726901,0.3677273,0.3520822
5272,0.3696105,0.3651148,0.3622855
5273,0.3595785,0.3801315,0.3675306
5274,0.3791535,0.382647,0.3761179
5275,0.3628947,0.3814468,0.36843
5276,0.3556065,0.3798931,0.3757331
5277,0.3628735,0.3505068,0.3441922
5278,0.3526463,0.388296,0.3778496
5279,0.3661419,0.3816559,0.3676366
5280,0.4048334,0.3781203,0.3676599
5281,0.3741755,0.3853138,0.3785776
5282,0.3573544,0.3980873,0.3849889
5283,0.3744117,0.398683,0.3925656
5284,0.3535557,0.3937555,0.3829396
5285,0.3593222,0.3967432,0.3835906
5286,0.3479377,0.3893042,0.3713573
5287,0.3680677,0.3764848,0.3691253
5288,0.3461377,0.3897012,0.3781404
5289,0.3613398,0.3810135,0.3694232
5290,0.3632831,0.3861662,0.376686
5291,0.3557551,0.3834347,0.3717156
5292,0.3473356,0.3875734,0.3742571
5293,0.3588704,0.3787103,0.3736972
5294,0.3648596,0.3723983,0.3588311
5295,0.3563506,0.3932538,0.3794053
5296,0.3636777,0.3866884,0.3789565
5297,0.3507439,0.3831956,0.370423
5298,0.370683,0.391114,0.3833892
5299,0.3660695,0.3934777,0.3808979
5300,0.3689163,0.3814995,0.368663
5301,0.3567211,0.3881474,0.3747328
5302,0.3580732,0.4036948,0.3890733
5303,0.3705187,0.3869743,0.3765049
5304,0.3576904,0.374282,0.3633156
5305,0.3582652,0.3913833,0.3825381
5306,0.3583926,0.3891732,0.3808529
5307,0.3512017,0.3749332,0.3693614
5308,0.364156,0.3729363,0.3662504
5309,0.3479864,0.3907178,0.3792154
5310,0.354607,0.395576,0.3822568
5311,0.3457803,0.4270777,0.4157759
5312,0.3793696,0.3708692,0.3607233
5313,0.3426133,0.3850959,0.3711369
5314,0.3673218,0.380494,0.375527
5315,0.3779065,0.3831551,0.3696013
5316,0.350846,0.3867789,0.3736818
5317,0.3720605,0.3836131,0.3735355
5318,0.3513986,0.3749694,0.3692449
5319,0.3547796,0.377943,0.3697624
5320,0.3646534,0.3792436,0.3671262
5321,0.3707663,0.4028386,0.3864127
5322,0.3579728,0.3883241,0.3776574
5323,0.3587403,0.3802267,0.3726681
5324,0.3458819,0.3736533,0.36712
5325,0.3584242,0.3924576,0.3787008
5326,0.3720056,0.3809395,0.3704465
5327,0.3612869,0.3904185,0.3775606
5328,0.3512917,0.3794101,0.3679505
5329,0.3599436,0.3850073,0.3689959
5330,0.3686621,0.3790885,0.367313
5331,0.3712666,0.378226,0.3675127
5332,0.3643146,0.3835059,0.3763547
5333,0.3589939,0.3945439,0.3788998
5334,0.3565457,0.3833443,0.3765177
5335,0.3564147,0.3692385,0.355667
5336,0.3462296,0.4188935,0.4076529
5337,0.3516994,0.3853083,0.3731914
5338,0.3699266,0.3783801,0.3705453
5339,0.3665762,0.3802892,0.3701482
5340,0.345211,0.3793318,0.3699086
5341,0.3535041,0.3886378,0.3776059
5342,0.3643849,0.3877202,0.3770631
5343,0.3531519,0.3737304,0.3682178
5344,0.3549789,0.3882684,0.3742752
5345,0.3834807,0.3786663,0.3774306
5346,0.3504555,0.3873615,0.37497
5347,0.3681671,0.3740161,0.3635479
5348,0.3665129,0.397849,0.3864655
5349,0.3716863,0.3906852,0.3791691
5350,0.3506809,0.381853,0.3719994
5351,0.376718,0.3798931,0.3752159
5352,0.3482201,0.371859,0.3651034
5353,0.3684413,0.3795816,0.367267
5354,0.3538637,0.3931671,0.3780734
5355,0.3645074,0.3787321,0.3672507
5356,0.3733794,0.3657004,0.3594266
5357,0.3847847,0.384394,0.3714508
5358,0.3591405,0.4056312,0.3898379
5359,0.363471,0.3838915,0.3718711
5360,0.3561698,0.3819948,0.3723569
5361,0.3668777,0.4011575,0.3931067
5362,0.3593117,0.3996011,0.3889916
5363,0.3650684,0.3887074,0.3769133
5364,0.371824,0.3822809,0.37906
5365,0.3616202,0.3795896,0.3707078
5366,0.3655825,0.3801211,0.3696018
5367,0.3674991,0.3803402,0.3681325
5368,0.3657852,0.4035987,0.3900738
5369,0.3598643,0.3781196,0.3632912
5370,0.3703374,0.3675094,0.3606893
5371,0.3525588,0.3832962,0.3755551
5372,0.356708,0.3792817,0.3678235
5373,0.3650536,0.3690095,0.3593111
5374,0.3587559,0.3752597,0.3644561
5375,0.3488752,0.3765671,0.369028
5376,0.3659833,0.3829977,0.3763782
5377,0.3494225,0.3662651,0.3554335
5378,0.3677149,0.405475,0.3892918
5379,0.3451525,0.3907036,0.3804888
5380,0.3718698,0.3945402,0.3867239
5381,0.3686082,0.3795844,0.3695508
5382,0.3731667,0.3838506,0.3822746
5383,0.3585429,0.3845119,0.3728627
5384,0.4030522,0.3762449,0.3643117
5385,0.358987,0.391294,0.3844645
5386,0.3702454,0.3994706,0.3812184
5387,0.3676749,0.39968,0.3875948
5388,0.3714274,0.378286,0.3709449
5389,0.3670457,0.3773245,0.3652515
5390,0.3624928,0.3869069,0.3803974
5391,0.362344,0.3757991,0.3689787
5392,0.3519722,0.368917,0.357184
5393,0.3668156,0.3727107,0.3605267
5394,0.3685157,0.3900495,0.3744222
5395,0.3656984,0.3800188,0.3766617
5396,0.352918,0.3673309,0.3606699
5397,0.3602445,0.3835445,0.3722267
5398,0.3590292,0.3801135,0.3676303
5399,0.3665825,0.4013156,0.3889025
5400,0.3680415,0.3939626,0.3874189
5401,0.3569461,0.3802958,0.3671537
5402,0.3624402,0.3769608,0.3656415
5403,0.3633855,0.3819622,0.3751318
5404,0.3627929,0.3881096,0.375857
5405,0.3513135,0.3706777,0.3710395
5406,0.3560117,0.3786352,0.3675126
5407,0.3524021,0.38636,0.3752343
5408,0.3715432,0.389602,0.3792202
5409,0.3701196,0.3995745,0.3854932
5410,0.3614096,0.3870163,0.3745607
5411,0.3466481,0.3812018,0.3715294
5412,0.3558476,0.3895208,0.3782389
5413,0.3527354,0.3671683,0.3551762
5414,0.3449524,0.3984348,0.3838535
5415,0.3709111,0.3860276,0.3758777
5416,0.360584,0.3747035,0.3721544
5417,0.3949383,0.3901231,0.3765352
5418,0.3734101,0.3804705,0.3706378
5419,0.3548188,0.3989096,0.3848101
5420,0.3424556,0.391088,0.3800288
5421,0.3621503,0.3813831,0.3757649
5422,0.3535185,0.39402,0.3848624
5423,0.3601976,0.3619753,0.350628
5424,0.3517108,0.3937566,0.3795316
5425,0.3647322,0.3826839,0.3648854
5426,0.3576471,0.3911273,0.3743949
5427,0.3724356,0.3671791,0.3643695
5428,0.362237,0.3556701,0.3555122
5429,0.3766355,0.3932334,0.3868298
5430,0.3629535,0.3809495,0.3698468
5431,0.3503057,0.3747046,0.3727239
5432,0.3558821,0.3767396,0.3708255
5433,0.3710619,0.3801066,0.3724327
5434,0.3474521,0.3817996,0.3689532
5435,0.3603214,0.3947176,0.3797896
5436,0.3457363,0.3884775,0.3807133
5437,0.3668566,0.3795638,0.3701843
5438,0.3395881,0.3934777,0.3846868
5439,0.3690368,0.3676046,0.3615128
5440,0.3762894,0.3799839,0.3702061
5441,0.3705946,0.3896747,0.3743419
5442,0.3538921,0.3733604,0.3608005
5443,0.3674625,0.3797368,0.3664697
5444,0.3571126,0.3771708,0.3640479
5445,0.362569,0.3782029,0.3603935
5446,0.358257,0.3715377,0.3637367
5447,0.3517958,0.4002011,0.3869999
5448,0.3720688,0.3939938,0.3773077
5449,0.3570603,0.4009489,0.3906167
5450,0.3589486,0.3707167,0.3714895
5451,0.3637104,0.3634485,0.3564133
5452,0.3533137,0.3795765,0.3739266
5453,0.3795181,0.3889655,0.3796902
5454,0.3585906,0.373401,0.3662639
5455,0.3748689,0.3854593,0.3818105
5456,0.3529419,0.3848386,0.3723253
5457,0.365036,0.3603087,0.3510257
5458,0.3640524,0.4032655,0.3824515
5459,0.3574657,0.3913963,0.3810963
5460,0.3500802,0.3849303,0.3781579
5461,0.354967,0.3854568,0.3726978
5462,0.3597202,0.3687932,0.3523403
5463,0.3632617,0.3832358,0.3779863
5464,0.3574166,0.3856936,0.3759098
5465,0.3699199,0.3974939,0.3839042
5466,0.3697613,0.3719573,0.3601099
5467,0.3625426,0.3609099,0.3532615
5468,0.3669069,0.3802713,0.3712811
5469,0.3679039,0.3833808,0.374096
5470,0.3712142,0.3999996,0.3919882
5471,0.3651124,0.3631872,0.3544621
5472,0.3760641,0.3828777,0.3722557
5473,0.3519029,0.3706727,0.3613363
5474,0.3546692,0.3880902,0.3785721
5475,0.3622933,0.3874672,0.3743794
5476,0.3603677,0.3737278,0.3643462
5477,0.3751318,0.3695621,0.365297
5478,0.3651497,0.3721154,0.365046
5479,0.3685608,0.38884,0.3788013
5480,0.3546131,0.3794816,0.3702386
5481,0.3658275,0.3963598,0.3844238
5482,0.3512547,0.3880351,0.370217
5483,0.3578958,0.3890619,0.3763617
5484,0.372347,0.3860439,0.3835215
5485,0.3875071,0.3855139,0.3741699
5486,0.3424617,0.3854349,0.3764734
5487,0.3536928,0.3751897,0.3704495
5488,0.3526104,0.3700668,0.3601344
5489,0.3625623,0.3825215,0.3710981
5490,0.3645703,0.3880031,0.3778912
5491,0.3707237,0.406596,0.3933538
5492,0.3784041,0.3973814,0.3828738
5493,0.3770331,0.393966,0.3823134
5494,0.3554541,0.3764447,0.3657846
5495,0.3542224,0.3920331,0.3790441
5496,0.3623389,0.3795688,0.3625116
5497,0.3571576,0.3957806,0.3821079
5498,0.3499658,0.3750354,0.3608044
5499,0.356156,0.393348,0.3846281
5500,0.3576956,0.4003037,0.3927619
5501,0.3633742,0.3747354,0.3596926
5502,0.3552266,0.3895887,0.374074
5503,0.3735835,0.3873364,0.373229
5504,0.3642568,0.3852734,0.3711176
5505,0.3781623,0.3856106,0.3730456
5506,0.3671516,0.371734,0.3598139
5507,0.3607661,0.3873022,0.3725659
5508,0.3465042,0.3916756,0.3807937
5509,0.3676894,0.3843067,0.3705963
5510,0.3784017,0.3798525,0.3710518
5511,0.3654023,0.400651,0.3921777
5512,0.359317,0.3829589,0.3733629
5513,0.3486044,0.378375,0.3645377
5514,0.3697243,0.3642428,0.3524748
5515,0.3591183,0.3732212,0.3579849
5516,0.3715854,0.3870852,0.3698358
5517,0.3736334,0.3993403,0.3819125
5518,0.3636008,0.3969975,0.3824156
5519,0.3525993,0.3813871,0.3739729
5520,0.3654949,0.3952507,0.3796879
5521,0.3566592,0.3888457,0.3743773
5522,0.3529252,0.3637823,0.3613833
5523,0.3639778,0.3981425,0.3824746
5524,0.3638974,0.3898762,0.379482
5525,0.363852,0.3856608,0.374534
5526,0.3584188,0.3940307,0.3805139
5527,0.3787248,0.3942626,0.3804768
5528,0.3616126,0.3862196,0.3700393
5529,0.323341,0.3814118,0.3711711
5530,0.3577893,0.3862191,0.3724852
5531,0.3846084,0.3963792,0.3814019
5532,0.3572725,0.3858737,0.3726937
5533,0.3669709,0.3751747,0.3628633
5534,0.35763,0.3752054,0.3644605
5535,0.397115,0.3799308,0.3721381
5536,0.3655144,0.3863755,0.3773305
5537,0.3593686,0.3856968,0.3734885
5538,0.3531196,0.3912677,0.3817895
5539,0.3597295,0.3870431,0.3792526
5540,0.3611262,0.3739662,0.3619767
5541,0.3495335,0.3713361,0.3647007
5542,0.3433742,0.3876673,0.3779929
5543,0.362862,0.3852518,0.3727449
5544,0.3501768,0.3690163,0.3594055
5545,0.3752896,0.3850563,0.3726467
5546,0.3736698,0.3747646,0.3677904
5547,0.3544285,0.3712865,0.3657578
5548,0.3363695,0.4053427,0.3879244
5549,0.3675708,0.3619306,0.3576808
5550,0.3567769,0.3928131,0.3811488
5551,0.3529159,0.3883436,0.3797606
5552,0.3591146,0.393047,0.3785161
5553,0.3506746,0.3743619,0.3633792
5554,0.3564815,0.3823851,0.3711373
5555,0.3550255,0.3833891,0.3704354
5556,0.3631716,0.3621432,0.35407
5557,0.3820597,0.3781119,0.3695367
5558,0.3646961,0.3826068,0.3696351
5559,0.3609083,0.3827473,0.3749127
5560,0.3593043,0.3765557,0.3684915
5561,0.3592501,0.3703124,0.361346
5562,0.3741439,0.3787205,0.3675356
5563,0.3679547,0.3736829,0.3647998
5564,0.369284,0.3891017,0.378915
5565,0.3655846,0.3827711,0.377832
5566,0.3524925,0.3876974,0.3766141
5567,0.3622954,0.3923258,0.3773891
5568,0.3693878,0.3932498,0.378902
5569,0.3660115,0.393264,0.3834977
5570,0.3700061,0.38258,0.3692529
5571,0.3521408,0.375313,0.3675685
5572,0.3540484,0.3790309,0.3688792
5573,0.3603565,0.3857774,0.3708789
5574,0.3605658,0.382855,0.3740138
5575,0.3720856,0.3859913,0.3690846
5576,0.3462447,0.3704554,0.3614566
5577,0.3744297,0.373061,0.3640258
5578,0.3463218,0.3876345,0.3744232
5579,0.3568861,0.3712457,0.367723
5580,0.3538986,0.3813602,0.3628219
5581,0.3568553,0.385327,0.368838
5582,0.3582064,0.3924366,0.3763408
5583,0.3478938,0.3733862,0.3585765
5584,0.3543631,0.3819428,0.3677385
5585,0.3736388,0.3742009,0.362885
5586,0.364343,0.3821322,0.3744975
5587,0.3605336,0.3915886,0.3808619
5588,0.3725116,0.3947132,0.3845124
5589,0.3766177,0.3909086,0.373845
5590,0.3631012,0.3850202,0.3769896
5591,0.3727232,0.3953412,0.3827536
5592,0.3428968,0.3974171,0.3846763
5593,0.3549468,0.3726972,0.3683242
5594,0.3376005,0.3804381,0.3687164
5595,0.3530809,0.3654921,0.3612518
5596,0.3607119,0.367413,0.3604908
5597,0.3527486,0.378241,0.3646254
5598,0.368949,0.3760363,0.3613985
5599,0.3528537,0.3817483,0.3676952
5600,0.3744381,0.3776334,0.3650211
5601,0.3513767,0.3747141,0.3663954
5602,0.3553518,0.3861031,0.3785672
5603,0.3552571,0.3789465,0.3746415
5604,0.3618054,0.3944563,0.3840413
5605,0.3516272,0.3832193,0.3685863
5606,0.3633308,0.3856132,0.3776211
5607,0.3432172,0.3838907,0.3678735
5608,0.3557294,0.3767792,0.3720756
5609,0.3683594,0.4002078,0.3861308
5610,0.3634159,0.3820598,0.3660447
5611,0.3710713,0.3813908,0.3668503
5612,0.3561581,0.3989139,0.3894522
5613,0.3564085,0.3892166,0.3756685
5614,0.3683583,0.3849097,0.3761421
5615,0.3551443,0.3850591,0.3757396
5616,0.3580335,0.3787602,0.3730427
5617,0.3508614,0.3648898,0.3546737
5618,0.3819819,0.3757046,0.36912
5619,0.3542705,0.3812734,0.3641059
5620,0.3662731,0.3758391,0.3654191
5621,0.349508,0.3657388,0.3570508
5622,0.3611088,0.4040929,0.3900406
5623,0.3618802,0.3701712,0.3628837
5624,0.3454222,0.403967,0.3967731
5625,0.3600317,0.3873674,0.3733889
5626,0.3544365,0.3709939,0.3636644
5627,0.3607464,0.3966265,0.3824709
5628,0.3652224,0.3979332,0.3825772
5629,0.377518,0.394318,0.3804621
5630,0.3738209,0.3878368,0.3739588
5631,0.3535827,0.3897879,0.3858357
5632,0.3519382,0.3873797,0.3770333
5633,0.34745,0.3799199,0.3786271
5634,0.3704267,0.396245,0.3862636
5635,0.3500618,0.3611665,0.3571011
5636,0.3521146,0.3764738,0.3651238
5637,0.3710406,0.387024,0.3774801
5638,0.3543999,0.3959287,0.3818197
5639,0.3790123,0.404116,0.3832
5640,0.3533804,0.3875597,0.3815162
5641,0.398051,0.3787667,0.3699975
5642,0.3636558,0.3887106,0.3787649
5643,0.3531688,0.3917925,0.3814516
5644,0.3625182,0.4133278,0.3933127
5645,0.3597495,0.3705359,0.3569097
5646,0.3684631,0.3731583,0.366018
5647,0.3672976,0.3838402,0.3748563
5648,0.3624822,0.381034,0.3707039
5649,0.3608921,0.3884076,0.3770098
5650,0.3643874,0.3842272,0.3741427
5651,0.3847285,0.3918579,0.3750414
5652,0.3757047,0.4007165,0.3888
5653,0.3592397,0.3724874,0.3608963
5654,0.3698046,0.3871162,0.3721681
5655,0.342762,0.3811465,0.3697597
5656,0.3564987,0.3759385,0.36341
5657,0.3503932,0.3710309,0.3626577
5658,0.3544764,0.385401,0.37605
5659,0.3638024,0.3787409,0.3626698
5660,0.3603997,0.369263,0.3572483
5661,0.3579388,0.3929134,0.3810751
5662,0.3533532,0.3909005,0.3735979
5663,0.3607369,0.3769224,0.3699028
5664,0.367855,0.3746447,0.3635396
5665,0.3850698,0.3684663,0.360115
5666,0.3649383,0.3835195,0.3678348
5667,0.3861188,0.3813762,0.3623059
5668,0.3512546,0.3682661,0.3575166
5669,0.358118,0.3706967,0.3661335
5670,0.3644902,0.3879435,0.3772186
5671,0.3658515,0.3839696,0.3793795
5672,0.3524153,0.3766479,0.3698613
5673,0.3698382,0.3842431,0.3720981
5674,0.3458788,0.3865842,0.3759757
5675,0.349499,0.3732659,0.3562581
5676,0.3635539,0.3795106,0.3658053
5677,0.368623,0.3836255,0.3689939
5678,0.3872462,0.3862762,0.3752618
5679,0.3541658,0.3833964,0.371753
5680,0.3711108,0.3825825,0.3762932
5681,0.3601086,0.3760752,0.3688989
5682,0.3558355,0.3803109,0.3681392
5683,0.350339,0.3715097,0.3664899
5684,0.362928,0.3787296,0.3664285
5685,0.3468329,0.3811036,0.3686237
5686,0.3715427,0.372248,0.3539827
5687,0.3667733,0.3740762,0.3595847
5688,0.3375211,0.3920012,0.3825682
5689,0.3638984,0.3811159,0.3701487
5690,0.3647255,0.3965117,0.3803741
5691,0.3423046,0.3763299,0.3690501
5692,0.3526565,0.3707415,0.3674117
5693,0.3839585,0.3868917,0.3713611
5694,0.3623451,0.3880226,0.371909
5695,0.3555539,0.3729197,0.3688062
5696,0.3689577,0.3830237,0.3720599
5697,0.361261,0.3769464,0.3701447
5698,0.3486969,0.3909721,0.3804113
5699,0.3435909,0.4015792,0.3928452
5700,0.3604592,0.3680951,0.3594685
5701,0.3666039,0.3862636,0.3757699
5702,0.3525578,0.400128,0.3837268
5703,0.3949303,0.3896512,0.3755575
5704,0.3656255,0.3733051,0.3638493
5705,0.3382092,0.3870501,0.3721069
5706,0.3467796,0.3795383,0.3702902
5707,0.3623646,0.3870171,0.3783301
5708,0.3629359,0.3579765,0.3531488
5709,0.3567832,0.3944303,0.3868449
5710,0.3729538,0.3887154,0.380414
5711,0.3632793,0.3762224,0.3618864
5712,0.3762121,0.3875692,0.3739374
5713,0.360656,0.380068,0.3703645
5714,0.3548479,0.3917676,0.3801316
5715,0.3694689,0.3973608,0.3855575
5716,0.3544137,0.3723878,0.3595152
5717,0.3587692,0.3812777,0.3624096
5718,0.3360498,0.389569,0.379467
5719,0.3773616,0.3719462,0.3579015
5720,0.3579548,0.4178898,0.4047017
5721,0.3600813,0.3973319,0.384171
5722,0.3690028,0.3891792,0.3772972
5723,0.3666982,0.3968748,0.3795916
5724,0.364738,0.3694915,0.3598944
5725,0.3538661,0.392324,0.3844203
5726,0.3554283,0.3801266,0.3693231
5727,0.3461802,0.3651644,0.3498501
5728,0.3730446,0.3493791,0.3432158
5729,0.3729178,0.3662136,0.3590381
5730,0.3589535,0.3836344,0.373849
5731,0.3483071,0.3713956,0.3569656
5732,0.346804,0.3900267,0.3770101
5733,0.3578667,0.378346,0.3722061
5734,0.3707176,0.38769,0.3756612
5735,0.3640046,0.3882394,0.3725186
5736,0.3594616,0.3705694,0.3645217
5737,0.3620534,0.3726498,0.3647237
5738,0.3743414,0.3955776,0.383898
5739,0.3724439,0.3931833,0.3733002
5740,0.3631801,0.3823839,0.3725438
5741,0.373991,0.3772198,0.3701288
5742,0.3636265,0.3898024,0.3778015
5743,0.363743,0.4152722,0.4064899
5744,0.3541992,0.3858102,0.3767456
5745,0.3645547,0.3861303,0.3722285
5746,0.3691511,0.381175,0.3701034
5747,0.3680108,0.3945346,0.3828312
5748,0.3533156,0.3714594,0.3646882
5749,0.3583293,0.3726279,0.3609862
5750,0.3724289,0.3700215,0.3601871
5751,0.370765,0.3738445,0.3619664
5752,0.3520271,0.368833,0.3587964
5753,0.3665233,0.3685929,0.3521864
5754,0.3682584,0.391096,0.3788237
5755,0.3595037,0.3942745,0.3847257
5756,0.3592895,0.3917849,0.378172
5757,0.3630457,0.3695232,0.3601162
5758,0.348536,0.3883939,0.3729532
5759,0.358153,0.3797295,0.3689874
5760,0.3560941,0.3971043,0.3821678
5761,0.3771699,0.3877496,0.3756414
5762,0.3589639,0.3901742,0.3771822
5763,0.3493246,0.3781007,0.3667186
5764,0.3547504,0.3897041,0.3770019
5765,0.3541964,0.3723733,0.362295
5766,0.3644124,0.3713853,0.3627944
5767,0.3548683,0.4027294,0.3881391
5768,0.352702,0.3850061,0.3797729
5769,0.3516525,0.3968095,0.38664
5770,0.3533539,0.3953387,0.382176
5771,0.3508244,0.3849944,0.3699146
5772,0.3578171,0.3882937,0.3793074
5773,0.3539678,0.3703185,0.3603152
5774,0.377213,0.3820446,0.371971
5775,0.3535932,0.3898018,0.3806064
5776,0.3554335,0.3778058,0.3661253
5777,0.3544939,0.3950756,0.3791114
5778,0.3742001,0.3885492,0.374073
5779,0.3705254,0.3924179,0.3815818
5780,0.3740119,0.3778934,0.3646089
5781,0.3549049,0.3924968,0.3748637
5782,0.373474,0.3839086,0.3747646
5783,0.3699745,0.3920299,0.3734825
5784,0.3764579,0.3662696,0.3547972
5785,0.3777097,0.3916959,0.3784341
5786,0.3593864,0.3639186,0.3595077
5787,0.3655058,0.398205,0.3860924
5788,0.3501504,0.3840102,0.3707257
5789,0.3527656,0.3747907,0.3597163
5790,0.3501034,0.37181,0.3604715
5791,0.3440322,0.4168072,0.3960538
5792,0.3530059,0.3884241,0.3734598
5793,0.3619965,0.3650952,0.3566683
5794,0.3651936,0.3837843,0.3719902
5795,0.3639621,0.3862001,0.3779151
5796,0.3489355,0.3700368,0.3575923
5797,0.3672495,0.3873722,0.3776471
5798,0.3402498,0.3826056,0.373862
5799,0.3427148,0.3824899,0.3761372
5800,0.3525937,0.377044,0.3673306
5801,0.3692654,0.3780534,0.367565
5802,0.3669052,0.3749733,0.3673154
5803,0.3667502,0.3710588,0.3614151
5804,0.3591679,0.3818583,0.371674
5805,0.3678003,0.3687888,0.3555036
5806,0.3637882,0.3876248,0.3784934
5807,0.3674167,0.3806319,0.3730241
5808,0.3557733,0.3827237,0.368314
5809,0.3463761,0.3928267,0.3741687
5810,0.3593153,0.3757388,0.3646734
5811,0.3736229,0.3695037,0.3623295
5812,0.3562231,0.3758235,0.3692097
5813,0.3565133,0.4028996,0.3969299
5814,0.3593957,0.3725052,0.3611289
5815,0.3720037,0.3720305,0.3620176
5816,0.3626675,0.3946589,0.3846692
5817,0.3522217,0.3741732,0.3580066
5818,0.3597804,0.3799637,0.3696842
5819,0.3589699,0.3785281,0.3678187
5820,0.357453,0.3822728,0.3673667
5821,0.3656006,0.3744521,0.3672794
5822,0.370869,0.3832221,0.3752865
5823,0.357656,0.3749498,0.3625543
5824,0.3459199,0.3945273,0.3779049
5825,0.3568585,0.3862592,0.374136
5826,0.3619915,0.3918565,0.3778485
5827,0.3564502,0.390512,0.3806702
5828,0.3626309,0.3692256,0.3651937
5829,0.3604727,0.3582755,0.3563541
5830,0.3528013,0.3878943,0.3769872
5831,0.349119,0.3917049,0.3803155
5832,0.3639475,0.3763988,0.3603543
5833,0.3749782,0.3817368,0.3719998
5834,0.3703392,0.3871881,0.3725024
5835,0.364909,0.3759178,0.3633484
5836,0.3642913,0.3857649,0.3769863
5837,0.3356127,0.3617748,0.3558004
5838,0.3627533,0.3867526,0.3785717
5839,0.3532922,0.3796399,0.3663884
5840,0.3575756,0.3761694,0.3673587
5841,0.3715006,0.3807775,0.3665445
5842,0.3513437,0.3862091,0.3768973
5843,0.35577,0.386087,0.3745236
5844,0.3582767,0.3756386,0.3620435
5845,0.3648651,0.3827848,0.3685101
5846,0.3503389,0.3695851,0.3638259
5847,0.3518623,0.3691031,0.358071
5848,0.3533596,0.3752515,0.3691241
5849,0.3659022,0.3857637,0.3765448
5850,0.3427573,0.3814175,0.3706764
5851,0.3771629,0.3969557,0.3866556
5852,0.3539844,0.3923081,0.3796241
5853,0.3545113,0.3764689,0.3649619
5854,0.3831604,0.3713275,0.3620126
5855,0.3693857,0.384205,0.369958
5856,0.3707338,0.3713812,0.3588694
5857,0.3708449,0.3668957,0.3563867
5858,0.3499096,0.3781503,0.3690204
5859,0.3637536,0.3805574,0.3684223
5860,0.3707129,0.3894573,0.3804999
5861,0.3520519,0.3886959,0.3755413
5862,0.3440065,0.3715879,0.3566843
5863,0.3639873,0.3823943,0.3726516
5864,0.3546579,0.3857469,0.3726631
5865,0.3699284,0.3854777,0.3785721
5866,0.3602379,0.3731413,0.3632917
5867,0.3572509,0.3906613,0.377124
5868,0.3630149,0.3728079,0.361898
5869,0.3558526,0.3858704,0.3746763
5870,0.3567628,0.3758399,0.3684
5871,0.3510872,0.3841813,0.3698687
5872,0.36152,0.3738371,0.3616597
5873,0.3587328,0.3909526,0.3809764
5874,0.3471985,0.3777751,0.3735563
5875,0.3480619,0.3826717,0.3659451
5876,0.3537322,0.3931793,0.3814005
5877,0.3609294,0.3695976,0.3654492
5878,0.348388,0.3759265,0.3680351
5879,0.380574,0.3925743,0.3769675
5880,0.3673814,0.367121,0.3581618
5881,0.3778332,0.3645821,0.3507424
5882,0.3607721,0.3623001,0.356971
5883,0.3730032,0.3835163,0.3686776
5884,0.3739171,0.3747242,0.3643343
5885,0.3529437,0.4002016,0.39169
5886,0.3540604,0.3623946,0.3561633
5887,0.3625757,0.3781742,0.3672715
5888,0.3668475,0.3850168,0.3755036
5889,0.3678307,0.3870375,0.3723263
5890,0.3814257,0.3719934,0.360973
5891,0.3514331,0.3776302,0.36347
5892,0.3615522,0.3621629,0.3479341
5893,0.3874968,0.3687772,0.3632987
5894,0.3459924,0.3945938,0.3808113
5895,0.354198,0.383496,0.374373
5896,0.3633438,0.3695878,0.3587911
5897,0.3785412,0.3675844,0.3548019
5898,0.3578932,0.3661284,0.3615758
5899,0.356849,0.3857836,0.3723384
5900,0.355846,0.3850218,0.374303
5901,0.3725731,0.3793671,0.3642423
5902,0.3618104,0.3800363,0.3653068
5903,0.3863321,0.3770502,0.367668
5904,0.3630013,0.3751118,0.3650033
5905,0.3640477,0.3592726,0.3526056
5906,0.3545358,0.3987294,0.3866969
5907,0.3607969,0.3644469,0.3547013
5908,0.3800631,0.393804,0.378247
5909,0.3649474,0.3896247,0.3771398
5910,0.3505058,0.379429,0.3645322
5911,0.3507379,0.369845,0.3642707
5912,0.3655622,0.3734125,0.3595235
5913,0.3487942,0.3980229,0.3865234
5914,0.3521395,0.3721163,0.3612363
5915,0.3782,0.3700608,0.3623472
5916,0.3527476,0.3715707,0.3690835
5917,0.3598785,0.3680136,0.3574002
5918,0.3750187,0.3822192,0.3688526
5919,0.3673688,0.3786234,0.3648907
5920,0.3799092,0.3747876,0.3614379
5921,0.3655379,0.3732213,0.3650652
5922,0.3608401,0.3810655,0.3696602
5923,0.3730372,0.3722581,0.3608879
5924,0.3641531,0.3710963,0.3595381
5925,0.3579251,0.3955795,0.38043
5926,0.3745659,0.3886091,0.375002
5927,0.3645847,0.3784961,0.3703345
5928,0.3651521,0.3856264,0.3701969
5929,0.3570935,0.3822523,0.3673768
5930,0.3468672,0.4016812,0.3902302
5931,0.3618969,0.3869368,0.3751718
5932,0.3695146,0.3822061,0.3727657
5933,0.3499477,0.3887024,0.3807331
5934,0.3630403,0.3637318,0.3610791
5935,0.3558199,0.4036232,0.3941319
5936,0.3676403,0.3929253,0.3800214
5937,0.3817242,0.3987511,0.3871332
5938,0.3764882,0.3810741,0.3727961
5939,0.3674125,0.3930508,0.3745061
5940,0.3713351,0.3978584,0.380115
5941,0.3580666,0.3733022,0.3618894
5942,0.3677616,0.3750171,0.3674183
5943,0.3672209,0.375403,0.3686538
5944,0.3609588,0.3709596,0.3656083
5945,0.3815985,0.372146,0.3590166
5946,0.3627095,0.3715802,0.3645604
5947,0.3488701,0.3914628,0.3804648
5948,0.3409468,0.3726209,0.3591276
5949,0.3595872,0.407508,0.3953569
5950,0.3429136,0.387633,0.3750092
5951,0.3579883,0.3852664,0.378448
5952,0.3487862,0.386907,0.3776973
5953,0.3723125,0.4060854,0.386297
5954,0.362507,0.3833482,0.3687579
5955,0.3687887,0.3824209,0.3742549
5956,0.3474618,0.3845389,0.37498
5957,0.3571954,0.3974886,0.3827066
5958,0.3481787,0.3922267,0.3773519
5959,0.3509668,0.3755729,0.3632372
5960,0.3499207,0.4069938,0.3947789
5961,0.3681736,0.3961749,0.3840561
5962,0.370137,0.3708847,0.3575657
5963,0.3673041,0.3856813,0.3713101
5964,0.3737096,0.3818155,0.3740928
5965,0.3667045,0.3801266,0.3735676
5966,0.378106,0.3778966,0.3687602
5967,0.3472108,0.391885,0.3867522
5968,0.3434861,0.3871479,0.3746043
5969,0.3452091,0.3729764,0.3621068
5970,0.3722085,0.3834842,0.3719669
5971,0.3707303,0.3747472,0.3634644
5972,0.3372243,0.3709242,0.3588333
5973,0.3596236,0.391859,0.3744778
5974,0.3585277,0.3885637,0.3727913
5975,0.3684219,0.3758582,0.3624032
5976,0.368048,0.3694918,0.3655752
5977,0.355193,0.3815453,0.3709498
5978,0.3531637,0.394315,0.3787407
5979,0.3578937,0.3874155,0.3726235
5980,0.3675803,0.4061465,0.3891048
5981,0.3537251,0.3772915,0.3701459
5982,0.3614664,0.3876708,0.3787288
5983,0.3757909,0.3869991,0.3754533
5984,0.3613334,0.3750888,0.362496
5985,0.3585102,0.3881153,0.382367
5986,0.3717415,0.3752053,0.3651771
5987,0.3612786,0.400084,0.3828208
5988,0.3625635,0.3826898,0.3726313
5989,0.352277,0.4070193,0.3905478
5990,0.3643354,0.3675444,0.3552777
5991,0.3326162,0.3754427,0.3658532
5992,0.3570893,0.3785162,0.3742722
5993,0.3499904,0.4012081,0.3897014
5994,0.3636877,0.3762035,0.367983
5995,0.3643666,0.374089,0.3683341
5996,0.3747255,0.3857022,0.3750985
5997,0.3675922,0.3838905,0.3717773
5998,0.3563744,0.3865113,0.3752197
5999,0.343636,0.3864746,0.3746572
6000,0.3566675,0.390952,0.3807973
6001,0.3771479,0.3759808,0.365603
6002,0.3550658,0.3773513,0.3639843
6003,0.3753049,0.3810901,0.3725855
6004,0.3641771,0.3768985,0.3663376
6005,0.3683191,0.3797083,0.3699185
6006,0.35236,0.3877098,0.3754843
6007,0.3768786,0.3836105,0.3723997
6008,0.3550034,0.3819853,0.372719
6009,0.3741431,0.3809922,0.3661016
6010,0.360922,0.3763166,0.3671972
6011,0.3703972,0.381626,0.3700542
6012,0.3513149,0.3698605,0.3597607
6013,0.3537364,0.3827024,0.3762585
6014,0.3822907,0.3987592,0.3896787
6015,0.3667997,0.3907307,0.3789697
6016,0.3775192,0.372083,0.3642495
6017,0.3472298,0.3865898,0.383365
6018,0.3774339,0.3894632,0.3744699
6019,0.344946,0.3684747,0.3573355
6020,0.3525604,0.4006996,0.3881645
6021,0.3492231,0.3842974,0.3666209
6022,0.3539358,0.3818886,0.3690651
6023,0.3645582,0.3863275,0.3755316
6024,0.353366,0.3910824,0.3796556
6025,0.3663859,0.3731421,0.3633686
6026,0.364072,0.4044296,0.3949178
6027,0.3558884,0.3958204,0.3806615
6028,0.3580693,0.3758838,0.3628689
6029,0.362369,0.3700792,0.361827
6030,0.3647878,0.3722808,0.3605283
6031,0.3608024,0.3961826,0.3847769
6032,0.348199,0.3782599,0.3617423
6033,0.3627667,0.3836437,0.3742443
6034,0.360702,0.3766727,0.3739935
6035,0.3614064,0.3826257,0.3711888
6036,0.3590818,0.3795435,0.3652751
6037,0.3755487,0.3862828,0.3771715
6038,0.3749955,0.3673246,0.3589619
6039,0.3526643,0.3591024,0.3513865
6040,0.3517458,0.3770794,0.3660834
6041,0.3660304,0.384793,0.3754657
6042,0.3662235,0.3838885,0.3711603
6043,0.3785853,0.3863107,0.3745809
6044,0.3579902,0.3734682,0.3675029
6045,0.3703274,0.3704897,0.3694786
6046,0.3705654,0.389983,0.3743801
6047,0.3728178,0.3733958,0.3678173
6048,0.345488,0.3741219,0.3641005
6049,0.3840566,0.3773229,0.3688356
6050,0.3609124,0.3793259,0.3688204
6051,0.354183,0.3943132,0.3835791
6052,0.3617638,0.3850105,0.3793192
6053,0.3625491,0.3942806,0.3855047
6054,0.3578539,0.3767698,0.3657646
6055,0.3449305,0.3728306,0.3575121
6056,0.3435846,0.3745152,0.3631006
6057,0.3583916,0.3747686,0.3634298
6058,0.3560318,0.3730694,0.3630429
6059,0.3498988,0.37257,0.3621034
6060,0.3535362,0.3928952,0.3805333
6061,0.3572985,0.3693792,0.3672362
6062,0.374781,0.3814983,0.3683657
6063,0.3579025,0.3816743,0.3695886
6064,0.3649364,0.3791126,0.3715825
6065,0.3483728,0.3836634,0.3734142
6066,0.3740162,0.3786378,0.370599
6067,0.3523237,0.387265,0.3754956
6068,0.3574345,0.3756037,0.363525
6069,0.3599752,0.3730021,0.3565044
6070,0.3557956,0.3699012,0.3614525
6071,0.3536695,0.3985856,0.3854118
6072,0.3528943,0.3782447,0.3622738
6073,0.3618149,0.3901101,0.3809306
6074,0.3682442,0.3873297,0.3739741
6075,0.3625743,0.3782843,0.3649105
6076,0.3468252,0.3823735,0.3723658
6077,0.3555403,0.3734017,0.3649078
6078,0.3637457,0.3791403,0.3697251
6079,0.3520054,0.3867802,0.3790961
6080,0.3686561,0.3833833,0.3713343
6081,0.3615987,0.3813266,0.3723378
6082,0.3592194,0.3925568,0.3727258
6083,0.3706612,0.3804498,0.3709793
6084,0.3550569,0.4094199,0.3944807
6085,0.3443015,0.3844331,0.3765731
6086,0.3588175,0.3891555,0.3754927
6087,0.335413,0.3937937,0.3801833
6088,0.3494886,0.3720499,0.3611247
6089,0.3522653,0.3870277,0.3709614
6090,0.3653979,0.3843092,0.3695031
6091,0.3774933,0.3697518,0.3576303
6092,0.3530828,0.3639014,0.3562724
6093,0.3626394,0.3725902,0.3691064
6094,0.3576677,0.392401,0.3824233
6095,0.3672011,0.3680782,0.3565039
6096,0.3514055,0.3876496,0.3735507
6097,0.3757802,0.3713791,0.3670101
6098,0.3521885,0.3690832,0.3590342
6099,0.3467004,0.3709305,0.3665519
6100,0.3608937,0.3798261,0.3697169
6101,0.3560345,0.3807816,0.3691996
6102,0.3736348,0.3748799,0.3663425
6103,0.3628539,0.3916718,0.3827172
6104,0.3450298,0.3734664,0.3662714
6105,0.3885127,0.3918141,0.3764865
6106,0.3671783,0.3671896,0.3601716
6107,0.3542679,0.3833671,0.372814
6108,0.3467522,0.372437,0.3638175
6109,0.3584383,0.3682407,0.3540123
6110,0.365658,0.3758445,0.3715284
6111,0.3547629,0.3862732,0.3775356
6112,0.3672765,0.3767351,0.3627536
6113,0.3475178,0.3762552,0.3700757
6114,0.3522797,0.3777482,0.3656181
6115,0.3575023,0.415755,0.4058973
6116,0.362743,0.3640423,0.3549108
6117,0.3679115,0.3768721,0.3658854
6118,0.3467262,0.3811908,0.3735905
6119,0.3920391,0.3834545,0.37121
6120,0.3581827,0.3929072,0.3813446
6121,0.3517182,0.3700262,0.3571685
6122,0.3554247,0.3831706,0.3806398
6123,0.3542094,0.3941494,0.3804384
6124,0.3755357,0.3816006,0.3729549
6125,0.3750212,0.3883822,0.3772361
6126,0.3640234,0.3742406,0.3632719
6127,0.3644079,0.380935,0.368082
6128,0.3529069,0.3901627,0.374501
6129,0.3479289,0.3877957,0.3732377
6130,0.3626341,0.3644218,0.3563409
6131,0.348488,0.3578601,0.351947
6132,0.3565761,0.3800537,0.3740189
6133,0.356404,0.371064,0.3617391
6134,0.3563735,0.3842031,0.3760213
6135,0.3560846,0.394437,0.3835585
6136,0.3502637,0.365599,0.3630821
6137,0.3512713,0.3779918,0.3638404
6138,0.3542258,0.3974253,0.3853613
6139,0.3674461,0.3866771,0.3718898
6140,0.3548842,0.4046848,0.3926231
6141,0.3707731,0.3825737,0.374317
6142,0.3540045,0.3883252,0.3764624
6143,0.3680353,0.3886303,0.3802459
6144,0.3585915,0.4031006,0.3880845
6145,0.3642564,0.3869033,0.3734957
6146,0.3779958,0.3780084,0.369262
6147,0.3484255,0.3847659,0.3706115
6148,0.3607123,0.3954079,0.3820722
6149,0.3762389,0.3867866,0.3729821
6150,0.3534486,0.3798485,0.3690604
6151,0.3412752,0.3688346,0.3568755
6152,0.360877,0.375865,0.3642525
6153,0.3694879,0.3897577,0.3814496
6154,0.3690608,0.363573,0.3519956
6155,0.3615078,0.3819849,0.3716612
6156,0.3782952,0.3653824,0.3619258
6157,0.3456377,0.3754388,0.3682463
6158,0.3528705,0.3776802,0.3627583
6159,0.3568408,0.3833784,0.3709224
6160,0.3496008,0.3873437,0.3736943
6161,0.3726956,0.3840028,0.3760427
6162,0.3643935,0.3809057,0.3668027
6163,0.3496262,0.4069654,0.3954094
6164,0.3717342,0.360266,0.3519159
6165,0.3505126,0.3908215,0.3771431
6166,0.3551414,0.3832349,0.3650782
6167,0.3501275,0.3964515,0.3802245
6168,0.3526255,0.3882424,0.3766704
6169,0.3654753,0.3852339,0.3717796
6170,0.365122,0.3813765,0.3734424
6171,0.3790466,0.3873168,0.3737993
6172,0.3510314,0.3900147,0.3790849
6173,0.3696041,0.383976,0.3721569
6174,0.3660288,0.3799373,0.3703213
6175,0.3533563,0.3865726,0.376478
6176,0.3467595,0.3726338,0.3634946
6177,0.3473209,0.3940595,0.3842245
6178,0.3516384,0.3762484,0.3699705
6179,0.3539315,0.385956,0.3725032
6180,0.348828,0.3938573,0.3823684
6181,0.3589927,0.3765981,0.3637173
6182,0.3542577,0.3871068,0.3756292
6183,0.3838064,0.3778979,0.3676604
6184,0.3619592,0.4026064,0.3893422
6185,0.3538662,0.383142,0.3719769
6186,0.3534154,0.3958064,0.3814002
6187,0.3552477,0.3801759,0.3750817
6188,0.3517441,0.3906004,0.3784266
6189,0.3734744,0.3733845,0.3651996
6190,0.3572665,0.3842106,0.3755163
6191,0.3556273,0.3824748,0.3692361
6192,0.3558868,0.3859828,0.3727755
6193,0.3549353,0.3707634,0.3605911
6194,0.3652202,0.3814692,0.3661692
6195,0.3638997,0.384876,0.3702805
6196,0.3540214,0.3767313,0.3649761
6197,0.3439475,0.3638031,0.3561443
6198,0.3687679,0.3882385,0.3708876
6199,0.3640497,0.3909045,0.380049
6200,0.347019,0.3738135,0.3599816
6201,0.3618642,0.3727009,0.3624881
6202,0.3608467,0.3864507,0.3764817
6203,0.3538494,0.3823193,0.3682763
6204,0.353195,0.3799753,0.3704911
6205,0.3692776,0.3729947,0.3592545
6206,0.3665958,0.3720487,0.3638891
6207,0.3427324,0.3744924,0.3669482
6208,0.3701009,0.3855268,0.3708511
6209,0.3500227,0.371547,0.36171
6210,0.375526,0.3840468,0.3753053
6211,0.3514946,0.3758968,0.3645208
6212,0.3601034,0.3847777,0.3676476
6213,0.3585242,0.3809438,0.3706406
6214,0.3532304,0.3700847,0.3555534
6215,0.3674616,0.3998356,0.3900234
6216,0.3599069,0.3670062,0.3618052
6217,0.3611006,0.38549,0.3756239
6218,0.3647603,0.3805161,0.3708978
6219,0.3566098,0.3710932,0.3531654
6220,0.3618533,0.38701,0.3679597
6221,0.3651921,0.3831446,0.3727579
6222,0.3540948,0.3741572,0.3620563
6223,0.3551657,0.3940789,0.3745868
6224,0.3460654,0.3857348,0.3756962
6225,0.3584158,0.3809499,0.3631501
6226,0.3613477,0.3844706,0.3701317
6227,0.3559872,0.3887663,0.3756342
6228,0.3588728,0.3805942,0.3694023
6229,0.3546751,0.3707266,0.3624014
6230,0.3610971,0.3916587,0.3824841
6231,0.3596334,0.3734069,0.3605395
6232,0.3481773,0.3937945,0.3834471
6233,0.3747694,0.3926498,0.382508
6234,0.3543725,0.3970215,0.3904302
6235,0.3494786,0.3853786,0.3750561
6236,0.3837999,0.3857269,0.3752902
6237,0.3583955,0.3809318,0.3708092
6238,0.3780843,0.3790213,0.3678528
6239,0.3594817,0.367047,0.3571284
6240,0.353597,0.382068,0.3700006
6241,0.3468056,0.3727846,0.3701246
6242,0.358355,0.381958,0.37093
6243,0.3717913,0.3823612,0.374326
6244,0.3735489,0.3804977,0.3658099
6245,0.3550145,0.3816144,0.3660182
6246,0.3527547,0.3710989,0.3649776
6247,0.3627983,0.3840008,0.3709414
6248,0.3709213,0.3772795,0.3666044
6249,0.3467589,0.3796057,0.3709978
6250,0.3568436,0.3831406,0.3694321
6251,0.3921391,0.3735621,0.3574126
6252,0.3606429,0.4046739,0.3877399
6253,0.3710492,0.3732407,0.3641597
6254,0.3628044,0.3620432,0.3575942
6255,0.3592547,0.3765631,0.3685432
6256,0.3523823,0.3847683,0.3749356
6257,0.3448014,0.3744468,0.3723824
6258,0.3624138,0.3849106,0.3654145
6259,0.3511474,0.3896093,0.3778757
6260,0.3467264,0.3834304,0.3699068
6261,0.3483396,0.3880495,0.3722374
6262,0.3596082,0.3720737,0.3592451
6263,0.3850242,0.3817942,0.3680192
6264,0.3540608,0.3806787,0.3749697
6265,0.3550799,0.3889886,0.3784947
6266,0.3468148,0.3931038,0.3778843
6267,0.3617019,0.3845658,0.3667827
6268,0.381829,0.3689362,0.3581803
6269,0.3634349,0.390959,0.3763867
6270,0.3589982,0.3806092,0.3670859
6271,0.3669866,0.3594691,0.3521284
6272,0.3665726,0.3727716,0.3649258
6273,0.3516263,0.3803446,0.3708111
6274,0.3779625,0.3738565,0.3675387
6275,0.368805,0.3673782,0.3545646
6276,0.3766865,0.3787237,0.3716944
6277,0.369198,0.3865128,0.3786441
6278,0.3664576,0.3878233,0.3780791
6279,0.3674549,0.3733166,0.3585135
6280,0.3620021,0.3678347,0.3553607
6281,0.3471791,0.390289,0.3732548
6282,0.3581256,0.3750312,0.3660098
6283,0.3615523,0.4069097,0.3913447
6284,0.3475819,0.3748964,0.3672446
6285,0.3715172,0.3763327,0.3628121
6286,0.3584641,0.3751311,0.3619587
6287,0.3544401,0.3823964,0.3712224
6288,0.3667871,0.3849952,0.3755544
6289,0.3559175,0.3779121,0.3662055
6290,0.3463673,0.3816128,0.373802
6291,0.3548435,0.390148,0.379398
6292,0.3782546,0.3858447,0.3717297
6293,0.3552233,0.39122,0.3788229
6294,0.3630989,0.3744767,0.3664539
6295,0.3704213,0.3529472,0.3406966
6296,0.3590831,0.3836174,0.3718209
6297,0.3508901,0.3719217,0.3589959
6298,0.3634077,0.3825992,0.3743241
6299,0.3577256,0.3720779,0.3602546
6300,0.3823358,0.3703928,0.3587137
6301,0.3771065,0.378813,0.3666341
6302,0.3635375,0.3773383,0.3655511
6303,0.3694119,0.3808499,0.3657334
6304,0.355489,0.3755496,0.3602192
6305,0.3521887,0.3891244,0.3752971
6306,0.3657809,0.3607356,0.354565
6307,0.3534334,0.3796116,0.3685196
6308,0.3650033,0.3866614,0.3779959
6309,0.3510954,0.3852853,0.3765392
6310,0.3555872,0.3921236,0.3774993
6311,0.3425387,0.3718881,0.3578437
6312,0.3707652,0.3785565,0.3701737
6313,0.3612386,0.3717779,0.3649687
6314,0.3645807,0.3841513,0.371187
6315,0.3387572,0.3707831,0.3669686
6316,0.3685355,0.3712876,0.3672463
6317,0.3602343,0.3741374,0.3642712
6318,0.3737064,0.373526,0.3592432
6319,0.3552317,0.3728682,0.364305
6320,0.3516519,0.3842471,0.3726419
6321,0.3591703,0.3709441,0.360917
6322,0.3533985,0.3985398,0.386053
6323,0.3578859,0.3758658,0.3649762
6324,0.373245,0.3774512,0.3678337
6325,0.3446027,0.3825457,0.3665033
6326,0.3463293,0.3829187,0.3785287
6327,0.3565582,0.3818753,0.3728618
6328,0.3496213,0.3740093,0.3643325
6329,0.3526911,0.3745944,0.3687139
6330,0.3440819,0.3613232,0.3562796
6331,0.3510097,0.3783902,0.3648258
6332,0.3655444,0.3552459,0.3435574
6333,0.3582016,0.3865021,0.3773988
6334,0.3493618,0.3724173,0.3640265
6335,0.3686674,0.3836692,0.3787518
6336,0.3524644,0.3821779,0.3708344
6337,0.3634266,0.3792044,0.3644269
6338,0.3588782,0.3768228,0.3678571
6339,0.3610994,0.376953,0.3641115
6340,0.3667171,0.3770947,0.3652884
6341,0.3544466,0.3684268,0.3610691
6342,0.366723,0.3936124,0.3825617
6343,0.3784307,0.3740013,0.3617806
6344,0.3399443,0.382692,0.3732821
6345,0.3731611,0.3819203,0.3680648
6346,0.3575343,0.3845547,0.3695797
6347,0.3585511,0.3829201,0.3720096
6348,0.3604895,0.3839836,0.3680561
6349,0.3508158,0.3832286,0.374456
6350,0.3497504,0.3898621,0.3740304
6351,0.3561263,0.3743685,0.3632648
6352,0.360458,0.3815475,0.3694639
6353,0.3583836,0.3757934,0.3666067
6354,0.3586535,0.3758322,0.3651722
6355,0.3399945,0.387488,0.3697084
6356,0.3588144,0.383309,0.3741644
6357,0.3603169,0.3648873,0.3533303
6358,0.3516229,0.3848222,0.3704751
6359,0.3579769,0.3768782,0.3680081
6360,0.3655119,0.3770473,0.3667378
6361,0.3416349,0.3775134,0.3682007
6362,0.3614408,0.3894598,0.3762327
6363,0.346246,0.3713206,0.3594734
6364,0.350558,0.3795671,0.3672261
6365,0.3607039,0.3719647,0.3665446
6366,0.3416738,0.3729766,0.3622799
6367,0.3606979,0.3946624,0.3795131
6368,0.3640275,0.3835904,0.3765549
6369,0.3637185,0.3612588,0.3511024
6370,0.3659294,0.3622293,0.3543459
6371,0.3670405,0.3659863,0.3521412
6372,0.3701781,0.378414,0.3689278
6373,0.3662471,0.3752422,0.3648529
6374,0.3541538,0.3822206,0.3711649
6375,0.3634301,0.3699037,0.3613595
6376,0.3680885,0.3814448,0.3694941
6377,0.3704456,0.3923229,0.3746553
6378,0.3600392,0.3894386,0.3782158
6379,0.3476484,0.3836721,0.3723502
6380,0.3586105,0.3716219,0.3612477
6381,0.3504528,0.3767417,0.3710173
6382,0.3589275,0.3702998,0.359611
6383,0.3607967,0.3706125,0.3583365
6384,0.352851,0.3764055,0.3701024
6385,0.3601967,0.3939776,0.3784583
6386,0.3746947,0.3944588,0.3866388
6387,0.3856235,0.3699285,0.3557245
6388,0.3591109,0.3729988,0.3601183
6389,0.3551921,0.3916114,0.3769302
6390,0.3579888,0.3697083,0.3544856
6391,0.3468948,0.3656979,0.3535016
6392,0.3550365,0.4099118,0.3954085
6393,0.3578597,0.3728239,0.3658063
6394,0.3614488,0.3815762,0.3679172
6395,0.3660524,0.3970813,0.3866076
6396,0.3607981,0.3827723,0.3715614
6397,0.363849,0.3765629,0.3643659
6398,0.3551288,0.3761658,0.3626368
6399,0.3687017,0.3757918,0.3689818
6400,0.3718415,0.379082,0.3675483
6401,0.3426055,0.3934491,0.3812719
6402,0.3618509,0.3608993,0.353259
6403,0.3643151,0.3974952,0.3820049
6404,0.3515626,0.3809563,0.3645698
6405,0.3560393,0.3657992,0.3511575
6406,0.3601038,0.3808213,0.3783791
6407,0.3569931,0.3515738,0.3449507
6408,0.3561649,0.3800439,0.3684548
6409,0.3713891,0.3749495,0.363715
6410,0.351438,0.3875109,0.3784532
6411,0.3764629,0.3856668,0.3719318
6412,0.3469173,0.3911576,0.3823406
6413,0.351697,0.3822878,0.3633399
6414,0.3701797,0.3717525,0.3607671
6415,0.3665029,0.3810339,0.3697369
6416,0.3526057,0.387414,0.3766539
6417,0.356041,0.3723209,0.3614571
6418,0.3717662,0.3771876,0.3651848
6419,0.3471652,0.3687365,0.3624514
6420,0.3590505,0.3933463,0.3808291
6421,0.3626324,0.3843491,0.3793134
6422,0.3549406,0.3854447,0.3737405
6423,0.3592931,0.3762363,0.3619994
6424,0.362797,0.3775991,0.3659017
6425,0.3618332,0.3932935,0.3791827
6426,0.3537613,0.393226,0.3805001
6427,0.3517337,0.3810137,0.3689714
6428,0.3503255,0.3819768,0.3701392
6429,0.3557005,0.3742111,0.3693535
6430,0.3513195,0.3873359,0.3735307
6431,0.3786032,0.3846237,0.374347
6432,0.3566019,0.386141,0.3726912
6433,0.3510466,0.3875642,0.3743117
6434,0.3765314,0.3878758,0.3779345
6435,0.3402659,0.3886881,0.3782008
6436,0.3700703,0.3927206,0.3845752
6437,0.3635013,0.3694977,0.3585132
6438,0.3470792,0.3686867,0.3561777
6439,0.3610661,0.3765134,0.3622873
6440,0.3614276,0.3737111,0.3621786
6441,0.3509324,0.3953971,0.3793335
6442,0.353979,0.3650029,0.3603878
6443,0.3735098,0.3754993,0.3624609
6444,0.356553,0.3655934,0.355344
6445,0.3552117,0.3801622,0.3663067
6446,0.3621065,0.3811299,0.3681895
6447,0.3644481,0.380917,0.3727365
6448,0.3659825,0.3715588,0.363549
6449,0.3809084,0.3762915,0.3636254
6450,0.3542815,0.3656468,0.3502252
6451,0.3648542,0.3792206,0.3708484
6452,0.3351012,0.3816588,0.3697012
6453,0.3752114,0.3703263,0.3636227
6454,0.3462372,0.3661885,0.3594116
6455,0.3685567,0.3762491,0.3685896
6456,0.3486768,0.3764867,0.3632587
6457,0.3543525,0.3825935,0.3723735
6458,0.3734036,0.3948204,0.3822345
6459,0.3590619,0.3973352,0.3792005
6460,0.3620278,0.3803009,0.3733673
6461,0.3486253,0.3742097,0.3654464
6462,0.3692981,0.394885,0.3810839
6463,0.3734086,0.3640201,0.3522885
6464,0.3670614,0.3761745,0.3691645
6465,0.3619726,0.3768745,0.3708036
6466,0.3691444,0.3937588,0.3869351
6467,0.3601286,0.3816749,0.3655889
6468,0.3653184,0.3806468,0.3708177
6469,0.3517638,0.3775927,0.3616449
6470,0.3659639,0.3921734,0.3823896
6471,0.348339,0.3666877,0.3563742
6472,0.3674292,0.3827409,0.3751196
6473,0.3495508,0.3853826,0.373411
6474,0.3639435,0.3780452,0.3643605
6475,0.3673074,0.3759038,0.3610039
6476,0.3671415,0.3822068,0.3689898
6477,0.3423936,0.368818,0.3645313
6478,0.3595605,0.3775344,0.3628687
6479,0.3627224,0.3839687,0.3686331
6480,0.3723459,0.376644,0.3622472
6481,0.3649279,0.3858067,0.3727573
6482,0.3573037,0.3772198,0.368234
6483,0.3512006,0.3892955,0.3751279
6484,0.3527804,0.3681254,0.3578835
6485,0.3602394,0.3670791,0.3593425
6486,0.3587062,0.3792296,0.3676656
6487,0.372603,0.3691843,0.3558635
6488,0.3756102,0.3714479,0.3555615
6489,0.3666998,0.380141,0.3722931
6490,0.3648762,0.40706,0.3881353
6491,0.3631786,0.3673459,0.3510169
6492,0.3504482,0.3753945,0.3695418
6493,0.3522377,0.3994049,0.3901681
6494,0.3421536,0.365567,0.3568641
6495,0.3552311,0.3834585,0.3705854
6496,0.3824024,0.3881552,0.3684443
6497,0.3617634,0.3656497,0.3573134
6498,0.3554202,0.3876401,0.3759247
6499,0.3481762,0.3752689,0.3632643
6500,0.3661267,0.3670937,0.3569484
6501,0.3503367,0.3874028,0.3788842
6502,0.3564064,0.3796172,0.3681608
6503,0.3587143,0.3691888,0.3587182
6504,0.3376424,0.3743987,0.3638748
6505,0.3505445,0.3774461,0.3668036
6506,0.3630368,0.3874882,0.37543
6507,0.3559697,0.3687813,0.3655347
6508,0.3482774,0.3826666,0.3705961
6509,0.3537174,0.3840508,0.3679959
6510,0.3460947,0.3620683,0.3567775
6511,0.3519219,0.3808129,0.3666012
6512,0.3773689,0.3887993,0.379755
6513,0.3665199,0.3777652,0.3678913
6514,0.3633538,0.3920919,0.3770934
6515,0.3604997,0.3638194,0.3587139
6516,0.3691423,0.3697287,0.3601737
6517,0.3640718,0.380257,0.3662683
6518,0.3460705,0.3680229,0.3552186
6519,0.3762769,0.3764881,0.3681556
6520,0.3574766,0.3991686,0.3801973
6521,0.3605581,0.3846713,0.3731158
6522,0.3557547,0.3727783,0.3607877
6523,0.3655783,0.3471071,0.3366253
6524,0.3466878,0.3946169,0.3831336
6525,0.358105,0.3831667,0.3684665
6526,0.3422672,0.4185911,0.4057329
6527,0.3602142,0.363502,0.3546025
6528,0.3694188,0.3777334,0.3634339
6529,0.3703492,0.3669127,0.3554121
6530,0.3636136,0.3911407,0.3724338
6531,0.3415948,0.3770619,0.3688001
6532,0.3695736,0.385318,0.3687103
6533,0.3597231,0.3849917,0.3728184
6534,0.3706875,0.371705,0.3575701
6535,0.3515475,0.3943852,0.3804836
6536,0.3668219,0.3958541,0.3808559
6537,0.3509343,0.3689193,0.3634781
6538,0.3633046,0.3685051,0.3636203
6539,0.3458493,0.3689359,0.3599015
6540,0.3536789,0.4010333,0.3831036
6541,0.3697529,0.3833646,0.3724176
6542,0.3918844,0.3699342,0.3597314
6543,0.3575738,0.3743234,0.3592649
6544,0.3568357,0.366406,0.3558088
6545,0.3461704,0.3740776,0.364306
6546,0.3755903,0.3768374,0.3604364
6547,0.3720962,0.3684696,0.3563625
6548,0.3560691,0.3758239,0.3667392
6549,0.3422275,0.373906,0.3636438
6550,0.3439582,0.3735858,0.3574467
6551,0.358605,0.3708807,0.3607477
6552,0.3625197,0.3655492,0.3553686
6553,0.3600344,0.3830437,0.3730762
6554,0.358754,0.3579627,0.3510541
6555,0.3585488,0.3793203,0.3678936
6556,0.3537968,0.3709982,0.3606241
6557,0.3681564,0.3876064,0.3756221
6558,0.3677002,0.364783,0.360678
6559,0.3671041,0.3683504,0.3528807
6560,0.3489825,0.3851328,0.3748045
6561,0.3531482,0.3929137,0.3806942
6562,0.3525955,0.3821614,0.3701955
6563,0.3589444,0.3694538,0.359751
6564,0.3749011,0.3839798,0.367501
6565,0.3489516,0.3829158,0.368879
6566,0.3594704,0.3752698,0.3646666
6567,0.3784667,0.3839158,0.3685571
6568,0.3637135,0.3890613,0.3769383
6569,0.3469373,0.3764748,0.3657488
6570,0.3538647,0.3805299,0.3659537
6571,0.3725478,0.3760352,0.3646497
6572,0.3520226,0.3717124,0.3617903
6573,0.3406375,0.3847906,0.3725531
6574,0.3647205,0.3698352,0.3574814
6575,0.3529858,0.3662392,0.3560703
6576,0.3505591,0.379968,0.3752696
6577,0.349353,0.3817346,0.3793278
6578,0.3655676,0.3731905,0.3555995
6579,0.3504723,0.387806,0.3712555
6580,0.3619066,0.3880947,0.3757222
6581,0.3659214,0.374594,0.3686046
6582,0.3523855,0.3791427,0.3642644
6583,0.348339,0.3713984,0.3618532
6584,0.3498856,0.3776009,0.3687008
6585,0.3561515,0.384741,0.3729816
6586,0.3347131,0.3624433,0.3564609
6587,0.3640073,0.3632194,0.3614371
6588,0.3726776,0.3894395,0.3713892
6589,0.3689643,0.3864131,0.3759426
6590,0.3638189,0.3803985,0.3705618
6591,0.344434,0.3996122,0.3865783
6592,0.3654578,0.3788441,0.3663021
6593,0.3550565,0.3825771,0.3722355
6594,0.3546042,0.3626855,0.3546575
6595,0.3738543,0.3805627,0.3666279
6596,0.3638896,0.3826201,0.3688328
6597,0.3651983,0.3810286,0.3697758
6598,0.3643048,0.3856013,0.3736877
6599,0.3640868,0.4010051,0.3865325
6600,0.3631335,0.3752446,0.3594686
6601,0.3583033,0.3815641,0.3720963
6602,0.3507025,0.3730205,0.3564896
6603,0.3571965,0.3879113,0.3766805
6604,0.3551513,0.3856348,0.369235
6605,0.3640371,0.3703058,0.3587082
6606,0.3499547,0.3779434,0.365391
6607,0.3545192,0.3660854,0.3623516
6608,0.3665841,0.3637198,0.3470306
6609,0.3641961,0.3604859,0.3517646
6610,0.3495615,0.3881096,0.3706492
6611,0.3547272,0.373029,0.363184
6612,0.3554704,0.3685531,0.3630818
6613,0.3539964,0.388247,0.3758332
6614,0.3553507,0.3808137,0.3690205
6615,0.3442007,0.3768218,0.3603756
6616,0.3410917,0.3804304,0.3678568
6617,0.351211,0.3817395,0.3693478
6618,0.3436793,0.3959582,0.3799264
6619,0.3664964,0.3599368,0.3509392
6620,0.3535818,0.3894075,0.3736703
6621,0.3572223,0.3860614,0.3699237
6622,0.3644808,0.3821945,0.3704386
6623,0.350106,0.3739768,0.3649112
6624,0.3633706,0.3620831,0.3509536
6625,0.3616769,0.3715965,0.354842
6626,0.3559488,0.3869495,0.3745095
6627,0.3628925,0.3809755,0.3729883
6628,0.3566508,0.3961725,0.3817478
6629,0.3684826,0.3638182,0.3537671
6630,0.3478089,0.3756419,0.3688748
6631,0.3526614,0.3770073,0.3673197
6632,0.3626507,0.3802992,0.3671207
6633,0.3770909,0.3774476,0.3688196
6634,0.364305,0.3747956,0.3613498
6635,0.3618927,0.3806353,0.3667796
6636,0.3497702,0.3625309,0.3521667
6637,0.345586,0.3909923,0.3774495
6638,0.3524137,0.3790235,0.3659391
6639,0.3416504,0.3871574,0.3765469
6640,0.3651094,0.3740975,0.3596453
6641,0.3575095,0.3831417,0.369554
6642,0.358927,0.3769625,0.3636367
6643,0.3641281,0.3850607,0.3709663
6644,0.3523332,0.3825814,0.3697733
6645,0.3529696,0.3886718,0.3790545
6646,0.367986,0.3838175,0.3644305
6647,0.3937178,0.3657852,0.3535838
6648,0.3479985,0.385093,0.3684323
6649,0.3531403,0.3701019,0.3566842
6650,0.3492399,0.3732136,0.3599672
6651,0.3695739,0.3651965,0.3607282
6652,0.344904,0.3955833,0.3825743
6653,0.3694879,0.357421,0.3518822
6654,0.35943,0.393886,0.3783579
6655,0.3671902,0.3739514,0.3611999
6656,0.3512663,0.3858944,0.3783303
6657,0.3561804,0.3891527,0.3783287
6658,0.3463741,0.3800096,0.3639736
6659,0.3560519,0.3946878,0.3785826
6660,0.3656727,0.3808798,0.3710073
6661,0.3578258,0.375542,0.3635067
6662,0.3504024,0.3686927,0.3558303
6663,0.3635977,0.3965814,0.3841137
6664,0.3435682,0.3736792,0.3697523
6665,0.3321794,0.3875534,0.3730154
6666,0.3516046,0.3599406,0.348353
6667,0.3719141,0.3963829,0.378811
6668,0.3674005,0.3755859,0.3668608
6669,0.370315,0.3747928,0.3635705
6670,0.3512865,0.3707215,0.3584586
6671,0.3492907,0.3673185,0.358263
6672,0.349238,0.3813505,0.3658431
6673,0.3627887,0.3767341,0.3637805
6674,0.3720213,0.3736337,0.3618203
6675,0.3705416,0.3635423,0.3525957
6676,0.3600121,0.3972152,0.379261
6677,0.3631275,0.3887161,0.3799639
6678,0.3578917,0.383144,0.3694373
6679,0.3764455,0.3635785,0.3548648
6680,0.3504719,0.371144,0.3630574
6681,0.3666817,0.3786434,0.3682081
6682,0.3736265,0.3728743,0.3653619
6683,0.353814,0.3733103,0.3665408
6684,0.3592409,0.3795081,0.3685133
6685,0.3573121,0.3824639,0.3666913
6686,0.3663986,0.3743983,0.3617857
6687,0.3735172,0.3712935,0.3608451
6688,0.3666165,0.3958012,0.38143
6689,0.3773787,0.3797623,0.3669473
6690,0.3644267,0.3929034,0.3801525
6691,0.3652337,0.3786553,0.367606
6692,0.378401,0.369751,0.3586003
6693,0.3608491,0.3841465,0.3685713
6694,0.3605705,0.3829578,0.3716349
6695,0.3623111,0.3975029,0.3816194
6696,0.36908,0.3907416,0.3810619
6697,0.3616512,0.3752004,0.3630614
6698,0.3430963,0.3839724,0.3689144
6699,0.3647668,0.3739528,0.3636961
6700,0.3676245,0.3765815,0.3629409
6701,0.3561504,0.3698395,0.3507705
6702,0.362074,0.3815767,0.3701877
6703,0.3574167,0.3896039,0.3737499
6704,0.3548423,0.3580271,0.3528743
6705,0.3570224,0.3816578,0.3691329
6706,0.3613865,0.3728135,0.360375
6707,0.3541839,0.3801861,0.3727833
6708,0.3530132,0.3620616,0.3471388
6709,0.3554787,0.3734351,0.3658301
6710,0.3583357,0.3939507,0.3818127
6711,0.3646625,0.3756393,0.3651916
6712,0.3617941,0.3773878,0.363163
6713,0.3381694,0.3870232,0.3729837
6714,0.3596887,0.3836059,0.3745181
6715,0.3566314,0.3689094,0.3622455
6716,0.374196,0.3683791,0.358028
6717,0.3549807,0.3647955,0.3533256
6718,0.3539908,0.3690083,0.3551096
6719,0.3704004,0.3824939,0.3680593
6720,0.3640668,0.3789056,0.3644634
6721,0.3344403,0.3691375,0.3612916
6722,0.3290674,0.3772015,0.3592974
6723,0.3697915,0.3852508,0.3744848
6724,0.3563005,0.3742491,0.3627407
6725,0.3534617,0.3731772,0.3623013
6726,0.3448763,0.3868847,0.3744641
6727,0.376537,0.3919872,0.3764559
6728,0.3764717,0.3664579,0.3601391
6729,0.3517384,0.3817773,0.3707553
6730,0.3630319,0.3811922,0.3684326
6731,0.3590146,0.3945131,0.3791773
6732,0.3638971,0.3732858,0.3595859
6733,0.3518223,0.3844058,0.3724472
6734,0.3304663,0.3764473,0.3692707
6735,0.3616503,0.3832531,0.3770724
6736,0.3589449,0.3758836,0.3645442
6737,0.3613487,0.3669406,0.3560092
6738,0.3654307,0.4020406,0.3851309
6739,0.349234,0.3857796,0.3702953
6740,0.3528629,0.3773793,0.3636938
6741,0.3655539,0.3763897,0.3613267
6742,0.3623756,0.377242,0.362148
6743,0.3617342,0.3974487,0.3848928
6744,0.3590056,0.4074658,0.3926011
6745,0.3579789,0.3942979,0.3830546
6746,0.3446237,0.3873231,0.3707932
6747,0.3587658,0.3822366,0.3712009
6748,0.3609113,0.3809692,0.3700798
6749,0.3519118,0.3768932,0.3667317
6750,0.3404514,0.3614266,0.3495988
6751,0.3445988,0.3703323,0.35624
6752,0.3525044,0.3804473,0.369151
6753,0.3594684,0.379391,0.3724887
6754,0.3550957,0.3712656,0.3633403
6755,0.3478213,0.3737403,0.3648746
6756,0.3633492,0.3508925,0.3375052
6757,0.3436747,0.3786195,0.3660553
6758,0.3612897,0.3841952,0.3698013
6759,0.3491062,0.3787423,0.3707338
6760,0.356391,0.3686736,0.3587806
6761,0.3729408,0.3772195,0.3647047
6762,0.3684086,0.3813932,0.369743
6763,0.3433717,0.3809581,0.3690376
6764,0.3569882,0.3688459,0.357272
6765,0.3617289,0.401404,0.38643
6766,0.3615103,0.3765481,0.3631606
6767,0.3664461,0.3653265,0.3568
6768,0.3611051,0.3795547,0.3684786
6769,0.3562702,0.3828789,0.3731313
6770,0.3584499,0.3683988,0.3655818
6771,0.3546704,0.3673455,0.3620751
6772,0.3500446,0.3756422,0.3693525
6773,0.3616783,0.3809758,0.3701035
6774,0.356382,0.3830439,0.3713662
6775,0.360301,0.3851445,0.3696224
6776,0.3715742,0.377986,0.3725602
6777,0.3861592,0.3939911,0.3763726
6778,0.3849976,0.3755992,0.3661429
6779,0.3794654,0.3660612,0.3586049
6780,0.3513269,0.374266,0.3641672
6781,0.3445213,0.3757728,0.3654512
6782,0.3467466,0.3645265,0.3523583
6783,0.3568333,0.3759347,0.3661374
6784,0.3710085,0.3983823,0.39239
6785,0.3453465,0.3819264,0.3654145
6786,0.34666,0.3444718,0.3387974
6787,0.3724804,0.37049,0.3617842
6788,0.3495603,0.3844377,0.3773373
6789,0.3516469,0.3796144,0.3734683
6790,0.3617709,0.3677956,0.3598947
6791,0.3682948,0.3728524,0.3669864
6792,0.3423412,0.3607653,0.3458679
6793,0.3535655,0.3691803,0.3584364
6794,0.3663831,0.3758866,0.3601491
6795,0.3507091,0.3689074,0.3612326
6796,0.3496644,0.3847213,0.3716639
6797,0.3655135,0.3689777,0.3606669
6798,0.3540378,0.3777705,0.3641616
6799,0.3456951,0.3813291,0.3649015
6800,0.3620213,0.3735008,0.3620153
6801,0.3658276,0.3798467,0.3694715
6802,0.359451,0.3756388,0.3632747
6803,0.3633696,0.3960181,0.3811123
6804,0.3711265,0.3742948,0.3664772
6805,0.3548074,0.3623174,0.353903
6806,0.3554194,0.3812703,0.3682426
6807,0.3724935,0.3926744,0.3734545
6808,0.3499379,0.3772066,0.367277
6809,0.3526639,0.375057,0.3631296
6810,0.3660066,0.3775902,0.3720011
6811,0.3544007,0.3822011,0.3628231
6812,0.3745204,0.3776307,0.3691899
6813,0.3505608,0.3913956,0.3820506
6814,0.3704455,0.3823065,0.3701381
6815,0.3701143,0.3722774,0.3640769
6816,0.3546677,0.3868588,0.3775506
6817,0.3566964,0.37791,0.3638372
6818,0.3642199,0.3805369,0.3670459
6819,0.3561659,0.3760521,0.3702234
6820,0.3605619,0.3682419,0.3583584
6821,0.3491462,0.3973299,0.3822073
6822,0.358278,0.3712116,0.3606894
6823,0.3489626,0.391619,0.37757
6824,0.3574961,0.3726178,0.3610325
6825,0.3719762,0.3749376,0.3648416
6826,0.3610719,0.3812399,0.3689597
6827,0.3604992,0.3844151,0.3715965
6828,0.3531576,0.3798384,0.3750276
6829,0.3679487,0.3708262,0.3604923
6830,0.3587439,0.4114673,0.3963068
6831,0.3487777,0.3954844,0.3816105
6832,0.3623131,0.3947645,0.3819236
6833,0.3794735,0.3889801,0.3736647
6834,0.363587,0.3848756,0.3699445
6835,0.3612197,0.3582385,0.353297
6836,0.3513781,0.3793893,0.368744
6837,0.35379,0.3903623,0.3755997
6838,0.3696391,0.3864189,0.3731506
6839,0.3551052,0.3871488,0.3750448
6840,0.3609761,0.3689546,0.3573836
6841,0.364934,0.3812017,0.3726183
6842,0.349678,0.370386,0.3613845
6843,0.3566774,0.364727,0.350684
6844,0.3439514,0.3674647,0.3580679
6845,0.3603262,0.3860715,0.3734162
6846,0.3714262,0.3876915,0.3786325
6847,0.3415498,0.3685423,0.3592143
6848,0.3715621,0.396866,0.3783945
6849,0.3515637,0.3839583,0.3748533
6850,0.3695562,0.3813882,0.3700261
6851,0.3432172,0.3794613,0.3712247
6852,0.3786503,0.3641418,0.3529735
6853,0.3727824,0.3830257,0.3673109
6854,0.3553595,0.3747979,0.3582279
6855,0.3535134,0.3829345,0.3734204
6856,0.3592729,0.4028845,0.3911661
6857,0.3606415,0.3817644,0.3692698
6858,0.3659866,0.3799648,0.3637378
6859,0.3521185,0.3579446,0.3466639
6860,0.3625908,0.3674074,0.3606461
6861,0.3528847,0.3911326,0.3765042
6862,0.3399459,0.3661797,0.3532631
6863,0.3482952,0.37626,0.3651546
6864,0.3390787,0.3849637,0.3730349
6865,0.3554749,0.3714863,0.3593433
6866,0.37153,0.3672667,0.3567144
6867,0.3740254,0.3818281,0.3727092
6868,0.363252,0.3625722,0.3522246
6869,0.3548577,0.3625769,0.3539051
6870,0.3538392,0.3680121,0.3526634
6871,0.3510806,0.370101,0.360011
6872,0.3527296,0.3668097,0.3602647
6873,0.3490731,0.3900389,0.3770172
6874,0.3836614,0.3740575,0.3635394
6875,0.3733603,0.3709381,0.3584872
6876,0.3590963,0.3737538,0.3672518
6877,0.3690574,0.366733,0.3617018
6878,0.3557118,0.3688662,0.3544872
6879,0.3581062,0.3676763,0.364659
6880,0.3641232,0.3723477,0.3602063
6881,0.3652901,0.3789517,0.3656003
6882,0.3544653,0.3617206,0.3482639
6883,0.3569834,0.3777575,0.3692082
6884,0.3369164,0.3714752,0.3625427
6885,0.3671134,0.3792849,0.3686703
6886,0.368013,0.3556942,0.3457597
6887,0.3802953,0.3792006,0.3680741
6888,0.3412193,0.3812223,0.3621841
6889,0.3566455,0.378969,0.3676926
6890,0.3658009,0.3831478,0.37084
6891,0.3845423,0.3647416,0.3593895
6892,0.3531264,0.377035,0.3725728
6893,0.3578849,0.3747358,0.363456
6894,0.3607142,0.3714119,0.3540574
6895,0.3618163,0.3768775,0.3652761
6896,0.3650821,0.3747595,0.3641846
6897,0.347512,0.3726312,0.3618156
6898,0.3570146,0.3629128,0.354132
6899,0.3498702,0.3854216,0.3710628
6900,0.3642624,0.3757538,0.362743
6901,0.3507237,0.3766326,0.3609111
6902,0.361074,0.3839045,0.3718732
6903,0.3555272,0.3801922,0.3686461
6904,0.3512456,0.3678607,0.3598535
6905,0.3285484,0.3723497,0.3616151
6906,0.3592936,0.3800472,0.3647863
6907,0.3640991,0.3815658,0.3671014
6908,0.3792784,0.3830183,0.3702555
6909,0.3625537,0.4080823,0.391305
6910,0.3647626,0.3585671,0.3460591
6911,0.3594891,0.391626,0.3818967
6912,0.3424024,0.3825071,0.3707257
6913,0.3628298,0.3766751,0.3646204
6914,0.3484003,0.3910682,0.3827746
6915,0.3584074,0.3727441,0.3622704
6916,0.3609734,0.3903517,0.3748313
6917,0.3654136,0.3682464,0.3534061
6918,0.3607622,0.3772916,0.3599194
6919,0.3429968,0.3617506,0.3536026
6920,0.3459867,0.3783299,0.362836
6921,0.3611325,0.3714663,0.3619307
6922,0.3637891,0.3746181,0.3581754
6923,0.351093,0.3682151,0.3564905
6924,0.3778324,0.3779466,0.3685673
6925,0.3517358,0.3960679,0.3856025
6926,0.3438573,0.3708678,0.3578165
6927,0.3634195,0.3607833,0.3554315
6928,0.3459695,0.3763161,0.3642555
6929,0.3653663,0.3817761,0.3723275
6930,0.357803,0.3733715,0.3637021
6931,0.349177,0.393887,0.3804713
6932,0.3518068,0.3789993,0.3630332
6933,0.3613299,0.3826479,0.3702351
6934,0.3545958,0.3840356,0.3734192
6935,0.3613251,0.3774023,0.361937
6936,0.347919,0.3697087,0.3653448
6937,0.3611151,0.3842648,0.3742805
6938,0.3583288,0.3595914,0.3488752
6939,0.3668536,0.3725025,0.3619294
6940,0.3640478,0.3815304,0.3719393
6941,0.3490343,0.3574081,0.343578
6942,0.3625612,0.3686549,0.3575883
6943,0.3647644,0.375719,0.3595391
6944,0.3607195,0.3818229,0.3743175
6945,0.3403783,0.3766784,0.3630922
6946,0.3467568,0.3769339,0.3644289
6947,0.3521667,0.3745691,0.3703918
6948,0.3535072,0.3991574,0.3881402
6949,0.3475043,0.3877072,0.3750268
6950,0.3507106,0.3734868,0.3639866
6951,0.3545181,0.388277,0.3713438
6952,0.3704442,0.3794445,0.368701
6953,0.3501629,0.3839761,0.3718016
6954,0.3561823,0.3758793,0.3683801
6955,0.3513093,0.3670641,0.3567127
6956,0.3539422,0.37035,0.3522132
6957,0.3629962,0.3971621,0.390752
6958,0.3590287,0.3762302,0.3662554
6959,0.3502207,0.3739149,0.3690646
6960,0.3446003,0.3938852,0.3788416
6961,0.3622285,0.376072,0.3648952
6962,0.3572196,0.3650756,0.3543002
6963,0.3625454,0.37082,0.357747
6964,0.3620625,0.3753273,0.3643027
6965,0.3565392,0.3772882,0.3636652
6966,0.359017,0.3688545,0.3597662
6967,0.3585699,0.3848668,0.3779917
6968,0.3421126,0.3681788,0.3575611
6969,0.3634347,0.3712062,0.3620907
6970,0.3441966,0.376883,0.3671849
6971,0.36908,0.3899276,0.3820771
6972,0.3600522,0.3865895,0.3745341
6973,0.3651242,0.4168014,0.4012501
6974,0.3581549,0.3918963,0.3799655
6975,0.3634776,0.3675991,0.3557793
6976,0.3547038,0.380056,0.3730323
6977,0.3606684,0.3659269,0.3522786
6978,0.3471195,0.3738152,0.3601578
6979,0.3717577,0.3808997,0.3662224
6980,0.3604768,0.371563,0.3597035
6981,0.3564726,0.3826748,0.3751077
6982,0.374245,0.3756354,0.3620938
6983,0.3670596,0.3743938,0.3631787
6984,0.3489662,0.3771157,0.3632896
6985,0.3680332,0.3755184,0.3569157
6986,0.386721,0.3774113,0.3648291
6987,0.3663184,0.3761216,0.3673209
6988,0.3619448,0.3799341,0.3717937
6989,0.3464271,0.3679055,0.3538621
6990,0.3663023,0.3783276,0.3645059
6991,0.3537838,0.3723557,0.3643931
6992,0.3638111,0.3733335,0.3632182
6993,0.3647128,0.378568,0.364107
6994,0.3552361,0.3805252,0.3691398
6995,0.3565947,0.3800965,0.3598066
6996,0.3685392,0.3762789,0.3593192
6997,0.3530035,0.3596872,0.3547491
6998,0.3498282,0.3759123,0.3633657
6999,0.3527659,0.3722093,0.3629843
7000,0.3620132,0.3843494,0.3730803
7001,0.3704424,0.3694614,0.3613262
7002,0.3433898,0.3644539,0.3532205
7003,0.3387952,0.382752,0.3615924
7004,0.3727418,0.3691971,0.3607725
7005,0.3595454,0.3815574,0.3720848
7006,0.3550729,0.3631504,0.357204
7007,0.3637964,0.3752799,0.3688231
7008,0.3662968,0.3777592,0.3641429
7009,0.3481628,0.3817457,0.368329
7010,0.350857,0.3835918,0.3721649
7011,0.3529006,0.3971566,0.3798162
7012,0.3649715,0.4000222,0.3830883
7013,0.3732911,0.3860475,0.3730234
7014,0.3397077,0.3634106,0.3573048
7015,0.3627279,0.3705144,0.3644685
7016,0.3549239,0.3830661,0.3679487
7017,0.3555607,0.3930928,0.3820236
7018,0.3433358,0.3958742,0.3802454
7019,0.3513235,0.3860281,0.3749789
7020,0.360079,0.3791809,0.3671299
7021,0.351695,0.3882793,0.3767445
7022,0.3506045,0.3756675,0.3699052
7023,0.3629826,0.3688288,0.3571304
7024,0.3597572,0.3781036,0.3660124
7025,0.3692421,0.3773117,0.3629053
7026,0.361938,0.3606383,0.3513165
7027,0.3938191,0.35583,0.3449022
7028,0.3636066,0.3750536,0.3617089
7029,0.3738779,0.3756942,0.3620015
7030,0.3609291,0.3718497,0.3547923
7031,0.3528141,0.3868868,0.372315
7032,0.3553952,0.3736665,0.3582522
7033,0.3704385,0.3659159,0.359028
7034,0.3532408,0.357172,0.3540363
7035,0.3607577,0.3567411,0.3573394
7036,0.359126,0.3789853,0.3644068
7037,0.3586158,0.3669122,0.3550052
7038,0.350963,0.3723983,0.3649119
7039,0.3435175,0.3886752,0.3743007
7040,0.3492774,0.3805881,0.369596
7041,0.3751466,0.3881384,0.3701246
7042,0.3473499,0.3733413,0.3619932
7043,0.3639381,0.3681936,0.3590639
7044,0.3603529,0.3704085,0.3645127
7045,0.3610854,0.3709891,0.3617168
7046,0.3674946,0.3758596,0.3651163
7047,0.3571541,0.3672801,0.3574751
7048,0.3609549,0.3826829,0.3676424
7049,0.3514235,0.3857723,0.372043
7050,0.3568946,0.3774899,0.3647019
7051,0.3562796,0.3890116,0.369306
7052,0.3608379,0.3710924,0.3528451
7053,0.3457828,0.3781716,0.3666357
7054,0.3554552,0.3711262,0.3623892
7055,0.4015811,0.3699073,0.3612757
7056,0.3572417,0.3728643,0.363997
7057,0.3433336,0.3789758,0.3671682
7058,0.3519335,0.3813072,0.3651026
7059,0.3606368,0.3936,0.3770856
7060,0.3550986,0.3731966,0.3679322
7061,0.3547078,0.3771296,0.3654647
7062,0.358445,0.3716789,0.3645966
7063,0.3531749,0.3802189,0.3682066
7064,0.3552454,0.364334,0.3542618
7065,0.3566951,0.3776352,0.3643895
7066,0.3631239,0.3925284,0.3777799
7067,0.3729613,0.3781535,0.3713686
7068,0.3653883,0.3708917,0.3587249
7069,0.3723174,0.386162,0.3675954
7070,0.3548874,0.3896365,0.3776825
7071,0.3719177,0.3719817,0.3594168
7072,0.3572923,0.3807343,0.3647582
7073,0.3482528,0.3627546,0.3509898
7074,0.3565907,0.3703508,0.3579828
7075,0.3389456,0.3873342,0.3766499
7076,0.3535555,0.3834563,0.3687474
7077,0.367357,0.3733462,0.3627287
7078,0.3436379,0.3849328,0.3681782
7079,0.3582806,0.387068,0.3741192
7080,0.3482015,0.3807577,0.3669174
7081,0.3572168,0.3515809,0.3466772
7082,0.3620248,0.377505,0.3644028
7083,0.35282,0.3687563,0.3516845
7084,0.3706964,0.3679063,0.3588139
7085,0.373708,0.372521,0.3602727
7086,0.3642686,0.3814231,0.3701529
7087,0.3723887,0.3757226,0.3650776
7088,0.3640256,0.3827031,0.3711666
7089,0.3513236,0.3692716,0.360822
7090,0.3646,0.364101,0.3540429
7091,0.3647415,0.3820917,0.3713482
7092,0.3457005,0.3585382,0.3441414
7093,0.3511655,0.3813473,0.3672022
7094,0.3471975,0.3997917,0.3924141
7095,0.3655921,0.3882809,0.3749052
7096,0.362271,0.3759973,0.369879
7097,0.3681709,0.3801314,0.3699428
7098,0.3689864,0.3773758,0.3628867
7099,0.363764,0.3623666,0.3508468
7100,0.3535518,0.3848965,0.3702806
7101,0.3553255,0.3961503,0.3834936
7102,0.3550598,0.3822595,0.3724733
7103,0.3479295,0.3756394,0.370446
7104,0.3636606,0.3727017,0.3603423
7105,0.3693703,0.3976254,0.380033
7106,0.3498596,0.3782273,0.367294
7107,0.3523702,0.405692,0.3892547
7108,0.3638631,0.3652446,0.3557247
7109,0.3578079,0.3644391,0.35166
7110,0.3542077,0.3722511,0.3652548
7111,0.3641641,0.3708723,0.3597078
7112,0.3600003,0.3541004,0.3453083
7113,0.3781993,0.3772033,0.3574409
7114,0.3644618,0.371641,0.3648958
7115,0.3605255,0.3601652,0.3485844
7116,0.3662389,0.3686152,0.3564452
7117,0.3444468,0.3729112,0.3612593
7118,0.3655609,0.3803132,0.3703034
7119,0.3722692,0.3685783,0.359664
7120,0.3572108,0.372965,0.361616
7121,0.3667892,0.3649787,0.3644201
7122,0.3535626,0.3863822,0.3750907
7123,0.3694947,0.3663533,0.3543715
7124,0.3596581,0.3876579,0.3727229
7125,0.3678511,0.3882086,0.3763925
7126,0.3521181,0.3609365,0.3543686
7127,0.3661636,0.3680207,0.3577856
7128,0.3623146,0.3661517,0.356403
7129,0.3697998,0.3753376,0.3600664
7130,0.3476274,0.3678347,0.3584382
7131,0.3588932,0.368275,0.3556924
7132,0.3431795,0.3729582,0.3633833
7133,0.3564819,0.3859285,0.3708814
7134,0.3504221,0.3752936,0.3633248
7135,0.3495932,0.3929762,0.3792418
7136,0.3421471,0.3814232,0.3746546
7137,0.3478169,0.367373,0.3555377
7138,0.3546207,0.3765486,0.3619297
7139,0.3611954,0.3993814,0.3858326
7140,0.3654421,0.3700805,0.3609149
7141,0.356153,0.3546237,0.3446481
7142,0.3656956,0.3669492,0.3549902
7143,0.3641855,0.3867971,0.3718115
7144,0.3546675,0.3733949,0.3591499
7145,0.3470715,0.3780259,0.3640751
7146,0.364511,0.3571958,0.3425771
7147,0.3604563,0.3700127,0.3568677
7148,0.3597967,0.3860567,0.3733642
7149,0.3779683,0.3744295,0.3647874
7150,0.3443547,0.3795011,0.3591172
7151,0.3563803,0.3642195,0.3482339
7152,0.3615189,0.3728284,0.3608815
7153,0.3503875,0.3712887,0.3598368
7154,0.3409688,0.387127,0.3708166
7155,0.3474864,0.3752672,0.3660886
7156,0.3524655,0.3768385,0.3631233
7157,0.3619913,0.3764301,0.3670812
7158,0.3620393,0.371186,0.3590099
7159,0.353735,0.379391,0.3672729
7160,0.3550422,0.3608785,0.3549239
7161,0.3655474,0.3641973,0.3575537
7162,0.354793,0.3815492,0.3759784
7163,0.355471,0.3805307,0.3689984
7164,0.3614444,0.3689719,0.3610217
7165,0.3614857,0.3736167,0.3609535
7166,0.3589639,0.3822564,0.3668871
7167,0.3467734,0.3718413,0.3619263
7168,0.3573609,0.3679277,0.3532502
7169,0.3460417,0.3698982,0.3595401
7170,0.3570329,0.3793482,0.36855
7171,0.3605651,0.3653309,0.352962
7172,0.3398967,0.3879236,0.3769572
7173,0.3620267,0.3731339,0.3612042
7174,0.377012,0.3753196,0.362146
7175,0.3575749,0.3898828,0.3765831
7176,0.3516536,0.3753649,0.3652412
7177,0.342693,0.4043767,0.3866667
7178,0.3536896,0.390694,0.3798815
7179,0.3465994,0.377843,0.3643318
7180,0.3504794,0.3711662,0.3573313
7181,0.3404737,0.3912092,0.3781355
7182,0.3601747,0.3693841,0.3547218
7183,0.3597561,0.3698359,0.3637235
7184,0.3633374,0.3685604,0.3587273
7185,0.3578425,0.3790483,0.368199
7186,0.3512594,0.3772511,0.3666841
7187,0.3543861,0.3758351,0.3651896
7188,0.3564222,0.3594285,0.3486423
7189,0.3724275,0.3994901,0.3830594
7190,0.3653154,0.3799062,0.369911
7191,0.3658626,0.3819267,0.3648664
7192,0.3760432,0.3628673,0.3510765
7193,0.359684,0.3719389,0.3655187
7194,0.3533826,0.3754247,0.3572728
7195,0.3549511,0.3970923,0.3819096
7196,0.3547699,0.3656452,0.3569434
7197,0.3576994,0.3732796,0.3661534
7198,0.3516692,0.4165488,0.3986837
7199,0.3696286,0.3778632,0.369334
7200,0.3707632,0.3881909,0.3730114
7201,0.3689854,0.3763231,0.3591018
7202,0.3481298,0.3854115,0.3760506
7203,0.3510372,0.4125768,0.3913541
7204,0.364003,0.3788652,0.3672393
7205,0.3553461,0.3746088,0.364825
7206,0.3482057,0.3763954,0.366473
7207,0.350181,0.3797514,0.3669208
7208,0.3571936,0.3812406,0.3689888
7209,0.3531078,0.372399,0.3548253
7210,0.3857939,0.3718481,0.357136
7211,0.3547057,0.3907941,0.3766367
7212,0.361878,0.3690491,0.3525436
7213,0.3530736,0.366629,0.3496109
7214,0.3515962,0.375333,0.3610197
7215,0.3446807,0.3972053,0.3828965
7216,0.3636281,0.3797375,0.3721505
7217,0.3434089,0.3714897,0.360164
7218,0.3556445,0.3654631,0.3526755
7219,0.3593852,0.3796883,0.3690241
7220,0.3522587,0.3711776,0.3490696
7221,0.3701188,0.3637259,0.3490416
7222,0.3521518,0.3880848,0.3672342
7223,0.3453717,0.3806626,0.369656
7224,0.3463658,0.3684659,0.3565037
7225,0.3909454,0.3752619,0.3668125
7226,0.3519406,0.3882977,0.375351
7227,0.3717146,0.3599082,0.3548138
7228,0.3549082,0.3708096,0.3661847
7229,0.3533068,0.3904736,0.3769577
7230,0.3613289,0.3684738,0.3554673
7231,0.3583205,0.3483549,0.340337
7232,0.3537456,0.3836047,0.3723717
7233,0.3545851,0.3741587,0.3679878
7234,0.3526174,0.3694048,0.3620442
7235,0.3531267,0.3690005,0.3607003
7236,0.3638943,0.3768727,0.3665982
7237,0.3630037,0.3705193,0.3612196
7238,0.3513416,0.3712547,0.3648094
7239,0.3546063,0.3932491,0.3794987
7240,0.3574821,0.3736672,0.3625422
7241,0.3416543,0.3898104,0.3741874
7242,0.3520963,0.3645564,0.356232
7243,0.3564711,0.3710145,0.3612604
7244,0.3567114,0.3876874,0.3699631
7245,0.3455344,0.3846066,0.3775288
7246,0.3681144,0.3623426,0.3514536
7247,0.3644857,0.3948284,0.3832816
7248,0.3735069,0.3646854,0.3490003
7249,0.3494807,0.3741968,0.3607351
7250,0.3754964,0.3801802,0.3686618
7251,0.3436567,0.3647427,0.3552167
7252,0.3497072,0.3691067,0.3570208
7253,0.3607954,0.3863623,0.3729391
7254,0.3584892,0.3911763,0.3742013
7255,0.3679045,0.3850385,0.3645244
7256,0.3456447,0.3831538,0.3729427
7257,0.3579092,0.3613711,0.3530128
7258,0.3740555,0.3784267,0.3649229
7259,0.3375572,0.3829701,0.3672055
7260,0.3749826,0.3780056,0.3658811
7261,0.3502033,0.395215,0.3770797
7262,0.3540631,0.3708952,0.357596
7263,0.3518508,0.3813307,0.3704542
7264,0.3607029,0.361386,0.3511917
7265,0.3297546,0.3772125,0.3663599
7266,0.3623269,0.3787739,0.3703418
7267,0.3805372,0.3760751,0.3713986
7268,0.3595843,0.3750473,0.3621649
7269,0.3482688,0.3717174,0.3651167
7270,0.3531044,0.3790272,0.363638
7271,0.3552342,0.3867235,0.3742296
7272,0.3816341,0.3732405,0.3629231
7273,0.3603726,0.3695227,0.3582063
7274,0.3618168,0.382073,0.3672937
7275,0.3605995,0.3742294,0.3637314
7276,0.3537124,0.3741896,0.3658399
7277,0.3668907,0.3722204,0.3609547
7278,0.360936,0.378323,0.3652951
7279,0.3570246,0.3735888,0.3646311
7280,0.3766188,0.3793487,0.3601725
7281,0.3786727,0.3686025,0.3560567
7282,0.3582496,0.3532231,0.3487003
7283,0.3551898,0.3765672,0.3624712
7284,0.3520715,0.3613329,0.3515098
7285,0.3415839,0.380881,0.3649524
7286,0.3625279,0.3675013,0.3544303
7287,0.3567007,0.3804195,0.3687394
7288,0.3668787,0.3883488,0.3716863
7289,0.3599678,0.3850565,0.3723546
7290,0.3727581,0.3611781,0.3466871
7291,0.3393387,0.388676,0.3744094
7292,0.3576054,0.3741173,0.362532
7293,0.3410438,0.3797929,0.3671229
7294,0.3786817,0.3812638,0.3655534
7295,0.3666598,0.375388,0.365398
7296,0.349385,0.3984702,0.3868294
7297,0.3561094,0.3888295,0.374002
7298,0.363653,0.3863685,0.3748161
7299,0.3458338,0.3727696,0.3609182
7300,0.3662187,0.3741676,0.3661449
7301,0.3525671,0.3556086,0.3408417
7302,0.3526881,0.3786878,0.3569326
7303,0.3561216,0.3567055,0.3536125
7304,0.347194,0.3760293,0.3633935
7305,0.3631935,0.3642279,0.3554242
7306,0.3614981,0.3738582,0.361872
7307,0.3620927,0.3696148,0.3550065
7308,0.3425584,0.387108,0.3780771
7309,0.3447615,0.3768956,0.3589419
7310,0.3431076,0.3938873,0.3765869
7311,0.3667128,0.3711637,0.3603565
7312,0.3724813,0.3829939,0.3695831
7313,0.3614302,0.3720726,0.3622378
7314,0.3470986,0.3737088,0.3557901
7315,0.3549962,0.3716213,0.3599213
7316,0.3592033,0.3720956,0.3578513
7317,0.3673809,0.3754425,0.3632281
7318,0.3675423,0.3820197,0.371116
7319,0.3568616,0.3821422,0.3676093
7320,0.3567139,0.3758959,0.3613453
7321,0.3789518,0.3915904,0.3725249
7322,0.3669384,0.3793724,0.3693082
7323,0.3446232,0.3767714,0.3652219
7324,0.3628243,0.3803249,0.3637342
7325,0.370113,0.3805008,0.368336
7326,0.3433768,0.3696117,0.3575909
7327,0.3640633,0.3691265,0.3633941
7328,0.3580581,0.3702914,0.356463
7329,0.3517709,0.3831414,0.3730492
7330,0.358233,0.3836261,0.3676933
7331,0.3520377,0.3799275,0.3698512
7332,0.3426674,0.3828522,0.3759415
7333,0.3586097,0.4074571,0.396513
7334,0.3460463,0.3814621,0.3666383
7335,0.3609508,0.3792765,0.3686921
7336,0.3496627,0.3692079,0.3570526
7337,0.3618475,0.3842883,0.3720701
7338,0.3650407,0.3780223,0.3636216
7339,0.3539039,0.3686617,0.3557569
7340,0.3511386,0.3686529,0.3563494
7341,0.3750863,0.3733319,0.36344
7342,0.3622738,0.3825866,0.3690352
7343,0.3639228,0.3766326,0.3709342
7344,0.3781193,0.3824858,0.3687198
7345,0.3550517,0.3884863,0.3730053
7346,0.3671465,0.363927,0.3533231
7347,0.3428868,0.3886792,0.3744749
7348,0.3564061,0.3832269,0.3696343
7349,0.365362,0.3980789,0.3828569
7350,0.3613259,0.3738369,0.3614782
7351,0.3685284,0.3786918,0.3735117
7352,0.3532527,0.3712417,0.3613513
7353,0.3557497,0.3786701,0.3636991
7354,0.3652642,0.3631545,0.3549564
7355,0.3676985,0.3698471,0.3604124
7356,0.3383802,0.3703366,0.3559802
7357,0.3653181,0.3821325,0.3698235
7358,0.3654465,0.3722749,0.3635724
7359,0.346798,0.3733569,0.3613681
7360,0.3527879,0.3787467,0.3606122
7361,0.3714202,0.3861861,0.3669342
7362,0.3483809,0.3611329,0.3491743
7363,0.3516458,0.3741292,0.3600303
7364,0.3528926,0.3557882,0.3462741
7365,0.3597046,0.3678716,0.3563239
7366,0.3636605,0.372321,0.3588011
7367,0.3588652,0.377663,0.3667429
7368,0.349527,0.3570124,0.3424137
7369,0.349501,0.3696557,0.3613147
7370,0.3486128,0.3631618,0.3551151
7371,0.3517457,0.3813913,0.3679951
7372,0.3684606,0.3772886,0.3628327
7373,0.3547353,0.3755448,0.3636844
7374,0.3598598,0.3654457,0.3544217
7375,0.354268,0.3792025,0.3669567
7376,0.3560651,0.3725753,0.3574078
7377,0.3441046,0.3824392,0.3694338
7378,0.3782104,0.3689881,0.3598079
7379,0.3426615,0.3663976,0.3514778
7380,0.3517162,0.3526975,0.3443405
7381,0.3477719,0.4041083,0.3882551
7382,0.3572042,0.3846097,0.3723289
7383,0.3567474,0.3728401,0.3576754
7384,0.3540101,0.3658257,0.3502498
7385,0.3646384,0.363113,0.3579526
7386,0.3432578,0.3853645,0.3731132
7387,0.3619363,0.370913,0.3601533
7388,0.3593301,0.3783523,0.364411
7389,0.3506609,0.3593004,0.3498643
7390,0.3713318,0.3681261,0.3602702
7391,0.3514458,0.3720802,0.3603555
7392,0.3434235,0.3747219,0.3612967
7393,0.3573369,0.3823,0.3666165
7394,0.3650596,0.3653499,0.3567648
7395,0.3738266,0.3659845,0.3580839
7396,0.34791,0.3762339,0.3662765
7397,0.3711701,0.3657165,0.3538525
7398,0.3632301,0.3796601,0.3639554
7399,0.3531017,0.3790944,0.3626899
7400,0.358301,0.3673494,0.3553287
7401,0.3686656,0.3677078,0.3607676
7402,0.3710175,0.3853626,0.3691018
7403,0.3595099,0.3852493,0.37278
7404,0.356235,0.3637018,0.3538546
7405,0.3528056,0.3786168,0.3634842
7406,0.3639673,0.3741579,0.3639883
7407,0.3586859,0.365855,0.3519749
7408,0.3607139,0.3975525,0.3806143
7409,0.3480596,0.3771942,0.3642709
7410,0.3620128,0.3818276,0.3727659
7411,0.3497917,0.3573686,0.3514233
7412,0.3547893,0.3872624,0.3708329
7413,0.3375408,0.3855929,0.3750413
7414,0.3585463,0.3480529,0.33692
7415,0.3631835,0.3824303,0.3692117
7416,0.357404,0.3829953,0.3653676
7417,0.3622775,0.3765361,0.3645386
7418,0.3455433,0.3705082,0.3618627
7419,0.3634688,0.3848478,0.3768082
7420,0.3709615,0.377216,0.3691323
7421,0.366061,0.3762429,0.3630143
7422,0.3807383,0.3498227,0.3414187
7423,0.3519615,0.3681844,0.353245
7424,0.3621019,0.4059238,0.3875852
7425,0.3461563,0.3663506,0.3587069
7426,0.351755,0.3742392,0.3666346
7427,0.3707693,0.4002494,0.3831097
7428,0.3441875,0.3707668,0.361667
7429,0.3526176,0.3674158,0.353635
7430,0.341482,0.3810866,0.3675418
7431,0.3528676,0.3825617,0.3671974
7432,0.3492468,0.3896689,0.3737731
7433,0.405554,0.3803186,0.3689678
7434,0.3517785,0.3729599,0.3663185
7435,0.3548352,0.3717425,0.3593446
7436,0.3513522,0.3843125,0.3663117
7437,0.3608423,0.3778916,0.364518
7438,0.3573161,0.3714278,0.3653874
7439,0.3408297,0.4059781,0.3928029
7440,0.3509942,0.3743407,0.3638792
7441,0.3476284,0.3851646,0.3692913
7442,0.3590025,0.3792913,0.3662573
7443,0.3512126,0.3770565,0.366374
7444,0.3586113,0.3677688,0.3569909
7445,0.3544482,0.3525635,0.3451649
7446,0.3589277,0.3679545,0.3570904
7447,0.3451505,0.376227,0.3654869
7448,0.3656822,0.3781161,0.366962
7449,0.3434483,0.3707141,0.3554518
7450,0.3679442,0.3656587,0.3523268
7451,0.3437566,0.3791693,0.3673285
7452,0.347614,0.3801644,0.3739908
7453,0.4041923,0.3852344,0.3775568
7454,0.3651459,0.3880845,0.3746285
7455,0.3615165,0.3828369,0.3705459
7456,0.3526382,0.3747461,0.3635611
7457,0.3361169,0.3795702,0.3670001
7458,0.3497304,0.3931294,0.385602
7459,0.3653564,0.3699376,0.3581319
7460,0.3472049,0.3718335,0.3584213
7461,0.3527613,0.3842977,0.3664168
7462,0.3446439,0.388918,0.3726389
7463,0.3745517,0.3756338,0.3596593
7464,0.3600279,0.3783573,0.3668448
7465,0.3633083,0.3711368,0.3619858
7466,0.3524128,0.3888458,0.3665535
7467,0.3504475,0.3644471,0.3537022
7468,0.3828577,0.372712,0.3618603
7469,0.356691,0.3633504,0.3545989
7470,0.3572271,0.3842475,0.364787
7471,0.3615151,0.3773561,0.3648994
7472,0.3513725,0.3632169,0.3525459
7473,0.3586394,0.3888199,0.3715064
7474,0.3499582,0.3881195,0.3782418
7475,0.3660167,0.3674621,0.3523461
7476,0.3750426,0.3970014,0.3851313
7477,0.3506858,0.3808687,0.3719481
7478,0.3630913,0.3741578,0.3649817
7479,0.3636537,0.3844601,0.3780523
7480,0.3577626,0.3895411,0.3810787
7481,0.3674199,0.3841405,0.3670059
7482,0.3540678,0.3858759,0.3680896
7483,0.3423757,0.3806866,0.369138
7484,0.3738003,0.3824326,0.3683588
7485,0.3512838,0.3840489,0.3694094
7486,0.3496759,0.3818656,0.3717562
7487,0.3505263,0.3867872,0.3723858
7488,0.3592938,0.3697959,0.3588913
7489,0.3403654,0.3816671,0.3646351
7490,0.3497005,0.3669505,0.3534239
7491,0.3680914,0.3653322,0.3587177
7492,0.3375311,0.3780896,0.3657769
7493,0.3676179,0.3806522,0.3697228
7494,0.3591935,0.38216,0.3723088
7495,0.3665084,0.3707724,0.3558273
7496,0.3841508,0.388085,0.3755495
7497,0.3661971,0.372457,0.3584699
7498,0.3664696,0.3770285,0.3600976
7499,0.3577527,0.3730226,0.3573088
7500,0.3541574,0.3651621,0.3530698
7501,0.3564946,0.3749472,0.3626108
7502,0.3598257,0.3681656,0.3523449
7503,0.3598081,0.3790174,0.3688175
7504,0.3622587,0.3630587,0.3579676
7505,0.3611043,0.3670077,0.3570462
7506,0.3656056,0.3745217,0.3663001
7507,0.3487845,0.3759994,0.3610349
7508,0.3489016,0.3759068,0.3661259
7509,0.3613333,0.3694657,0.3566015
7510,0.3544171,0.3733866,0.3598458
7511,0.3690822,0.3697562,0.3583975
7512,0.3859018,0.4002764,0.3826465
7513,0.3448098,0.3694929,0.3579415
7514,0.3584722,0.3816611,0.3670913
7515,0.3633071,0.371526,0.3606075
7516,0.3646763,0.3613833,0.3491823
7517,0.3560516,0.3748266,0.3632084
7518,0.3476393,0.3863722,0.370241
7519,0.3680544,0.3786068,0.3689593
7520,0.3595869,0.3953098,0.3796938
7521,0.3747819,0.3646825,0.3543067
7522,0.3450238,0.3685902,0.3588353
7523,0.3611339,0.3797839,0.3701796
7524,0.3557855,0.3718127,0.3631599
7525,0.3687467,0.3785013,0.3661455
7526,0.3610658,0.3866687,0.3791471
7527,0.3597321,0.3853712,0.367635
7528,0.3524739,0.3903843,0.3719006
7529,0.3520614,0.3952778,0.3767429
7530,0.3715384,0.3795736,0.3650426
7531,0.3618494,0.3671996,0.3537295
7532,0.3767312,0.3844125,0.372036
7533,0.3527976,0.3687237,0.3555124
7534,0.3614147,0.3623869,0.3541926
7535,0.36695,0.3683253,0.3560854
7536,0.3640185,0.3742718,0.3664366
7537,0.3635811,0.3748167,0.3648083
7538,0.3484829,0.3692706,0.3572959
7539,0.3644341,0.3817224,0.3765966
7540,0.3494147,0.3717276,0.3554259
7541,0.3498082,0.3818934,0.366386
7542,0.3579085,0.3774251,0.3690275
7543,0.3454183,0.3667638,0.3532629
7544,0.3536061,0.3685137,0.3596849
7545,0.3541121,0.3860723,0.3769922
7546,0.3684982,0.3884453,0.3751359
7547,0.3592585,0.3848235,0.3700416
7548,0.3539733,0.383978,0.374936
7549,0.3577001,0.3768654,0.3619206
7550,0.3557076,0.3859163,0.3705051
7551,0.350227,0.3795651,0.3711001
7552,0.351002,0.3663835,0.3541647
7553,0.3660274,0.3763075,0.3679818
7554,0.3669032,0.3750478,0.3643547
7555,0.3759611,0.3710753,0.3621046
7556,0.3520581,0.3840797,0.3659033
7557,0.3546436,0.3708577,0.3626079
7558,0.3482903,0.3634001,0.3499874
7559,0.3542398,0.3559642,0.341907
7560,0.3666072,0.3824074,0.3741277
7561,0.3542609,0.3649119,0.3497137
7562,0.3594418,0.3817534,0.3710791
7563,0.367675,0.388133,0.3709853
7564,0.3571053,0.3669747,0.3552536
7565,0.36753,0.3778886,0.3683391
7566,0.3560196,0.3644064,0.3517804
7567,0.3537529,0.3675118,0.353931
7568,0.3621022,0.377178,0.3671246
7569,0.3491227,0.3823457,0.3652649
7570,0.3492867,0.388076,0.3721171
7571,0.3585649,0.3676054,0.3599716
7572,0.3506447,0.3688712,0.3610854
7573,0.3592682,0.3643468,0.349359
7574,0.357674,0.3744816,0.3666779
7575,0.3566579,0.3856849,0.3748472
7576,0.3661054,0.380983,0.3706214
7577,0.3679013,0.3719778,0.3628166
7578,0.3540058,0.3694128,0.3542333
7579,0.3517096,0.3678107,0.3532272
7580,0.3518153,0.3644664,0.3563801
7581,0.3687774,0.3886597,0.3760167
7582,0.3476887,0.370138,0.3637955
7583,0.3573796,0.369125,0.3536454
7584,0.3512641,0.3638874,0.358725
7585,0.3536369,0.3610851,0.3519645
7586,0.3583097,0.3674184,0.3503381
7587,0.3595911,0.3795528,0.3693966
7588,0.3680254,0.3769204,0.3599479
7589,0.3658224,0.3898214,0.3769106
7590,0.3463324,0.3820915,0.3725215
7591,0.3662915,0.3934738,0.3773615
7592,0.3510357,0.3714664,0.3551422
7593,0.3590681,0.3651019,0.3550417
7594,0.3637163,0.3619754,0.3523912
7595,0.3401032,0.3682237,0.361853
7596,0.3408888,0.3848459,0.3728764
7597,0.3758435,0.3733503,0.3642563
7598,0.3667234,0.3716494,0.3622654
7599,0.3696479,0.3692645,0.3607299
7600,0.3787646,0.3819778,0.3614171
7601,0.3624686,0.3754548,0.3591918
7602,0.3603118,0.3633384,0.3500309
7603,0.3506293,0.3681133,0.3538788
7604,0.3487446,0.3597865,0.3497584
7605,0.3742865,0.3614517,0.3538139
7606,0.34773,0.3887953,0.3791368
7607,0.3483555,0.3797089,0.3675083
7608,0.3551735,0.3738992,0.3596066
7609,0.362251,0.3796898,0.3685378
7610,0.3676436,0.3661887,0.3604839
7611,0.3564384,0.3761862,0.3596064
7612,0.3588167,0.3793493,0.3660442
7613,0.3522611,0.3700075,0.3610321
7614,0.3540791,0.3786534,0.3692693
7615,0.3467656,0.3732113,0.3616573
7616,0.3515653,0.3875881,0.3766277
7617,0.3637684,0.3914131,0.3737194
7618,0.3599794,0.3794895,0.3606161
7619,0.3519917,0.3913683,0.3721356
7620,0.3420803,0.3670702,0.3556976
7621,0.3635043,0.3862212,0.3689475
7622,0.3587104,0.3609258,0.3487346
7623,0.3714671,0.3697302,0.3550988
7624,0.3640959,0.3790159,0.3683234
7625,0.3573333,0.3840571,0.3661238
7626,0.3655607,0.3825219,0.3680277
7627,0.344094,0.3686469,0.3606491
7628,0.3534212,0.3652725,0.3585505
7629,0.3603707,0.3720186,0.3609128
7630,0.3502731,0.3691067,0.3589132
7631,0.3492493,0.393567,0.3764453
7632,0.3501294,0.3693809,0.3602485
7633,0.3593199,0.3813886,0.3707258
7634,0.3796475,0.372927,0.3636096
7635,0.364452,0.359077,0.3524605
7636,0.3502562,0.3736577,0.3660511
7637,0.3521454,0.3736317,0.3579629
7638,0.3592161,0.3790845,0.3723089
7639,0.3365427,0.3674757,0.3561014
7640,0.3527737,0.3713669,0.3588173
7641,0.3680179,0.3679071,0.3575509
7642,0.352783,0.3847931,0.3663078
7643,0.3581563,0.3642867,0.3574816
7644,0.3697457,0.3917266,0.3785169
7645,0.3532399,0.3964954,0.3798375
7646,0.3792396,0.3844148,0.3717168
7647,0.357899,0.3689572,0.355523
7648,0.3986996,0.3751516,0.3620048
7649,0.3593253,0.3647332,0.3484935
7650,0.376523,0.3745093,0.3629233
7651,0.3641126,0.3803388,0.3657498
7652,0.3546845,0.3745143,0.3583952
7653,0.3421029,0.3713847,0.3560017
7654,0.3580486,0.3973202,0.3791136
7655,0.3550127,0.3694003,0.3564139
7656,0.3474243,0.379508,0.3662211
7657,0.3514065,0.3672899,0.3645038
7658,0.3520526,0.374734,0.3687828
7659,0.3763081,0.3660389,0.3603231
7660,0.3527587,0.3597997,0.352712
7661,0.3616156,0.3682931,0.3575543
7662,0.3660555,0.3741679,0.3687735
7663,0.3632454,0.3971041,0.3783087
7664,0.3660691,0.3700595,0.3593965
7665,0.3735229,0.36916,0.3542207
7666,0.3563108,0.3773535,0.3650908
7667,0.3547799,0.3825222,0.3740668
7668,0.3551173,0.3702317,0.3593389
7669,0.3593311,0.3803466,0.3663319
7670,0.3541342,0.3774892,0.3699293
7671,0.3520753,0.3775829,0.3628292
7672,0.3567044,0.3780289,0.3688092
7673,0.3434967,0.382105,0.3681894
7674,0.3630767,0.371132,0.3608047
7675,0.3468925,0.3813242,0.3693912
7676,0.3506402,0.3720503,0.3599769
7677,0.3523732,0.3713952,0.3573854
7678,0.3665882,0.3807504,0.3654606
7679,0.3381709,0.3735144,0.3594809
7680,0.3599727,0.3772534,0.3669843
7681,0.352096,0.3543889,0.3447872
7682,0.3552323,0.3763761,0.3630717
7683,0.343965,0.3655957,0.3539347
7684,0.3496689,0.3640971,0.3505479
7685,0.3617465,0.3738262,0.3550929
7686,0.3549469,0.3725311,0.3607172
7687,0.3553994,0.3750188,0.3644015
7688,0.3650638,0.3796509,0.3697903
7689,0.3526041,0.3574898,0.341245
7690,0.3713025,0.3743199,0.3613036
7691,0.3657801,0.3856377,0.370999
7692,0.3604815,0.3854343,0.3849142
7693,0.3514223,0.3760065,0.362182
7694,0.3504062,0.3633713,0.3564541
7695,0.3596303,0.3892403,0.3764158
7696,0.3495809,0.3840843,0.370609
7697,0.3558023,0.3704225,0.3576344
7698,0.3687607,0.3670641,0.3610479
7699,0.3580196,0.3897637,0.3757827
7700,0.3681385,0.3869553,0.3793298
7701,0.3586599,0.3741748,0.3709933
7702,0.3504117,0.3753384,0.3637159
7703,0.3575271,0.3722385,0.3573505
7704,0.3605807,0.373704,0.3594902
7705,0.3422836,0.3701333,0.3551545
7706,0.3509868,0.3831075,0.3659003
7707,0.3671483,0.3950627,0.3791531
7708,0.3560165,0.3849405,0.3656407
7709,0.3680138,0.3596035,0.3505727
7710,0.3580056,0.3721867,0.3637994
7711,0.3583376,0.3656433,0.3509828
7712,0.3706134,0.3668454,0.3553405
7713,0.3440725,0.3786878,0.3638398
7714,0.3712597,0.3912517,0.3791521
7715,0.3665606,0.357784,0.3455439
7716,0.3594735,0.3791187,0.3648834
7717,0.3656484,0.3766398,0.3642162
7718,0.341884,0.3932545,0.3818482
7719,0.3425739,0.3799551,0.3717322
7720,0.3484538,0.3658315,0.3595152
7721,0.3669035,0.3817262,0.3664503
7722,0.3401718,0.3867529,0.37503
7723,0.3553027,0.3721299,0.3606303
7724,0.3531848,0.3812612,0.3654166
7725,0.3661876,0.3838747,0.3754434
7726,0.3434491,0.3757776,0.3603332
7727,0.352839,0.3862657,0.3745738
7728,0.3611816,0.3719521,0.3602496
7729,0.3582141,0.3893305,0.3735335
7730,0.3411201,0.3811249,0.3702742
7731,0.3524259,0.3810077,0.366835
7732,0.3480345,0.3776807,0.3643975
7733,0.3537306,0.3769513,0.3601472
7734,0.3599404,0.3686687,0.3482039
7735,0.3375398,0.3604871,0.3549576
7736,0.3519064,0.3655501,0.3562494
7737,0.3421252,0.384955,0.3744945
7738,0.3652779,0.3727397,0.3576257
7739,0.3565734,0.3705691,0.3617552
7740,0.3666167,0.3813601,0.3617034
7741,0.3566453,0.3745584,0.3646641
7742,0.3502726,0.4192642,0.4098495
7743,0.3539351,0.3768275,0.3643259
7744,0.3463083,0.3749888,0.3623482
7745,0.3450049,0.3758227,0.3653843
7746,0.36366,0.3817861,0.3735006
7747,0.3647564,0.3618889,0.3474646
7748,0.3506045,0.3685067,0.3553618
7749,0.3330014,0.3870201,0.3736821
7750,0.3626346,0.3561257,0.3414656
7751,0.3600385,0.3734529,0.357108
7752,0.3604117,0.3795185,0.3595407
7753,0.3637637,0.3719864,0.3586181
7754,0.3596675,0.3765887,0.3617952
7755,0.3582343,0.3804688,0.3649762
7756,0.358288,0.3775391,0.3642431
7757,0.3633399,0.3740686,0.3671096
7758,0.3579907,0.3750104,0.3653148
7759,0.3493313,0.3760779,0.3688794
7760,0.3478765,0.3888469,0.3793623
7761,0.345694,0.3652952,0.3593361
7762,0.3573843,0.3764518,0.3664874
7763,0.3462296,0.3801967,0.3695656
7764,0.3564451,0.3713663,0.365685
7765,0.3632835,0.3591425,0.3477536
7766,0.3676308,0.3549571,0.3451365
7767,0.3679105,0.3827985,0.3712453
7768,0.3569825,0.3683147,0.3579583
7769,0.3587674,0.3942921,0.3797604
7770,0.360505,0.3785518,0.3658318
7771,0.34381,0.3890799,0.3737239
7772,0.3566649,0.375037,0.3653572
7773,0.3640233,0.3870371,0.3737339
7774,0.3490747,0.3637193,0.3525595
7775,0.3665699,0.3892716,0.3733085
7776,0.3564982,0.3656702,0.3540604
7777,0.3565083,0.3616585,0.3522907
7778,0.357452,0.3754562,0.3619483
7779,0.3564173,0.379178,0.3638108
7780,0.3645362,0.3716379,0.3646827
7781,0.3691018,0.366147,0.3496221
7782,0.3630192,0.3870931,0.3735803
7783,0.3473655,0.3835837,0.3738185
7784,0.367428,0.3769073,0.3626711
7785,0.350535,0.3703582,0.3567041
7786,0.3501676,0.3586611,0.3442035
7787,0.354795,0.3800099,0.3684036
7788,0.3566376,0.3772638,0.3673772
7789,0.3529779,0.3783348,0.3706709
7790,0.3509003,0.3644341,0.3570162
7791,0.3558654,0.3791184,0.3608446
7792,0.3570307,0.3716858,0.3626816
7793,0.3473965,0.3829901,0.3683099
7794,0.3608582,0.3876595,0.3749675
7795,0.3615417,0.3731904,0.3671535
7796,0.3740092,0.3648069,0.3497844
7797,0.3526187,0.3706134,0.3591667
7798,0.3670785,0.3801527,0.3687843
7799,0.3666162,0.3756814,0.3581942
7800,0.3614428,0.3791164,0.364425
7801,0.3452624,0.3732507,0.3605436
7802,0.3558954,0.3723358,0.3580258
7803,0.353012,0.3506589,0.341807
7804,0.3597828,0.3720549,0.3566238
7805,0.3556668,0.3745709,0.3662258
7806,0.3545201,0.3723585,0.3574525
7807,0.3515313,0.3802728,0.3691114
7808,0.3569597,0.371772,0.363104
7809,0.3702206,0.3676283,0.3575822
7810,0.3437763,0.3831163,0.3730438
7811,0.3553227,0.3791658,0.3662587
7812,0.3584385,0.3714395,0.3586194
7813,0.3797189,0.3838648,0.3757943
7814,0.3686486,0.3764907,0.3664609
7815,0.3656911,0.3882839,0.3773391
7816,0.3834359,0.3782267,0.36434
7817,0.3565175,0.3794599,0.3617894
7818,0.3577912,0.3879765,0.3748212
7819,0.361139,0.3885322,0.3718808
7820,0.3530339,0.3698181,0.3595917
7821,0.3550748,0.3792363,0.3627602
7822,0.3330458,0.3889779,0.3770207
7823,0.3517857,0.3774603,0.3635842
7824,0.337877,0.3796183,0.3656791
7825,0.3471135,0.3742228,0.3640148
7826,0.3622983,0.3816969,0.3570193
7827,0.3502619,0.378343,0.3711238
7828,0.3533494,0.3751656,0.3656476
7829,0.3654065,0.3811912,0.3693117
7830,0.3504523,0.3840705,0.3635352
7831,0.3689114,0.3877454,0.3723006
7832,0.3530034,0.3734479,0.3608998
7833,0.3607996,0.3590972,0.3493661
7834,0.3615274,0.3610331,0.3499692
7835,0.3705136,0.3689376,0.3578504
7836,0.3585239,0.3646969,0.3488562
7837,0.3732394,0.361001,0.3545272
7838,0.3436703,0.3700236,0.3563289
7839,0.3534829,0.3661629,0.3550213
7840,0.3562292,0.3977442,0.3806515
7841,0.3568076,0.3723332,0.3582598
7842,0.3478381,0.3725237,0.3611318
7843,0.3617587,0.3639669,0.3563864
7844,0.3603775,0.3761564,0.3637944
7845,0.3674475,0.3701939,0.3567619
7846,0.345184,0.3781276,0.3670035
7847,0.3770504,0.3672342,0.3538944
7848,0.3554798,0.3735458,0.3617764
7849,0.348797,0.376389,0.3597687
7850,0.3516099,0.3699781,0.3583692
7851,0.3699486,0.3662066,0.3504986
7852,0.3590531,0.353225,0.3443757
7853,0.3603862,0.3751994,0.3648902
7854,0.3449601,0.3784126,0.3643402
7855,0.3368893,0.3806062,0.3692772
7856,0.361694,0.3596274,0.349169
7857,0.3574801,0.3812968,0.3673223
7858,0.359888,0.3574964,0.3492214
7859,0.3590792,0.367077,0.3510385
7860,0.3530288,0.3708444,0.3564043
7861,0.349535,0.3794901,0.3737279
7862,0.349121,0.3800035,0.3700992
7863,0.3434959,0.3609234,0.3512584
7864,0.3705351,0.3874,0.3694054
7865,0.3520305,0.3674814,0.3560216
7866,0.3672201,0.3647963,0.3478407
7867,0.3780424,0.3954459,0.3786179
7868,0.3609442,0.3711224,0.3576287
7869,0.3585533,0.3701389,0.355142
7870,0.3491715,0.3693062,0.3544393
7871,0.3306598,0.3727316,0.3610905
7872,0.3522786,0.3650527,0.3564605
7873,0.3569273,0.3707462,0.3596286
7874,0.3642375,0.3794363,0.3705255
7875,0.3710354,0.3828106,0.3720472
7876,0.3520498,0.3692732,0.3598132
7877,0.3531063,0.3584128,0.3407669
7878,0.3576337,0.3666776,0.3515002
7879,0.3498433,0.3719453,0.358269
7880,0.3462418,0.3719845,0.3651829
7881,0.3557742,0.3644561,0.3535216
7882,0.3469446,0.3694575,0.3626798
7883,0.3592386,0.3777667,0.3675941
7884,0.3538614,0.3573581,0.3460706
7885,0.3729141,0.3606018,0.3526998
7886,0.3633952,0.3832635,0.3702073
7887,0.3552497,0.3827077,0.3662786
7888,0.3475781,0.3883831,0.3732943
7889,0.3654438,0.3585345,0.3479434
7890,0.36178,0.3801377,0.3695588
7891,0.3497768,0.3628559,0.3473119
7892,0.3466974,0.3694427,0.3603788
7893,0.3430739,0.3551366,0.347303
7894,0.3461843,0.3788358,0.3677635
7895,0.3641075,0.3712547,0.3607525
7896,0.3580513,0.3973048,0.3832914
7897,0.347214,0.3836517,0.3727042
7898,0.359581,0.3777213,0.3634344
7899,0.3563007,0.3931349,0.3758708
7900,0.3483586,0.3707647,0.3531047
7901,0.3545078,0.3712183,0.3584666
7902,0.3581077,0.378593,0.3629849
7903,0.3505557,0.3736508,0.3587831
7904,0.3510598,0.3970131,0.3803412
7905,0.3516811,0.3735263,0.3547251
7906,0.345735,0.3745336,0.3595482
7907,0.3568389,0.3815923,0.3666194
7908,0.3527257,0.3697063,0.3549869
7909,0.3600561,0.355231,0.3448699
7910,0.3882073,0.3607676,0.3492257
7911,0.3456152,0.3543176,0.3419563
7912,0.3577653,0.3832239,0.3711128
7913,0.3547167,0.3607638,0.3506751
7914,0.360424,0.388919,0.3762058
7915,0.3695087,0.3791982,0.3640849
7916,0.3571106,0.3680309,0.3535895
7917,0.3535424,0.3766,0.367347
7918,0.3471021,0.3727216,0.3609646
7919,0.3525643,0.3687145,0.3611282
7920,0.359287,0.3791037,0.3620926
7921,0.3716323,0.3754022,0.3633526
7922,0.3544764,0.3805241,0.3699223
7923,0.3644387,0.3718086,0.3616155
7924,0.3676026,0.3822316,0.3722213
7925,0.3444196,0.3734436,0.3559335
7926,0.3504656,0.3763118,0.3637253
7927,0.3636428,0.3655176,0.3496687
7928,0.3700524,0.3780187,0.3678222
7929,0.3556218,0.3571963,0.350433
7930,0.3611837,0.3698282,0.3623616
7931,0.3395795,0.3753149,0.3634268
7932,0.3551753,0.3738075,0.3628871
7933,0.3410691,0.3688425,0.3610576
7934,0.3524955,0.3583528,0.3475291
7935,0.3527081,0.3649529,0.3576607
7936,0.3382707,0.3715321,0.3588293
7937,0.3454635,0.3729397,0.3524138
7938,0.357015,0.3665953,0.3613077
7939,0.35674,0.3654811,0.3529521
7940,0.3578054,0.3702842,0.360544
7941,0.3577242,0.3632336,0.3519455
7942,0.3669782,0.3688765,0.3584321
7943,0.3728762,0.3659698,0.3568475
7944,0.35095,0.364682,0.3540572
7945,0.353055,0.3700243,0.3585854
7946,0.3578671,0.3803298,0.3675582
7947,0.3527949,0.3745503,0.3580508
7948,0.3511198,0.3781058,0.3687278
7949,0.3438787,0.3902766,0.3713931
7950,0.3555537,0.3685125,0.3554311
7951,0.3860386,0.3833929,0.3708729
7952,0.3504799,0.3741128,0.3587683
7953,0.355732,0.3786062,0.3658377
7954,0.3337696,0.3757375,0.3592725
7955,0.3636494,0.3754706,0.3623981
7956,0.3596306,0.3610035,0.3489636
7957,0.3832496,0.3739641,0.3638077
7958,0.359077,0.3718875,0.3623641
7959,0.3622968,0.3753351,0.3578287
7960,0.3481922,0.3772648,0.3683591
7961,0.3493356,0.3781871,0.3656459
7962,0.3468944,0.3675419,0.3566995
7963,0.3531798,0.3715886,0.3640952
7964,0.3550134,0.3728753,0.3583185
7965,0.3541136,0.3798885,0.3661326
7966,0.3540939,0.3732479,0.35789
7967,0.3725537,0.3579916,0.3513203
7968,0.3499134,0.3813282,0.3643522
7969,0.377335,0.3606723,0.3514378
7970,0.3630746,0.3694168,0.3595091
7971,0.3682389,0.3827344,0.365519
7972,0.3710264,0.3711836,0.3591687
7973,0.3543297,0.3679039,0.3601026
7974,0.3544798,0.3721642,0.3568773
7975,0.344418,0.3650165,0.3544041
7976,0.3397748,0.3631894,0.3501955
7977,0.3667914,0.3696693,0.3597525
7978,0.3471355,0.3961494,0.3816699
7979,0.3592986,0.3507109,0.3390971
7980,0.3546308,0.4091882,0.3920977
7981,0.3637911,0.3691715,0.3571877
7982,0.3512833,0.3783779,0.3645273
7983,0.3586383,0.3710555,0.3559193
7984,0.352442,0.3761986,0.3647074
7985,0.3431081,0.3820725,0.3656833
7986,0.3453386,0.360015,0.3485166
7987,0.344141,0.3809777,0.3700841
7988,0.3469677,0.3736949,0.3571933
7989,0.353117,0.3776051,0.3607849
7990,0.3593248,0.366639,0.3565639
7991,0.3531252,0.372529,0.3604414
7992,0.3477086,0.3943892,0.3819746
7993,0.3472308,0.3819031,0.3689129
7994,0.3567824,0.3764887,0.3627936
7995,0.3519937,0.3984193,0.3772706
7996,0.3602602,0.3817121,0.3633612
7997,0.3285273,0.378361,0.3683302
7998,0.361079,0.3701372,0.3631078
7999,0.3592489,0.3730986,0.3688626
8000,0.3659438,0.3682972,0.3582167
8001,0.3635299,0.3632563,0.3529436
8002,0.353615,0.3931946,0.3766358
8003,0.348533,0.371776,0.359202
8004,0.3594803,0.3749194,0.3671089
8005,0.3726454,0.3836908,0.370079
8006,0.35677,0.3579706,0.3467051
8007,0.3616973,0.3752338,0.3640732
8008,0.3590302,0.3708881,0.359432
8009,0.3536823,0.3924104,0.3809023
8010,0.3639867,0.3712062,0.3612491
8011,0.358332,0.3625453,0.3546639
8012,0.3684419,0.385013,0.3698338
8013,0.3548829,0.3929396,0.3778852
8014,0.3589463,0.359391,0.3487449
8015,0.3486229,0.3882977,0.3715607
8016,0.3459023,0.3741329,0.3592092
8017,0.3551699,0.3906066,0.3784661
8018,0.3578063,0.3541576,0.3456242
8019,0.3646938,0.3753919,0.3672236
8020,0.360516,0.361659,0.3512684
8021,0.3638362,0.3674768,0.3551722
8022,0.3531604,0.3717679,0.3634818
8023,0.3554844,0.3665575,0.3582225
8024,0.3414446,0.3834798,0.3736994
8025,0.3601309,0.3870861,0.3711469
8026,0.366625,0.379891,0.3669443
8027,0.3422899,0.364776,0.3537078
8028,0.3581483,0.3594882,0.3489766
8029,0.3660196,0.3610607,0.3554707
8030,0.352658,0.3839527,0.3757949
8031,0.3497774,0.3771272,0.3658774
8032,0.360057,0.3878976,0.3727496
8033,0.3712114,0.3621568,0.35523
8034,0.3604158,0.381805,0.3592584
8035,0.3601547,0.3732555,0.3633616
8036,0.3577618,0.3738818,0.3655395
8037,0.3626421,0.3636109,0.3568764
8038,0.3578055,0.3793105,0.3635489
8039,0.3490223,0.3758422,0.3633743
8040,0.3528354,0.3607357,0.3476799
8041,0.3556375,0.3668506,0.3592285
8042,0.3670444,0.3915067,0.3748375
8043,0.3520983,0.3691459,0.3581702
8044,0.3440077,0.3775802,0.3607046
8045,0.3413279,0.3765762,0.3637233
8046,0.3465651,0.386553,0.3677856
8047,0.3433999,0.3659537,0.3540807
8048,0.3615382,0.3754604,0.3665781
8049,0.354731,0.3651928,0.3552935
8050,0.3587356,0.374839,0.3629952
8051,0.3613732,0.3600082,0.345495
8052,0.3479824,0.3683437,0.3546745
8053,0.3446805,0.362813,0.3482133
8054,0.3615022,0.3670905,0.3585437
8055,0.352889,0.4079759,0.3898736
8056,0.369226,0.3544253,0.3432665
8057,0.3492445,0.3766842,0.3642135
8058,0.3448673,0.3697812,0.3515359
8059,0.3482696,0.3830369,0.3675194
8060,0.3648394,0.3417131,0.3372364
8061,0.3385696,0.3790466,0.3672059
8062,0.3777117,0.3594578,0.3512655
8063,0.3527583,0.3859921,0.3686495
8064,0.3657118,0.3585412,0.3526106
8065,0.3539423,0.3584507,0.341299
8066,0.3446642,0.3919566,0.3790792
8067,0.351642,0.366998,0.3527407
8068,0.3685609,0.3793429,0.3665863
8069,0.3607975,0.3575352,0.3461783
8070,0.346592,0.3718292,0.3594389
8071,0.3628511,0.3819547,0.3715064
8072,0.3794005,0.3903732,0.3730064
8073,0.3551849,0.3819156,0.3655374
8074,0.3779999,0.3734812,0.3599356
8075,0.3439401,0.3590877,0.3455431
8076,0.3384778,0.3713565,0.3597976
8077,0.3483614,0.3722428,0.3620452
8078,0.3629044,0.3731643,0.3604945
8079,0.3647088,0.3709869,0.3634353
8080,0.3386731,0.3855952,0.3708834
8081,0.3647678,0.3650838,0.3544182
8082,0.3797986,0.3668343,0.3503601
8083,0.3534922,0.3617971,0.3490795
8084,0.3515027,0.3653782,0.3537285
8085,0.3539806,0.3760901,0.357982
8086,0.3439017,0.368821,0.3601533
8087,0.3483257,0.3775592,0.3664168
8088,0.3558767,0.3655691,0.3513524
8089,0.3696499,0.3603969,0.3469432
8090,0.3436584,0.3845401,0.3707461
8091,0.3556383,0.363043,0.3560579
8092,0.346865,0.3672996,0.351662
8093,0.3669876,0.4003726,0.3820074
8094,0.3385253,0.3697201,0.3563825
8095,0.3618372,0.3703398,0.3618445
8096,0.3491041,0.3607145,0.3509887
8097,0.3511669,0.3648151,0.3570565
8098,0.3520324,0.3867053,0.3699218
8099,0.3556953,0.3677818,0.3574839
8100,0.3637017,0.3650848,0.3517731
8101,0.3371244,0.3799012,0.3701385
8102,0.3653536,0.3761017,0.3678751
8103,0.3578382,0.3839943,0.3674009
8104,0.3645613,0.3922871,0.3772454
8105,0.3670349,0.362123,0.3572733
8106,0.3479265,0.3898766,0.3784917
8107,0.3470872,0.3841996,0.3668644
8108,0.3436688,0.3604666,0.3476669
8109,0.3515738,0.4023806,0.3844716
8110,0.3569088,0.3764334,0.3636391
8111,0.34027,0.3684347,0.3593758
8112,0.3367446,0.3845254,0.3732041
8113,0.3606686,0.3672375,0.3566359
8114,0.3559588,0.3682291,0.3543074
8115,0.3695554,0.3811088,0.3643546
8116,0.3717889,0.3558185,0.3449648
8117,0.3716552,0.3738174,0.3638213
8118,0.350887,0.3743367,0.3628919
8119,0.3536732,0.3770939,0.3640662
8120,0.3800932,0.3855669,0.3721508
8121,0.3557001,0.3845546,0.3718622
8122,0.365502,0.3828421,0.3687551
8123,0.3688187,0.367915,0.3571925
8124,0.3508219,0.3825229,0.3692398
8125,0.3587953,0.375498,0.3617828
8126,0.340747,0.3810145,0.3709909
8127,0.3685862,0.3720659,0.3587062
8128,0.3540574,0.3740658,0.3650411
8129,0.3642483,0.3714147,0.3614002
8130,0.364182,0.3808637,0.367566
8131,0.3546509,0.3916621,0.3766784
8132,0.3487608,0.3660097,0.3552701
8133,0.3505782,0.3921274,0.3760486
8134,0.3528221,0.3817418,0.3713169
8135,0.3498392,0.3629438,0.351723
8136,0.3841226,0.369943,0.3589105
8137,0.3456907,0.3591043,0.3479873
8138,0.3647964,0.3893358,0.3792875
8139,0.3646025,0.3776178,0.3653822
8140,0.3685105,0.3779008,0.364046
8141,0.3418452,0.3762728,0.3625343
8142,0.3602919,0.3741609,0.3660602
8143,0.3609241,0.3676421,0.3545476
8144,0.353939,0.3842147,0.3692318
8145,0.3516906,0.3705238,0.3596504
8146,0.3511659,0.360997,0.3452917
8147,0.3558089,0.3732314,0.3600481
8148,0.3419276,0.3724121,0.3555951
8149,0.3647506,0.3839578,0.3715091
8150,0.3592934,0.3841354,0.3645367
8151,0.3502571,0.3794702,0.3668192
8152,0.3521191,0.3675226,0.3504722
8153,0.3537346,0.3761388,0.3687632
8154,0.3472054,0.390092,0.3732904
8155,0.3545412,0.3634134,0.3504545
8156,0.3773362,0.3697972,0.3610742
8157,0.3379945,0.3583096,0.346798
8158,0.3627203,0.3725218,0.3613122
8159,0.3464396,0.3647849,0.3546126
8160,0.3935425,0.3711392,0.3632629
8161,0.3713489,0.3712902,0.3571568
8162,0.3553647,0.3746873,0.3608001
8163,0.3552497,0.3839945,0.3708126
8164,0.3607234,0.3804818,0.3673567
8165,0.3641418,0.3783819,0.3600471
8166,0.3677176,0.3764575,0.3676499
8167,0.3572755,0.384047,0.368719
8168,0.3523297,0.3714506,0.3607639
8169,0.3621303,0.3850673,0.3737347
8170,0.3640837,0.3723062,0.3632936
8171,0.357831,0.3739013,0.3563733
8172,0.3669264,0.3657103,0.3538693
8173,0.3567012,0.3679436,0.3514138
8174,0.3620743,0.3698715,0.3542845
8175,0.3520331,0.3776857,0.365605
8176,0.3582133,0.377578,0.3674465
8177,0.3630894,0.3543278,0.3465341
8178,0.3636483,0.3677642,0.3533979
8179,0.3577853,0.371711,0.3602648
8180,0.3824849,0.3632706,0.3599787
8181,0.3553212,0.3868003,0.3729097
8182,0.3494295,0.3775852,0.3682056
8183,0.3397721,0.3674777,0.3534413
8184,0.3520401,0.3571093,0.3441605
8185,0.356796,0.3665397,0.3654179
8186,0.334222,0.3651721,0.3566713
8187,0.3411723,0.3646981,0.3533655
8188,0.34843,0.3792108,0.3648008
8189,0.3647609,0.3714932,0.35856
8190,0.3443003,0.3601672,0.3545926
8191,0.3507162,0.3582446,0.3456847
8192,0.3643048,0.3772773,0.3647682
8193,0.3571586,0.3764035,0.365837
8194,0.3555855,0.3695394,0.3580149
8195,0.3666811,0.391995,0.3740141
8196,0.3576098,0.3693676,0.3624368
8197,0.3639608,0.365716,0.3511714
8198,0.3468522,0.4053032,0.386166
8199,0.3628422,0.3823932,0.3649172
8200,0.3546035,0.3663334,0.3580169
8201,0.3435347,0.3791086,0.3669297
8202,0.3555181,0.368257,0.3525064
8203,0.3451427,0.35827,0.3495813
8204,0.3724516,0.400699,0.3793478
8205,0.3513813,0.3826934,0.3681241
8206,0.3560456,0.3710379,0.3542944
8207,0.3512735,0.3689345,0.3528
8208,0.3577222,0.3829487,0.3719946
8209,0.3661322,0.3764984,0.3563737
8210,0.3506895,0.3877564,0.3753806
8211,0.3391258,0.373245,0.3662964
8212,0.3720629,0.3816807,0.3648001
8213,0.3604341,0.3998513,0.384414
8214,0.373924,0.3763027,0.3580623
8215,0.3439696,0.3813146,0.370147
8216,0.3528984,0.3668364,0.3584414
8217,0.3604175,0.358864,0.3469909
8218,0.3606879,0.3876332,0.3710765
8219,0.3317867,0.3958988,0.3800763
8220,0.3519155,0.4077026,0.3889706
8221,0.3473311,0.3927367,0.375665
8222,0.3543195,0.3663613,0.3538247
8223,0.3435498,0.3717482,0.356789
8224,0.3679726,0.3654042,0.3497964
8225,0.375533,0.3593112,0.3506644
8226,0.3487246,0.3853581,0.370699
8227,0.3531532,0.3674115,0.3586792
8228,0.3500971,0.3800764,0.3641388
8229,0.3684153,0.3761226,0.367156
8230,0.340434,0.3706167,0.3570268
8231,0.3649848,0.3938597,0.3813164
8232,0.364754,0.3490461,0.3395159
8233,0.3531832,0.3625869,0.3535472
8234,0.3540127,0.3677028,0.3565099
8235,0.358555,0.3685301,0.358976
8236,0.3543094,0.3685293,0.3589014
8237,0.3559448,0.3667632,0.3570094
8238,0.3535685,0.3679514,0.3578612
8239,0.3636704,0.3680417,0.366437
8240,0.3584094,0.3960309,0.3813376
8241,0.3456662,0.3741703,0.3590835
8242,0.3521917,0.360209,0.3524754
8243,0.3422845,0.3704762,0.3606294
8244,0.3582522,0.3574406,0.3500121
8245,0.3531248,0.3860135,0.3719935
8246,0.3333579,0.3704197,0.3565106
8247,0.3502856,0.3597265,0.3498559
8248,0.3468503,0.3985277,0.3873332
8249,0.3571651,0.4030842,0.3862529
8250,0.3472305,0.3692386,0.3565108
8251,0.3540208,0.360319,0.3568743
8252,0.3602612,0.3709698,0.3563942
8253,0.3555159,0.3624775,0.354047
8254,0.3701064,0.3550248,0.3429715
8255,0.3688025,0.3784652,0.3610123
8256,0.3582627,0.3747697,0.3606166
8257,0.352049,0.3630445,0.3536803
8258,0.3429894,0.3719711,0.3588189
8259,0.359581,0.3936068,0.3770544
8260,0.3684271,0.3771994,0.3653526
8261,0.3764457,0.3742869,0.3562779
8262,0.346275,0.3862546,0.3725652
8263,0.3739976,0.3681303,0.3561464
8264,0.3527389,0.3726238,0.3614507
8265,0.3549633,0.3815697,0.3640167
8266,0.3607755,0.3720097,0.3577806
8267,0.3691997,0.3760496,0.3603557
8268,0.3765325,0.3704231,0.3585418
8269,0.3673435,0.3665162,0.3562937
8270,0.3571076,0.3727133,0.3644226
8271,0.3471143,0.3778011,0.3643264
8272,0.3329047,0.3763001,0.3656054
8273,0.3537165,0.3772202,0.3658707
8274,0.3881642,0.3706218,0.357639
8275,0.3459806,0.3709514,0.3577477
8276,0.3604054,0.358815,0.3484986
8277,0.3547991,0.3831778,0.3714436
8278,0.3638841,0.3680164,0.3629574
8279,0.3546384,0.3699159,0.3639618
8280,0.3574223,0.3671055,0.3580043
8281,0.3616233,0.3722219,0.3572318
8282,0.3805275,0.3640814,0.355288
8283,0.3662803,0.360573,0.3506582
8284,0.3610237,0.3702283,0.3582738
8285,0.3373036,0.3665136,0.3515499
8286,0.3387328,0.3718704,0.366462
8287,0.365634,0.378593,0.3658196
8288,0.3552172,0.3767076,0.3663459
8289,0.3736981,0.366347,0.3533909
8290,0.3636208,0.3783073,0.368273
8291,0.3609472,0.3763048,0.3632853
8292,0.3464585,0.3588985,0.344151
8293,0.3513781,0.3751281,0.3610649
8294,0.3550012,0.371489,0.3595448
8295,0.3700281,0.3632257,0.350104
8296,0.3600286,0.3793824,0.3642394
8297,0.3488469,0.3623896,0.354145
8298,0.3663468,0.3688937,0.3555557
8299,0.3630168,0.3808743,0.3661069
8300,0.34647,0.3664357,0.3536221
8301,0.348608,0.3949382,0.3790922
8302,0.3385528,0.3673742,0.3519613
8303,0.3415414,0.3760371,0.3606963
8304,0.3616938,0.3812713,0.3737937
8305,0.3457889,0.3695636,0.3640139
8306,0.3614153,0.3649692,0.3536416
8307,0.3695862,0.3706351,0.3604725
8308,0.3568811,0.3634382,0.3494733
8309,0.3573222,0.3720227,0.357363
8310,0.3496167,0.369017,0.3581617
8311,0.3520392,0.3798575,0.364836
8312,0.3524928,0.3766421,0.3611259
8313,0.3608585,0.3614788,0.3471401
8314,0.3508346,0.3559756,0.3486811
8315,0.3470878,0.3776032,0.3636187
8316,0.3701539,0.3810767,0.3661063
8317,0.3677337,0.3681604,0.3576896
8318,0.3482011,0.3686469,0.3598196
8319,0.3567515,0.3646047,0.3570313
8320,0.3467813,0.3454677,0.3391889
8321,0.3427299,0.3894858,0.3752024
8322,0.3543833,0.3532927,0.3451685
8323,0.3440298,0.3969414,0.3847322
8324,0.3587099,0.3812068,0.3662488
8325,0.3733186,0.3701929,0.3567638
8326,0.3543152,0.3735469,0.3633917
8327,0.3573112,0.3804986,0.3679475
8328,0.361302,0.3634239,0.349001
8329,0.360909,0.3641585,0.3527638
8330,0.3619093,0.3656224,0.3523996
8331,0.35197,0.3714315,0.3605161
8332,0.3449099,0.3693909,0.3571018
8333,0.3587313,0.3773319,0.3668391
8334,0.3555173,0.37477,0.364076
8335,0.3503013,0.3689693,0.3572709
8336,0.3678167,0.3732866,0.3602604
8337,0.3519151,0.3656454,0.3514494
8338,0.3515878,0.3697519,0.3505711
8339,0.3579663,0.3848231,0.3706232
8340,0.3434568,0.3838055,0.3699542
8341,0.35611,0.373311,0.3605763
8342,0.3603858,0.3895686,0.3740108
8343,0.3643852,0.3545525,0.344301
8344,0.351633,0.38835,0.3738018
8345,0.3524763,0.3726581,0.3614212
8346,0.3561207,0.3700411,0.3599936
8347,0.3512311,0.3611366,0.3482964
8348,0.3393119,0.371318,0.3661228
8349,0.3455498,0.3845223,0.3688877
8350,0.3574112,0.3744593,0.3602093
8351,0.35221,0.3708422,0.3548951
8352,0.3636825,0.3652697,0.3595294
8353,0.3469603,0.3892524,0.3764616
8354,0.3569282,0.3730956,0.3609739
8355,0.3634978,0.3730437,0.3659822
8356,0.3554284,0.3637407,0.3544788
8357,0.352307,0.3610077,0.3456737
8358,0.3506385,0.3881534,0.3737279
8359,0.3679863,0.3776285,0.3655323
8360,0.3606716,0.3682872,0.3594959
8361,0.3729412,0.3714292,0.3566892
8362,0.3528925,0.3700902,0.3550146
8363,0.3480712,0.3745336,0.3607214
8364,0.3508185,0.3568856,0.348649
8365,0.3535514,0.372571,0.3610099
8366,0.3492576,0.3770282,0.3676509
8367,0.3494551,0.3667234,0.3585638
8368,0.3575502,0.3759627,0.3588136
8369,0.3541048,0.3819029,0.3738122
8370,0.3525354,0.3755841,0.3621054
8371,0.3564519,0.3656188,0.3485164
8372,0.3675158,0.3835699,0.3685678
8373,0.3545534,0.374166,0.3588566
8374,0.3560786,0.3643468,0.3559197
8375,0.377173,0.3805243,0.3638292
8376,0.3502313,0.3677782,0.3558243
8377,0.342255,0.3745257,0.3588707
8378,0.3590574,0.381956,0.3625571
8379,0.3511401,0.3678104,0.3546901
8380,0.3565609,0.3685607,0.3562178
8381,0.3564239,0.3598809,0.3514552
8382,0.3582889,0.3767493,0.3632312
8383,0.3661267,0.3788298,0.3672189
8384,0.3614861,0.3795758,0.3667299
8385,0.3629221,0.3671593,0.3529184
8386,0.346899,0.3838118,0.3684385
8387,0.3676182,0.3597303,0.3490416
8388,0.3710445,0.3741452,0.3666164
8389,0.3580582,0.3793886,0.3635117
8390,0.3465292,0.4192511,0.4041258
8391,0.350548,0.387448,0.3697962
8392,0.3697687,0.365496,0.3565811
8393,0.3550144,0.3758001,0.3623991
8394,0.3508432,0.3842868,0.3719058
8395,0.3488273,0.3749945,0.3633476
8396,0.3574305,0.3649939,0.3587268
8397,0.3374399,0.3620656,0.358545
8398,0.3585055,0.384739,0.3727432
8399,0.3495502,0.3599857,0.3493798
8400,0.3559111,0.3649044,0.3503413
8401,0.3446278,0.3560826,0.344542
8402,0.3702466,0.3606132,0.34846
8403,0.3534378,0.3654157,0.3519505
8404,0.3542471,0.3660905,0.3559335
8405,0.3553928,0.3823963,0.3621224
8406,0.3572111,0.4154747,0.399656
8407,0.3646682,0.3808323,0.3635801
8408,0.3657043,0.3524647,0.3433999
8409,0.3512934,0.3657745,0.3597916
8410,0.3501218,0.3604715,0.3514729
8411,0.3574561,0.3714992,0.3647667
8412,0.3413983,0.3640106,0.3547398
8413,0.3584715,0.3739522,0.3605472
8414,0.3514156,0.3625829,0.3526365
8415,0.3769549,0.3722868,0.3589208
8416,0.3473234,0.3690378,0.3552296
8417,0.3512318,0.3587651,0.3509203
8418,0.3638242,0.3866294,0.3752383
8419,0.3497286,0.3692202,0.3585685
8420,0.3670121,0.3718516,0.361721
8421,0.3597032,0.3977693,0.3810829
8422,0.3464418,0.412696,0.4023074
8423,0.3651522,0.3720102,0.3581722
8424,0.3568608,0.3582242,0.3478937
8425,0.3630306,0.3786534,0.3614471
8426,0.3880542,0.3768117,0.3653548
8427,0.3535776,0.3660111,0.3526353
8428,0.3440529,0.3789965,0.3661173
8429,0.3438892,0.3705111,0.3653408
8430,0.3476425,0.3772829,0.3672115
8431,0.3576109,0.384,0.3761947
8432,0.3638015,0.3723093,0.3594401
8433,0.3646303,0.3768142,0.3610306
8434,0.3505968,0.3708268,0.3567564
8435,0.3548506,0.3680886,0.3483587
8436,0.3576206,0.3817835,0.3660428
8437,0.3719405,0.3809102,0.3724302
8438,0.3632402,0.3889127,0.3733109
8439,0.3492059,0.3698305,0.3561054
8440,0.3710489,0.362981,0.3541589
8441,0.348731,0.3756442,0.3654822
8442,0.3713762,0.3809716,0.3631333
8443,0.363632,0.3672544,0.3574026
8444,0.3351772,0.3688616,0.3591161
8445,0.3573412,0.3888144,0.3737991
8446,0.3395894,0.3837345,0.3678354
8447,0.3541497,0.3883629,0.3734329
8448,0.3546366,0.3812109,0.36818
8449,0.3661179,0.3737093,0.3591122
8450,0.3662396,0.3674379,0.3511149
8451,0.3745357,0.3748026,0.3637232
8452,0.3487439,0.38608,0.3664976
8453,0.3462515,0.3614897,0.3501737
8454,0.3744622,0.3790087,0.3693004
8455,0.3573476,0.3556659,0.3452317
8456,0.3384471,0.3813562,0.3617078
8457,0.3554971,0.3772605,0.3607028
8458,0.3677179,0.3640796,0.3556235
8459,0.3668136,0.3778448,0.3655913
8460,0.357749,0.3753282,0.3635267
8461,0.3513178,0.3581284,0.3434696
8462,0.3507813,0.3517301,0.339067
8463,0.3516595,0.3680838,0.3556769
8464,0.3508473,0.3816793,0.3677171
8465,0.3576936,0.3745416,0.3679907
8466,0.3469015,0.3666537,0.3549661
8467,0.3596093,0.3609405,0.3525365
8468,0.3579501,0.3699225,0.357453
8469,0.3687762,0.3896824,0.3783251
8470,0.3646205,0.3736841,0.366704
8471,0.3584363,0.3778611,0.3644463
8472,0.3361239,0.3747067,0.3635864
8473,0.3565066,0.3720984,0.3576954
8474,0.3574089,0.3649059,0.3539837
8475,0.3564476,0.3925774,0.3787658
8476,0.3687575,0.3773673,0.3680843
8477,0.3604974,0.3847172,0.3710392
8478,0.3547312,0.3641325,0.3558418
8479,0.3592398,0.3602976,0.3484917
8480,0.3508543,0.37295,0.3635094
8481,0.3490022,0.351104,0.3426072
8482,0.3596949,0.3778257,0.3634627
8483,0.3602729,0.3765958,0.3668517
8484,0.349824,0.3778202,0.3690149
8485,0.3722718,0.3756721,0.3646384
8486,0.3503534,0.3713075,0.3600636
8487,0.3693448,0.3643519,0.357037
8488,0.3503756,0.3789329,0.3653708
8489,0.3674471,0.3655463,0.351622
8490,0.361676,0.378112,0.3655604
8491,0.3595789,0.3734504,0.3606556
8492,0.3535211,0.3847764,0.364494
8493,0.3561257,0.3681192,0.3581424
8494,0.3546188,0.3732212,0.3592331
8495,0.3672929,0.3586824,0.3448765
8496,0.3760239,0.3660817,0.3494488
8497,0.376303,0.3705352,0.3582963
8498,0.3471051,0.3654237,0.3509029
8499,0.3517831,0.3833181,0.3692854
8500,0.3719477,0.3757974,0.363387
8501,0.3525475,0.3725785,0.3603439
8502,0.3436563,0.3727738,0.3543394
8503,0.3643667,0.3565208,0.3520582
8504,0.346037,0.3515013,0.3401122
8505,0.3806937,0.3689557,0.355153
8506,0.3572618,0.3906749,0.3722661
8507,0.3473426,0.3836074,0.3730745
8508,0.35072,0.3849159,0.3675183
8509,0.3413593,0.3822548,0.3699106
8510,0.3487021,0.3906224,0.3771671
8511,0.3435535,0.3783785,0.3645444
8512,0.3497438,0.3732916,0.3599523
8513,0.361605,0.3717141,0.3555587
8514,0.3860994,0.3618925,0.3491773
8515,0.3460471,0.3592431,0.34658
8516,0.3623429,0.3852858,0.3672139
8517,0.3558182,0.3757183,0.3661643
8518,0.3703387,0.3572342,0.3463272
8519,0.3634809,0.3662109,0.3573693
8520,0.3553068,0.3789572,0.3640768
8521,0.3382601,0.3785963,0.368192
8522,0.3487599,0.3660049,0.3545105
8523,0.3570295,0.3668902,0.3524334
8524,0.365803,0.3832421,0.371432
8525,0.3543434,0.3716479,0.3600138
8526,0.3550283,0.3750147,0.3588688
8527,0.3467462,0.3583368,0.3432222
8528,0.3618545,0.3757935,0.3576957
8529,0.3559195,0.3873846,0.3648321
8530,0.360507,0.3674495,0.3566526
8531,0.3648599,0.3703172,0.3568083
8532,0.3593377,0.3799534,0.3649206
8533,0.3712761,0.3671247,0.3516055
8534,0.3513721,0.3770136,0.3618102
8535,0.35954,0.3766885,0.3602045
8536,0.3550271,0.3709382,0.3590567
8537,0.3681532,0.3682968,0.3577777
8538,0.3537067,0.3733054,0.3587448
8539,0.3565733,0.3712141,0.3582754
8540,0.3559991,0.3870865,0.3754454
8541,0.338104,0.371718,0.3611274
8542,0.3615652,0.351853,0.3386779
8543,0.3409938,0.3688839,0.3536096
8544,0.3460254,0.3775889,0.360723
8545,0.3556172,0.375206,0.3584431
8546,0.3478138,0.3553119,0.345464
8547,0.354051,0.3898555,0.3740224
8548,0.3530683,0.4035109,0.3877156
8549,0.3663702,0.3911698,0.37267
8550,0.3554646,0.3857183,0.3677866
8551,0.3736283,0.3564914,0.3409057
8552,0.352285,0.3833222,0.3648666
8553,0.3722989,0.3673501,0.3548373
8554,0.3555346,0.3560834,0.3425062
8555,0.356249,0.367635,0.355
8556,0.3437844,0.3743655,0.3582504
8557,0.3623368,0.3712598,0.3564093
8558,0.3638125,0.3738497,0.3619066
8559,0.3590656,0.3696644,0.360604
8560,0.3628042,0.3737954,0.3590662
8561,0.3575873,0.3799988,0.3701324
8562,0.3482036,0.3787996,0.3604995
8563,0.3552953,0.3736777,0.3617006
8564,0.3604776,0.3644909,0.3487396
8565,0.3592785,0.3711463,0.3635232
8566,0.356087,0.3629971,0.3466884
8567,0.3568791,0.3745227,0.3619596
8568,0.3582112,0.3916038,0.3756462
8569,0.3596235,0.384942,0.3683216
8570,0.3757494,0.3729661,0.3579341
8571,0.3466463,0.3771561,0.3659691
8572,0.3716805,0.390973,0.3779872
8573,0.3592256,0.3718377,0.3565545
8574,0.3575295,0.3717706,0.361725
8575,0.3691479,0.3613298,0.3492326
8576,0.3512536,0.3556563,0.3444303
8577,0.3629484,0.3819222,0.3687612
8578,0.3710553,0.3793507,0.3649838
8579,0.3502571,0.3794197,0.3661782
8580,0.3367468,0.3824852,0.3692501
8581,0.3659519,0.3788731,0.3627592
8582,0.354549,0.3775679,0.3638993
8583,0.3637073,0.3656874,0.354279
8584,0.3537439,0.3573658,0.3512361
8585,0.3673749,0.3675577,0.3606183
8586,0.3657177,0.365074,0.3562299
8587,0.3581336,0.3570217,0.3517097
8588,0.3578468,0.3852198,0.3691206
8589,0.3512955,0.3867706,0.3731504
8590,0.3571422,0.3915735,0.3773327
8591,0.3615339,0.3813739,0.3650471
8592,0.3484377,0.3721673,0.3588372
8593,0.3534718,0.3641818,0.3595317
8594,0.3422499,0.366229,0.3545623
8595,0.3660652,0.3785115,0.3698683
8596,0.3487615,0.3763608,0.3610273
8597,0.3746802,0.3651861,0.3513129
8598,0.3523371,0.3590445,0.3503706
8599,0.345632,0.3637884,0.3537498
8600,0.3347785,0.3853108,0.3638464
8601,0.3356811,0.3691189,0.3563477
8602,0.3511059,0.3599139,0.3467277
8603,0.3652198,0.3700467,0.355311
8604,0.3546651,0.3781294,0.3648014
8605,0.3567672,0.3722832,0.358007
8606,0.3651532,0.3621703,0.3500197
8607,0.3534505,0.3727772,0.3512562
8608,0.3549083,0.3603169,0.3492282
8609,0.3508476,0.3693637,0.3505287
8610,0.3921157,0.3732263,0.3619495
8611,0.362574,0.383948,0.3643433
8612,0.3520437,0.3654023,0.3542516
8613,0.3799356,0.3809415,0.3684833
8614,0.342715,0.3705405,0.3619561
8615,0.3523422,0.3625107,0.3521756
8616,0.3577656,0.3896941,0.3769731
8617,0.3628717,0.3603935,0.3492534
8618,0.353418,0.3729117,0.3592875
8619,0.3488317,0.3711824,0.3602193
8620,0.3529682,0.3798236,0.3677871
8621,0.3553269,0.3644606,0.3498347
8622,0.3548532,0.3826856,0.3656701
8623,0.3357484,0.3771412,0.3679671
8624,0.3712751,0.3800541,0.370453
8625,0.3639458,0.3713787,0.3586626
8626,0.3505158,0.3623054,0.3512755
8627,0.3539311,0.3627302,0.3483112
8628,0.3496627,0.376058,0.3630724
8629,0.3531064,0.3681456,0.3534453
8630,0.3599368,0.3610937,0.3495115
8631,0.3549451,0.3751911,0.3657225
8632,0.3325325,0.3594414,0.3456868
8633,0.3551226,0.3702505,0.3559068
8634,0.3580049,0.363519,0.3547067
8635,0.3554349,0.3675005,0.3509782
8636,0.3327948,0.3759134,0.3661994
8637,0.3520308,0.372484,0.3593253
8638,0.3379968,0.3619642,0.3541436
8639,0.3555416,0.3940369,0.3796807
8640,0.3499349,0.368275,0.3555228
8641,0.3490536,0.3753725,0.3643399
8642,0.3553893,0.3671377,0.3521293
8643,0.3452717,0.3773631,0.3685531
8644,0.375663,0.3796788,0.3674759
8645,0.3582216,0.3717935,0.358715
8646,0.3631104,0.3737491,0.3625146
8647,0.3533004,0.3819652,0.3677428
8648,0.3585256,0.3740812,0.361938
8649,0.3432793,0.3665589,0.3576717
8650,0.3421806,0.3697638,0.3534261
8651,0.36394,0.3702201,0.3590018
8652,0.3569903,0.367815,0.3561826
8653,0.3578624,0.3796476,0.3659663
8654,0.3620443,0.3780583,0.3641715
8655,0.3573384,0.3798957,0.3633555
8656,0.372558,0.3745779,0.3591625
8657,0.3574168,0.3806711,0.3651308
8658,0.3521933,0.3871783,0.37444
8659,0.3550178,0.3728759,0.3602227
8660,0.3677284,0.3802297,0.3652475
8661,0.3478979,0.3661678,0.3584064
8662,0.3669649,0.3841743,0.367447
8663,0.3598759,0.3660576,0.3555642
8664,0.3591948,0.3561912,0.3463096
8665,0.3333487,0.3814067,0.3626032
8666,0.349142,0.3634079,0.3537417
8667,0.3526675,0.3646656,0.3551506
8668,0.3575844,0.3718832,0.3562623
8669,0.3425652,0.3684547,0.3506879
8670,0.3629946,0.3748137,0.3600867
8671,0.3734331,0.3688858,0.3560737
8672,0.359405,0.353148,0.3404209
8673,0.365357,0.3676405,0.3514316
8674,0.361798,0.3989708,0.3835978
8675,0.3495557,0.3687493,0.3593513
8676,0.3654387,0.3708596,0.3638786
8677,0.3521614,0.3895214,0.3755404
8678,0.3758845,0.3684748,0.3554143
8679,0.3441352,0.3839864,0.3669033
8680,0.3530681,0.359088,0.3511136
8681,0.3569159,0.3775298,0.3601668
8682,0.3586599,0.3718742,0.3707384
8683,0.3455803,0.3688104,0.3580786
8684,0.3613969,0.3738607,0.3583609
8685,0.3615059,0.3773003,0.3621759
8686,0.3559724,0.3647102,0.3476517
8687,0.3702414,0.3694881,0.3626524
8688,0.3690241,0.3758829,0.3591575
8689,0.3520616,0.3753212,0.3637794
8690,0.3587222,0.3698469,0.3586303
8691,0.3447762,0.3638541,0.3481089
8692,0.3383785,0.3677877,0.3511975
8693,0.367924,0.3620771,0.3464091
8694,0.3464159,0.3789116,0.3641192
8695,0.3355517,0.3714004,0.3580427
8696,0.353259,0.3695077,0.3595219
8697,0.3613262,0.3785332,0.3594375
8698,0.3503639,0.3800009,0.3665396
8699,0.3458446,0.3740768,0.3659943
8700,0.3540076,0.3654423,0.3511302
8701,0.3514057,0.3743808,0.3620607
8702,0.3662416,0.3677518,0.3584177
8703,0.3731183,0.3674912,0.3468713
8704,0.3737441,0.3840688,0.3719648
8705,0.3551371,0.3665798,0.3593605
8706,0.3590901,0.3714208,0.3575492
8707,0.3485591,0.379582,0.3593503
8708,0.3473696,0.3630358,0.3521096
8709,0.3583197,0.3656722,0.3569784
8710,0.3572173,0.3694474,0.3572132
8711,0.3549784,0.3950333,0.3779206
8712,0.3512454,0.3783172,0.364545
8713,0.36318,0.3612305,0.3514714
8714,0.3421308,0.3864914,0.3698955
8715,0.3426137,0.3825008,0.3637446
8716,0.3590043,0.3888529,0.3732126
8717,0.3512857,0.3730422,0.3611918
8718,0.3560239,0.3782066,0.369577
8719,0.3498987,0.3625422,0.350931
8720,0.3563947,0.3636638,0.3514802
8721,0.360685,0.356088,0.345342
8722,0.3426285,0.3701366,0.3525968
8723,0.3573064,0.3565168,0.3486993
8724,0.3602307,0.3732916,0.3623234
8725,0.3646182,0.3754177,0.358909
8726,0.3496518,0.3642635,0.3557791
8727,0.3298033,0.3896986,0.3758973
8728,0.3562391,0.3729087,0.3580458
8729,0.3593648,0.4062471,0.3903724
8730,0.3512598,0.374242,0.3601869
8731,0.3520957,0.3692971,0.3584701
8732,0.3617522,0.3754162,0.3606325
8733,0.3406546,0.3771635,0.3620223
8734,0.3523891,0.3918801,0.3772756
8735,0.3654654,0.4054556,0.3877472
8736,0.3523566,0.3521158,0.3375774
8737,0.3627562,0.3710597,0.3540254
8738,0.347748,0.3567206,0.3455995
8739,0.3471971,0.3729969,0.3569339
8740,0.3595128,0.3620046,0.3533998
8741,0.3442418,0.3588553,0.3501976
8742,0.3590027,0.3600856,0.3494046
8743,0.3583578,0.3693576,0.3593979
8744,0.3556677,0.3692278,0.3587973
8745,0.3342165,0.3712774,0.3540754
8746,0.3663438,0.3699496,0.3525174
8747,0.3481712,0.3557969,0.3496495
8748,0.3512786,0.357484,0.3491562
8749,0.3626948,0.3721073,0.364253
8750,0.3501625,0.3664195,0.3519983
8751,0.3542228,0.4080524,0.3943237
8752,0.3582441,0.378616,0.3641412
8753,0.3651452,0.3761244,0.362286
8754,0.3559489,0.3760394,0.3597953
8755,0.3655697,0.3714441,0.359114
8756,0.3622783,0.3760934,0.3636154
8757,0.3515799,0.369518,0.3568831
8758,0.3606808,0.3769649,0.3694128
8759,0.3641862,0.3718537,0.3615012
8760,0.3573807,0.3696758,0.3543516
8761,0.3543487,0.3765485,0.3595128
8762,0.3483495,0.3594353,0.343394
8763,0.3699404,0.3793434,0.3630016
8764,0.3530612,0.3789678,0.3678433
8765,0.3507021,0.3801889,0.3672495
8766,0.3498932,0.3636128,0.3455808
8767,0.3547291,0.3726425,0.3535526
8768,0.3624999,0.3752797,0.3622999
8769,0.3575662,0.3759447,0.3635136
8770,0.3260658,0.371859,0.3631805
8771,0.3527263,0.3655062,0.3459996
8772,0.3496761,0.3710655,0.3638749
8773,0.3429631,0.375763,0.3586581
8774,0.3644056,0.3736685,0.3621534
8775,0.3521471,0.349329,0.3381983
8776,0.3701162,0.3606021,0.3517897
8777,0.3432439,0.374038,0.3620808
8778,0.3494061,0.3750002,0.3657253
8779,0.3450735,0.3807251,0.3674613
8780,0.3611063,0.3784029,0.3640764
8781,0.3545114,0.3800982,0.3616801
8782,0.3601108,0.3805263,0.3618166
8783,0.3553762,0.3764678,0.3625179
8784,0.3474632,0.3684458,0.3573136
8785,0.3968146,0.3734451,0.3574977
8786,0.3672835,0.3671384,0.3516971
8787,0.3491029,0.3773348,0.3662516
8788,0.3640099,0.3748674,0.3627222
8789,0.355299,0.3701274,0.3523956
8790,0.351849,0.3791821,0.3661004
8791,0.3424536,0.3920398,0.3801022
8792,0.3672092,0.3767039,0.3627397
8793,0.3642023,0.373064,0.3596379
8794,0.3605033,0.3695069,0.3609928
8795,0.3581942,0.3834728,0.3673125
8796,0.352714,0.3691825,0.3557302
8797,0.3635443,0.3820591,0.3662932
8798,0.3702937,0.3764741,0.3647745
8799,0.3408771,0.3798741,0.3685407
8800,0.3496161,0.3582233,0.3457807
8801,0.3639821,0.3648756,0.3526152
8802,0.35868,0.378327,0.363998
8803,0.3517682,0.378195,0.365676
8804,0.3605515,0.3728542,0.3612643
8805,0.3718032,0.3794418,0.3622711
8806,0.3523972,0.3734496,0.3557145
8807,0.3725874,0.3624344,0.354794
8808,0.3647445,0.3827259,0.3699607
8809,0.355875,0.3867446,0.3738613
8810,0.3543823,0.3588194,0.3399972
8811,0.3546816,0.362716,0.3480705
8812,0.3448531,0.3655682,0.3607569
8813,0.3494381,0.3768452,0.3628207
8814,0.3546078,0.3996308,0.3845049
8815,0.3442264,0.3619587,0.3525415
8816,0.3543011,0.3646161,0.3525158
8817,0.3744396,0.361075,0.3535213
8818,0.3604995,0.3805001,0.3658543
8819,0.3522659,0.3740034,0.3594875
8820,0.3502529,0.3851307,0.3666276
8821,0.3689284,0.3766125,0.3610169
8822,0.3389869,0.3699429,0.3562154
8823,0.3436058,0.3712963,0.3647341
8824,0.354573,0.3721931,0.3572644
8825,0.3628329,0.3552223,0.3456798
8826,0.3546595,0.3757831,0.3617219
8827,0.3534105,0.3772244,0.3610096
8828,0.3542339,0.3582357,0.3473035
8829,0.341281,0.3693985,0.3612906
8830,0.3720009,0.3870967,0.3751103
8831,0.3604428,0.3657412,0.3527668
8832,0.3494154,0.3867075,0.3693343
8833,0.3569751,0.373653,0.3587613
8834,0.3615673,0.3730829,0.3591185
8835,0.3567038,0.3739998,0.3571746
8836,0.3457951,0.3710993,0.3603252
8837,0.3586954,0.3654937,0.3529353
8838,0.3506942,0.3665889,0.3438954
8839,0.3571754,0.3795831,0.365566
8840,0.3599342,0.3666532,0.35625
8841,0.331762,0.3917246,0.3723542
8842,0.3568455,0.3766135,0.3670785
8843,0.3519356,0.3708525,0.3540706
8844,0.3638005,0.3696752,0.358082
8845,0.3506357,0.3791212,0.3580672
8846,0.3493132,0.3640672,0.3479002
8847,0.3550296,0.3564713,0.3471572
8848,0.3466359,0.3800872,0.368246
8849,0.3473924,0.3687471,0.3599873
8850,0.3546645,0.3676177,0.3610094
8851,0.3422388,0.3673397,0.3541027
8852,0.3601907,0.3899527,0.3745586
8853,0.3648748,0.3658035,0.3496108
8854,0.3469277,0.3755396,0.3637577
8855,0.3608502,0.3800461,0.3683722
8856,0.3659827,0.381197,0.3663549
8857,0.3565982,0.370968,0.3657785
8858,0.3579148,0.379972,0.364016
8859,0.3500607,0.3680456,0.3534414
8860,0.3533815,0.3807226,0.3633297
8861,0.3745876,0.3830415,0.3646198
8862,0.3530778,0.3725358,0.3612607
8863,0.3723529,0.3656436,0.3561262
8864,0.3534914,0.3590605,0.3500304
8865,0.3589914,0.3760971,0.3612405
8866,0.3591882,0.378612,0.3669992
8867,0.3528546,0.3750769,0.3641947
8868,0.3646349,0.374931,0.3553497
8869,0.356479,0.3871715,0.3720568
8870,0.3497231,0.3779906,0.3602669
8871,0.3489956,0.3827695,0.3701366
8872,0.352145,0.3634037,0.3471387
8873,0.3398678,0.3746799,0.366009
8874,0.3526243,0.3672748,0.3612509
8875,0.3714711,0.3787591,0.3614497
8876,0.3513488,0.3692697,0.3609605
8877,0.3557433,0.3704364,0.3564253
8878,0.3547308,0.3766061,0.3612942
8879,0.3603649,0.3682128,0.3544164
8880,0.364606,0.3654605,0.3502574
8881,0.3513222,0.3809636,0.3662581
8882,0.3407201,0.3810003,0.367119
8883,0.3554328,0.3667947,0.3596889
8884,0.3523948,0.3693312,0.3583004
8885,0.3568893,0.3591772,0.3436505
8886,0.3349737,0.3693505,0.3568783
8887,0.3616999,0.3582213,0.3510706
8888,0.3436538,0.389043,0.3802763
8889,0.3662598,0.3645453,0.3470945
8890,0.3781644,0.3723319,0.3552724
8891,0.3421575,0.4117457,0.3982906
8892,0.3547436,0.3626259,0.3526461
8893,0.346292,0.3950725,0.3832865
8894,0.3411054,0.3758038,0.3643776
8895,0.3549464,0.3783436,0.3608976
8896,0.348995,0.3738516,0.361159
8897,0.3493953,0.3807105,0.3695944
8898,0.3711144,0.3756285,0.362957
8899,0.3568609,0.3720686,0.3577735
8900,0.3434892,0.3740129,0.3612075
8901,0.3523152,0.3690948,0.3519527
8902,0.3645164,0.3632054,0.3512191
8903,0.3588262,0.3638704,0.3518285
8904,0.34904,0.3760217,0.3598477
8905,0.3567047,0.3670245,0.3524881
8906,0.3515648,0.390902,0.3686506
8907,0.3568238,0.3751461,0.3612286
8908,0.3544939,0.3660212,0.356938
8909,0.3715023,0.3569517,0.341257
8910,0.3391719,0.3716958,0.358884
8911,0.3540456,0.3640238,0.354577
8912,0.3613317,0.3666311,0.3585346
8913,0.3488656,0.3683994,0.3495077
8914,0.3628474,0.3721765,0.3590353
8915,0.3519245,0.3767531,0.36148
8916,0.3564997,0.3691341,0.3522851
8917,0.3620564,0.3735931,0.3589888
8918,0.3436917,0.371976,0.3529368
8919,0.3300534,0.3788853,0.3641349
8920,0.3603746,0.368097,0.3566552
8921,0.3555101,0.369472,0.3547054
8922,0.3635242,0.3650677,0.3549285
8923,0.3520075,0.3741497,0.3615162
8924,0.3645443,0.3663541,0.3562171
8925,0.3704519,0.3617485,0.3504426
8926,0.3476525,0.3753894,0.3603534
8927,0.3670556,0.3647504,0.3559917
8928,0.3481728,0.3577555,0.3451064
8929,0.3621138,0.3622209,0.3555283
8930,0.3437732,0.3698457,0.3513366
8931,0.3597517,0.3652754,0.3486086
8932,0.3454732,0.3496295,0.3390631
8933,0.3616815,0.3662434,0.3518081
8934,0.3645243,0.3658756,0.357375
8935,0.3540208,0.3713331,0.3632922
8936,0.3509155,0.359536,0.3471232
8937,0.3624269,0.3671098,0.3538361
8938,0.361549,0.378759,0.3617783
8939,0.3380085,0.3647739,0.3574182
8940,0.3478617,0.3820534,0.3641009
8941,0.3500574,0.3532241,0.3409058
8942,0.3623373,0.3681456,0.3567706
8943,0.3552467,0.3640241,0.3518321
8944,0.3581898,0.3740555,0.3581943
8945,0.3544196,0.3895625,0.3700557
8946,0.3599583,0.3831445,0.3699206
8947,0.3428783,0.3658517,0.3510744
8948,0.3818689,0.3864329,0.3720301
8949,0.3662473,0.3837858,0.3679072
8950,0.351389,0.3749477,0.3574347
8951,0.3462978,0.374106,0.3595507
8952,0.3499441,0.3846152,0.3699181
8953,0.3583907,0.37958,0.3668188
8954,0.3724741,0.3705817,0.3608455
8955,0.367083,0.3748624,0.3653599
8956,0.3503684,0.3855219,0.372132
8957,0.3746389,0.3769622,0.3601823
8958,0.360622,0.3565971,0.3443344
8959,0.3652869,0.366828,0.3569114
8960,0.3599631,0.3720083,0.360277
8961,0.3788568,0.382832,0.3664526
8962,0.3378477,0.378162,0.3634764
8963,0.3630493,0.382308,0.3693501
8964,0.3514526,0.3574572,0.3460375
8965,0.3516138,0.3755927,0.3660796
8966,0.3639212,0.3668115,0.3498415
8967,0.3641626,0.3683465,0.3494686
8968,0.3586504,0.3582429,0.3433436
8969,0.3580692,0.3527934,0.348759
8970,0.3499186,0.3593181,0.3488486
8971,0.3504864,0.3777611,0.3643756
8972,0.349018,0.3693008,0.3572584
8973,0.34673,0.3687113,0.3589018
8974,0.3379164,0.3710737,0.3546673
8975,0.3426878,0.3694092,0.3506372
8976,0.3608426,0.3652375,0.3539512
8977,0.3528947,0.3811232,0.3634264
8978,0.354983,0.3736256,0.3584143
8979,0.3549857,0.3794657,0.3715743
8980,0.3548331,0.3654007,0.3482534
8981,0.3430447,0.3830139,0.3701249
8982,0.3319034,0.3777724,0.3676423
8983,0.3590583,0.3676021,0.358128
8984,0.3710158,0.3776758,0.3634277
8985,0.354428,0.3669478,0.3544908
8986,0.343073,0.3687115,0.350001
8987,0.3530095,0.3677854,0.3572057
8988,0.357786,0.3668386,0.3503626
8989,0.3458914,0.3619348,0.3572306
8990,0.366873,0.3833877,0.3668677
8991,0.3424158,0.386833,0.3689778
8992,0.3594452,0.3633573,0.3521779
8993,0.3711197,0.3800542,0.3707218
8994,0.3535342,0.3636744,0.3588207
8995,0.349197,0.360297,0.3518589
8996,0.3390621,0.3795273,0.3664114
8997,0.3400235,0.3938808,0.3809902
8998,0.3571981,0.384579,0.3695454
8999,0.3532492,0.3569393,0.3465836
9000,0.3501071,0.3650677,0.3557084
9001,0.3482303,0.405089,0.3935578
9002,0.3582496,0.3854139,0.3699157
9003,0.3581642,0.3607683,0.3512347
9004,0.3513887,0.3706713,0.3608928
9005,0.3368584,0.3464129,0.3395486
9006,0.3604071,0.3667179,0.3541042
9007,0.3618599,0.3746018,0.3629775
9008,0.3750262,0.3696362,0.3582617
9009,0.3537936,0.3853232,0.3700153
9010,0.3396716,0.3721079,0.3595772
9011,0.340174,0.3708131,0.3550299
9012,0.3386285,0.3523834,0.3402709
9013,0.3544374,0.3776998,0.3639608
9014,0.3601455,0.3687472,0.3527279
9015,0.3410735,0.3600013,0.343621
9016,0.3475839,0.3656887,0.3572956
9017,0.3467053,0.3906968,0.3779442
9018,0.3487989,0.3735006,0.3589824
9019,0.3495474,0.3547312,0.342217
9020,0.3591455,0.3593801,0.3492098
9021,0.3424496,0.3711369,0.3558009
9022,0.3471496,0.3634979,0.354602
9023,0.3588102,0.3769127,0.3593443
9024,0.3659648,0.3728709,0.357273
9025,0.3405677,0.3657112,0.3499612
9026,0.3551539,0.3668287,0.357128
9027,0.3499804,0.3619926,0.3499016
9028,0.3663681,0.3665991,0.354744
9029,0.371768,0.3501451,0.3430612
9030,0.3495063,0.3687828,0.3562048
9031,0.3489901,0.3682621,0.3532159
9032,0.3492568,0.3806877,0.3684072
9033,0.3566764,0.3551051,0.3422336
9034,0.3466303,0.3863131,0.3738056
9035,0.358718,0.3679982,0.3544096
9036,0.3557628,0.3805989,0.3658498
9037,0.3497364,0.3604175,0.3481734
9038,0.3473921,0.3756562,0.3647156
9039,0.367174,0.3714465,0.3584215
9040,0.3596813,0.3745669,0.3631561
9041,0.3518639,0.3772712,0.3662271
9042,0.3595871,0.3662347,0.3536412
9043,0.3646975,0.3647303,0.3464476
9044,0.359885,0.3655807,0.3553798
9045,0.3438409,0.3734146,0.3618568
9046,0.3584577,0.3715488,0.3597622
9047,0.3558186,0.3803493,0.3671594
9048,0.3563945,0.3662501,0.3560178
9049,0.3411411,0.3662264,0.3543475
9050,0.3470761,0.3597723,0.3512902
9051,0.3425199,0.3640662,0.3544012
9052,0.3513643,0.3578283,0.3477574
9053,0.3526195,0.3756422,0.3660945
9054,0.3748163,0.3852206,0.3714254
9055,0.3573006,0.373021,0.3604488
9056,0.3505656,0.3819937,0.3702017
9057,0.363004,0.3763169,0.3632964
9058,0.3570739,0.3832497,0.3700215
9059,0.3506883,0.3862497,0.37225
9060,0.3570508,0.3563586,0.3485447
9061,0.3495876,0.3858966,0.3661046
9062,0.3598477,0.3714101,0.3559808
9063,0.3466218,0.3511292,0.3377005
9064,0.3719546,0.3762505,0.3632693
9065,0.3582915,0.3600992,0.3510537
9066,0.3651753,0.3584993,0.3473957
9067,0.3548629,0.383057,0.3634013
9068,0.3545631,0.3573197,0.3465315
9069,0.364736,0.3630197,0.3486951
9070,0.3530092,0.3700824,0.3551968
9071,0.3481034,0.3714415,0.3615195
9072,0.3616468,0.3672325,0.3525143
9073,0.3476329,0.380934,0.3675192
9074,0.3677179,0.3668707,0.3525473
9075,0.3529947,0.386557,0.3733953
9076,0.3517385,0.3623926,0.3449984
9077,0.3487962,0.3777955,0.3693062
9078,0.3626154,0.3961195,0.3777468
9079,0.3507826,0.3755029,0.3667191
9080,0.3713946,0.3648582,0.3536118
9081,0.3551397,0.3630732,0.3417699
9082,0.3512524,0.3736202,0.3586464
9083,0.346052,0.3581358,0.3410765
9084,0.3570045,0.3700985,0.3631668
9085,0.3608695,0.3767639,0.369812
9086,0.3511561,0.3668385,0.3556497
9087,0.3571921,0.3742556,0.3638762
9088,0.3470597,0.3662166,0.3518737
9089,0.3529607,0.3824661,0.3696773
9090,0.3631369,0.3918343,0.3775519
9091,0.3508218,0.3835186,0.3761204
9092,0.3574402,0.37154,0.3566458
9093,0.3551722,0.3738392,0.3579468
9094,0.3754854,0.3769126,0.3605495
9095,0.3551936,0.3856066,0.3745402
9096,0.3653827,0.3746238,0.3574772
9097,0.3736461,0.3637915,0.3575555
9098,0.3585778,0.372496,0.3539753
9099,0.3693062,0.3692056,0.3535378
9100,0.356463,0.3588178,0.3458856
9101,0.3519123,0.3536107,0.3448885
9102,0.3447374,0.3693618,0.3521833
9103,0.3480965,0.3527733,0.3394518
9104,0.3533362,0.3796802,0.3620299
9105,0.3622057,0.3824739,0.3714246
9106,0.3467006,0.3773947,0.3673174
9107,0.352778,0.3733559,0.3580692
9108,0.3591004,0.3669655,0.3568997
9109,0.3542921,0.3724477,0.3665293
9110,0.3492692,0.3429193,0.3366762
9111,0.3680145,0.3934666,0.3753771
9112,0.3493755,0.3725405,0.358477
9113,0.3565302,0.3777131,0.3592685
9114,0.3511028,0.3617671,0.3487215
9115,0.3595099,0.3679669,0.3543855
9116,0.3591773,0.380274,0.3637112
9117,0.3682968,0.3801004,0.3726213
9118,0.3329343,0.3712951,0.3630727
9119,0.3554648,0.3775485,0.3613986
9120,0.3691724,0.3656849,0.3520025
9121,0.3371125,0.3742358,0.3639763
9122,0.3622095,0.3695642,0.3539374
9123,0.3495584,0.3760322,0.3592244
9124,0.3585572,0.3782417,0.365368
9125,0.3518667,0.3705688,0.354673
9126,0.3679925,0.3681906,0.3572337
9127,0.3630632,0.374571,0.3624983
9128,0.352131,0.3630414,0.3577152
9129,0.3434585,0.3903439,0.3802258
9130,0.3647175,0.3508202,0.3417698
9131,0.35495,0.3576809,0.3419866
9132,0.3624982,0.3708632,0.3549828
9133,0.369927,0.3833076,0.3716535
9134,0.3640822,0.3704005,0.3523254
9135,0.364738,0.371405,0.3559947
9136,0.3689739,0.3662451,0.3491683
9137,0.3698088,0.3745268,0.3620186
9138,0.3547193,0.3788297,0.3658819
9139,0.3416192,0.3766536,0.3682866
9140,0.3527074,0.3613056,0.3498283
9141,0.3678605,0.3800657,0.3666078
9142,0.3559016,0.3634706,0.3546766
9143,0.347669,0.3523819,0.3425456
9144,0.3492925,0.3683132,0.3536269
9145,0.3469334,0.3695142,0.3569691
9146,0.3590041,0.3597365,0.3497357
9147,0.3451599,0.3738802,0.3617791
9148,0.3430027,0.3618339,0.3495814
9149,0.3532589,0.3529043,0.3457343
9150,0.35669,0.4000771,0.3822722
9151,0.3589765,0.3599246,0.3477412
9152,0.3357695,0.3634471,0.349612
9153,0.3612773,0.361638,0.355991
9154,0.3617734,0.3689742,0.3614732
9155,0.3695067,0.395107,0.373171
9156,0.3519778,0.3673125,0.3611099
9157,0.3547862,0.3866209,0.3750333
9158,0.3656998,0.3874713,0.3719949
9159,0.3443457,0.3513701,0.3379809
9160,0.3520918,0.3796346,0.3655295
9161,0.3512566,0.362178,0.348637
9162,0.3501221,0.3539308,0.3374422
9163,0.3599744,0.3700882,0.3592344
9164,0.3444786,0.3590375,0.3517397
9165,0.3487295,0.3826943,0.3635364
9166,0.345485,0.3680035,0.352551
9167,0.3797524,0.3684849,0.3557804
9168,0.3579267,0.3845647,0.3666976
9169,0.3457502,0.3650662,0.3542773
9170,0.3486783,0.37485,0.3643869
9171,0.3769598,0.3778183,0.3611937
9172,0.3647255,0.3909117,0.3723006
9173,0.3391072,0.3717453,0.3577377
9174,0.349564,0.3816671,0.3667611
9175,0.3650981,0.3630313,0.3516366
9176,0.3705846,0.3777166,0.364717
9177,0.3495412,0.3697017,0.360255
9178,0.377727,0.371685,0.3575765
9179,0.3520452,0.3734994,0.361071
9180,0.3647829,0.3620718,0.3509996
9181,0.3486076,0.3595316,0.353352
9182,0.3621749,0.3906052,0.3775055
9183,0.35907,0.3764781,0.3629103
9184,0.3546502,0.381587,0.3651662
9185,0.3406515,0.3708696,0.3580814
9186,0.3538952,0.3766804,0.3661007
9187,0.3477957,0.3565149,0.3451059
9188,0.3427005,0.3599948,0.3504724
9189,0.3503363,0.3817848,0.3640366
9190,0.3514485,0.3732342,0.3589597
9191,0.3550625,0.3729152,0.3645644
9192,0.3594169,0.3675395,0.3595311
9193,0.3598472,0.3779975,0.3652595
9194,0.3597148,0.3754284,0.3633107
9195,0.3581641,0.3698566,0.3523072
9196,0.3589181,0.3791062,0.3660087
9197,0.3677398,0.3672031,0.3543989
9198,0.3456485,0.3603821,0.3467251
9199,0.3536502,0.3804042,0.3616694
9200,0.3545793,0.3808036,0.3655084
9201,0.3692205,0.3635178,0.3502054
9202,0.3499377,0.3697204,0.3578076
9203,0.3541664,0.3939024,0.376438
9204,0.3441519,0.3837442,0.3726137
9205,0.364585,0.3731394,0.3620716
9206,0.3727606,0.3665616,0.3540341
9207,0.3523348,0.3674764,0.3581113
9208,0.3670024,0.378335,0.3639776
9209,0.3487047,0.3722824,0.358214
9210,0.3522478,0.3595548,0.347559
9211,0.3628559,0.3830926,0.3659694
9212,0.3648916,0.359748,0.35204
9213,0.3446321,0.3649532,0.3519671
9214,0.3675655,0.3595546,0.3535695
9215,0.3690651,0.370818,0.3593418
9216,0.3640738,0.3941396,0.3767809
9217,0.3600512,0.3815937,0.3686867
9218,0.3472057,0.3740959,0.357774
9219,0.3536489,0.3623078,0.3428499
9220,0.3422356,0.3753043,0.3608951
9221,0.359039,0.3671215,0.35177
9222,0.3579285,0.3649196,0.3477215
9223,0.3384904,0.3808391,0.3694632
9224,0.354466,0.36918,0.3544881
9225,0.3526253,0.3513406,0.3398178
9226,0.363943,0.3440441,0.3340927
9227,0.3532766,0.369744,0.358343
9228,0.3422985,0.3627684,0.3484268
9229,0.3591652,0.3728523,0.3591532
9230,0.3541099,0.375008,0.3639803
9231,0.3358746,0.3613064,0.3484451
9232,0.3434641,0.3650954,0.3516141
9233,0.3620019,0.3791552,0.3600201
9234,0.3456166,0.3775867,0.3611483
9235,0.3614641,0.3652399,0.3578161
9236,0.3409969,0.3641031,0.3560412
9237,0.3739457,0.3732869,0.3598558
9238,0.3395433,0.379506,0.3664227
9239,0.3608844,0.3669978,0.3548052
9240,0.3445542,0.3749204,0.3637569
9241,0.3685332,0.372456,0.3577918
9242,0.3637887,0.376096,0.3587003
9243,0.3722939,0.3740467,0.3605681
9244,0.3590638,0.3963253,0.3804599
9245,0.3548951,0.3738793,0.3650523
9246,0.3517125,0.3654098,0.3529205
9247,0.3607773,0.3758842,0.3597554
9248,0.3509237,0.3758097,0.359021
9249,0.3374663,0.3570947,0.3483079
9250,0.3526733,0.3640715,0.3476001
9251,0.3603294,0.3730867,0.3555291
9252,0.3535481,0.3583497,0.3453134
9253,0.3454967,0.3813677,0.371614
9254,0.3380055,0.3899342,0.3766559
9255,0.3795615,0.3669529,0.3507961
9256,0.3682619,0.3785177,0.3648928
9257,0.3366888,0.3697501,0.3580214
9258,0.3525707,0.3725227,0.3633419
9259,0.3403588,0.3623863,0.3481452
9260,0.3435267,0.3614634,0.3492032
9261,0.3517727,0.369457,0.3576408
9262,0.3541901,0.3643855,0.3489628
9263,0.3632589,0.3696027,0.3547426
9264,0.358602,0.3821762,0.3632497
9265,0.3398999,0.3726607,0.3545441
9266,0.3551143,0.3598451,0.3484918
9267,0.3592962,0.3702763,0.3586476
9268,0.3458044,0.3733637,0.3599965
9269,0.3429397,0.3605517,0.348544
9270,0.3711523,0.3585292,0.3435905
9271,0.3550752,0.3640186,0.3491336
9272,0.3556691,0.388238,0.3747343
9273,0.3639961,0.3557023,0.3408939
9274,0.3536828,0.3607238,0.3517404
9275,0.3590717,0.3958374,0.381315
9276,0.3470466,0.3664104,0.3543991
9277,0.3704242,0.3807308,0.3694499
9278,0.3398558,0.3747667,0.3588609
9279,0.3686264,0.3704423,0.3510973
9280,0.356778,0.3675399,0.3553695
9281,0.3493071,0.3662563,0.3492424
9282,0.354359,0.3727059,0.3573338
9283,0.3484757,0.3547438,0.3432428
9284,0.3567686,0.3676794,0.355597
9285,0.3672854,0.3690446,0.3583139
9286,0.3439092,0.3580625,0.3442574
9287,0.3494664,0.3833931,0.363042
9288,0.3639423,0.3677964,0.3566831
9289,0.3586703,0.3720075,0.3534866
9290,0.347747,0.3659618,0.3505376
9291,0.3407419,0.3757907,0.364357
9292,0.3550123,0.3679287,0.3533066
9293,0.3524592,0.3734391,0.3603694
9294,0.3658313,0.3626745,0.3496512
9295,0.3445033,0.373518,0.3578739
9296,0.3611475,0.3729267,0.3617326
9297,0.3485445,0.3813448,0.3671727
9298,0.3541356,0.3701725,0.3529192
9299,0.353237,0.360159,0.3514349
9300,0.3713324,0.3599896,0.3457676
9301,0.3449138,0.3644285,0.3540075
9302,0.3448811,0.3523718,0.342915
9303,0.3593898,0.3629855,0.3513948
9304,0.3560126,0.3622634,0.3481582
9305,0.3480821,0.3626619,0.3503587
9306,0.3490892,0.3556117,0.3424978
9307,0.347312,0.3671315,0.3514127
9308,0.3530404,0.3724238,0.3623581
9309,0.3537766,0.3765796,0.3678108
9310,0.3655772,0.3862815,0.3674887
9311,0.3559068,0.3553309,0.3488293
9312,0.3658874,0.4043331,0.3903107
9313,0.3572069,0.3763708,0.3667146
9314,0.3511377,0.3707499,0.3516386
9315,0.3462875,0.3696676,0.3566512
9316,0.3539226,0.3671018,0.3528853
9317,0.3690251,0.3784117,0.365486
9318,0.3543119,0.3581235,0.3442651
9319,0.3681093,0.3741331,0.3599879
9320,0.35514,0.3808647,0.3719907
9321,0.352386,0.3660886,0.3544172
9322,0.3497151,0.3517039,0.3420636
9323,0.3301328,0.3704795,0.3519167
9324,0.3571272,0.370683,0.3572449
9325,0.3510484,0.3764957,0.3636414
9326,0.3477848,0.3820131,0.3699568
9327,0.3400755,0.362816,0.355471
9328,0.3661666,0.3657313,0.3516884
9329,0.3427699,0.3659614,0.3558511
9330,0.3496933,0.3764731,0.3557409
9331,0.3549795,0.3584645,0.3520276
9332,0.3665608,0.3710961,0.3660019
9333,0.3585873,0.365647,0.3527885
9334,0.3512125,0.3736569,0.3631107
9335,0.3477212,0.371787,0.3605146
9336,0.3488318,0.3839979,0.3710684
9337,0.3457811,0.360393,0.3409885
9338,0.354232,0.363689,0.3529848
9339,0.3483213,0.3700577,0.3566357
9340,0.3659776,0.3719631,0.3583337
9341,0.3726881,0.3763894,0.3603118
9342,0.3603967,0.3645763,0.3492136
9343,0.3518903,0.3748542,0.3671026
9344,0.3456511,0.3667594,0.3540914
9345,0.334281,0.3635517,0.355337
9346,0.356952,0.3764178,0.3624731
9347,0.3596096,0.3719338,0.3598572
9348,0.3537153,0.3744909,0.3633155
9349,0.3614202,0.3759513,0.3633794
9350,0.3469531,0.3656107,0.3500459
9351,0.3769355,0.3748806,0.3607773
9352,0.3560365,0.3731825,0.3571858
9353,0.3625665,0.3698895,0.354856
9354,0.3610682,0.3727237,0.3533321
9355,0.3523691,0.3601291,0.3480687
9356,0.3535603,0.3687165,0.3595102
9357,0.3569768,0.3763787,0.363202
9358,0.3331055,0.3826242,0.3635381
9359,0.3544458,0.3632713,0.3507185
9360,0.3527875,0.3546901,0.3398917
9361,0.3342674,0.3743406,0.3623604
9362,0.3611948,0.3587036,0.34513
9363,0.3491633,0.3868603,0.3670895
9364,0.3584654,0.3643748,0.3594047
9365,0.3454337,0.3632059,0.354747
9366,0.354442,0.3722979,0.3581937
9367,0.3515922,0.3667662,0.3547821
9368,0.3540117,0.3608579,0.3526665
9369,0.3463272,0.3700072,0.3505056
9370,0.3536923,0.3556418,0.3432268
9371,0.3550526,0.3633252,0.3477577
9372,0.3566881,0.3717322,0.3621553
9373,0.3553648,0.3705165,0.3546002
9374,0.3566501,0.3848295,0.3674459
9375,0.3462465,0.3715847,0.3610419
9376,0.3649825,0.3808311,0.3707062
9377,0.3472939,0.3556367,0.3407552
9378,0.3622936,0.3819036,0.3700647
9379,0.3534264,0.3616958,0.355716
9380,0.3593439,0.3820065,0.3622012
9381,0.3349238,0.3620543,0.3494225
9382,0.3579358,0.3700943,0.3572004
9383,0.3692869,0.3592129,0.3457296
9384,0.3456581,0.3759373,0.3639643
9385,0.3610999,0.3610356,0.3547055
9386,0.3537488,0.3787158,0.3572826
9387,0.3439671,0.366329,0.3565352
9388,0.3663457,0.3708048,0.3537148
9389,0.3606968,0.3765111,0.3620463
9390,0.3597288,0.3589137,0.3443495
9391,0.3390239,0.375047,0.3677227
9392,0.3489212,0.3644968,0.3521483
9393,0.3736533,0.3831624,0.3687458
9394,0.3524024,0.366232,0.3561628
9395,0.3581991,0.3700373,0.3596202
9396,0.3454585,0.3589778,0.3506826
9397,0.3618107,0.3686759,0.3572807
9398,0.3612078,0.372482,0.3624635
9399,0.3541897,0.3823397,0.367106
9400,0.364929,0.3657972,0.3521585
9401,0.3666267,0.3705908,0.3588161
9402,0.3674099,0.3752438,0.3592723
9403,0.350926,0.357581,0.344127
9404,0.3543566,0.3861244,0.3707421
9405,0.3488607,0.3796204,0.3646685
9406,0.3457987,0.3723634,0.3579217
9407,0.3583132,0.3648283,0.3538066
9408,0.3493168,0.3750574,0.3607202
9409,0.3565595,0.3614416,0.3562759
9410,0.3527436,0.3607674,0.35041
9411,0.3591901,0.3702933,0.3548519
9412,0.3390186,0.3630606,0.3515469
9413,0.3448477,0.3707185,0.3568306
9414,0.347291,0.354594,0.3415
9415,0.3514702,0.3669618,0.3547184
9416,0.3551104,0.3706653,0.3561196
9417,0.3571592,0.3648846,0.3554167
9418,0.3582841,0.3637831,0.3464472
9419,0.3331057,0.3757302,0.357635
9420,0.3568262,0.4017969,0.3864138
9421,0.3465958,0.3699665,0.3569925
9422,0.3574335,0.3530872,0.3478781
9423,0.3473056,0.3635678,0.3515938
9424,0.3517734,0.3683866,0.3572711
9425,0.3479067,0.3832307,0.369904
9426,0.3593147,0.3471107,0.3339795
9427,0.3525715,0.3833802,0.3662775
9428,0.3605487,0.396284,0.3781511
9429,0.3591896,0.3998567,0.3840981
9430,0.3653867,0.3690879,0.3569187
9431,0.349403,0.3679288,0.3512618
9432,0.3503852,0.3756807,0.3634079
9433,0.3444101,0.3644207,0.3525231
9434,0.3699942,0.3619797,0.3491146
9435,0.354435,0.3734525,0.3627638
9436,0.3632728,0.3625729,0.3448755
9437,0.3421262,0.3472605,0.3370206
9438,0.3558391,0.3841316,0.3703779
9439,0.3338661,0.3706319,0.3514219
9440,0.353102,0.3748523,0.3671089
9441,0.3601679,0.3978112,0.3820172
9442,0.3654321,0.3764903,0.3628169
9443,0.3425703,0.3608769,0.345821
9444,0.3547966,0.365134,0.3454209
9445,0.3592997,0.3771359,0.3596997
9446,0.3657307,0.3714118,0.363202
9447,0.3545131,0.370407,0.3569205
9448,0.3489238,0.357776,0.3460212
9449,0.3539467,0.3801912,0.3639648
9450,0.346076,0.363003,0.3527037
9451,0.3556208,0.3669772,0.3484853
9452,0.3459707,0.3602464,0.3458485
9453,0.3462616,0.3571525,0.3594449
9454,0.3547519,0.3725815,0.3528417
9455,0.3509302,0.3632642,0.3595454
9456,0.3707216,0.3728803,0.3691547
9457,0.3566833,0.3826926,0.3735039
9458,0.3528573,0.3809612,0.3443341
9459,0.3652138,0.3583377,0.3577235
9460,0.3594135,0.3692982,0.3691189
9461,0.343753,0.3867409,0.3683704
9462,0.3560577,0.3767174,0.360083
9463,0.3509291,0.3693009,0.3592715
9464,0.342216,0.3731866,0.3504599
9465,0.3709907,0.3609889,0.3458477
9466,0.3666973,0.3573836,0.3583678
9467,0.3640263,0.3716049,0.3696629
9468,0.3554758,0.382856,0.3554961
9469,0.3575774,0.3680791,0.3541826
9470,0.3659457,0.363491,0.3603008
9471,0.3490807,0.3800991,0.3558221
9472,0.3449985,0.3663195,0.3622683
9473,0.3548754,0.3839378,0.3597588
9474,0.3593159,0.3730824,0.3583336
9475,0.3575327,0.3698004,0.3610519
9476,0.3670854,0.3734356,0.3739338
9477,0.3475582,0.3868579,0.3704808
9478,0.3746911,0.3822548,0.3523673
9479,0.349082,0.3626277,0.3762659
9480,0.3549744,0.3947725,0.3743894
9481,0.34729,0.3943442,0.3534226
9482,0.3580882,0.3654548,0.3474799
9483,0.3504938,0.3596005,0.370496
9484,0.3513877,0.3836133,0.3475175
9485,0.359002,0.3585486,0.3658926
9486,0.3705855,0.3772891,0.3624661
9487,0.3516446,0.3737871,0.3529876
9488,0.3713391,0.3696754,0.3646154
9489,0.3584914,0.3705426,0.3561578
9490,0.3433604,0.3723117,0.3722321
9491,0.3508547,0.3898971,0.3462856
9492,0.3583999,0.3585437,0.3394886
9493,0.3712158,0.3498873,0.3710966
9494,0.343226,0.3843654,0.3443061
9495,0.3589886,0.3588725,0.3616529
9496,0.3538675,0.3722752,0.3492145
9497,0.3634837,0.3593606,0.3521741
9498,0.3475606,0.3596414,0.3648277
9499,0.3443078,0.3803172,0.3515458
9500,0.3590618,0.3654295,0.3507455
9501,0.3644179,0.3657461,0.3623718
9502,0.352021,0.3790831,0.3556416
9503,0.3588237,0.3746208,0.3596654
9504,0.3633855,0.3692917,0.362877
9505,0.3570242,0.3804439,0.3635491
9506,0.3584018,0.3762548,0.3434934
9507,0.3387197,0.3611156,0.3655468
9508,0.3385145,0.3802394,0.3605338
9509,0.3534953,0.3688373,0.3500558
9510,0.346354,0.3625134,0.3616242
9511,0.3641036,0.3742504,0.3604857
9512,0.3637885,0.3726618,0.3559181
9513,0.3448897,0.3746001,0.3524132
9514,0.3526208,0.364004,0.3502106
9515,0.3464255,0.3570741,0.3419551
9516,0.3466554,0.3553791,0.3480765
9517,0.3554129,0.3582022,0.3455454
9518,0.3531231,0.3580362,0.3566203
9519,0.3387707,0.368549,0.3464488
9520,0.3634354,0.3535824,0.3690356
9521,0.3684846,0.3842887,0.3608603
9522,0.3513809,0.3743354,0.3472145
9523,0.3607107,0.3518262,0.3544817
9524,0.3495042,0.3659031,0.3379177
9525,0.3718189,0.3530677,0.3583448
9526,0.3566318,0.3670049,0.3458693
9527,0.3477712,0.357174,0.3607997
9528,0.3593193,0.3699259,0.3723609
9529,0.3309047,0.3910906,0.3487505
9530,0.3452995,0.360361,0.3582143
9531,0.3560897,0.3728729,0.3434017
9532,0.3408105,0.3577523,0.3544132
9533,0.3565744,0.361196,0.3436268
9534,0.3564464,0.3550547,0.3537346
9535,0.3649057,0.366229,0.3474347
9536,0.3603439,0.3565162,0.3638098
9537,0.3462441,0.3758958,0.3548356
9538,0.3608916,0.368031,0.3481943
9539,0.3549959,0.3662627,0.3474443
9540,0.3503615,0.3544101,0.365772
9541,0.3593214,0.3769518,0.3630618
9542,0.3670882,0.3746469,0.3639086
9543,0.3662146,0.3796675,0.3445203
9544,0.3713672,0.3542501,0.3464404
9545,0.3529312,0.3594016,0.3539344
9546,0.355695,0.3682223,0.3548017
9547,0.3549454,0.364252,0.3673689
9548,0.3492373,0.3771601,0.3525261
9549,0.3271294,0.3638463,0.3562592
9550,0.3509588,0.3726777,0.3739984
9551,0.3512607,0.3863782,0.3441092
9552,0.3594074,0.355243,0.3435553
9553,0.3512327,0.3566822,0.3628828
9554,0.3623229,0.3779237,0.3533788
9555,0.3662468,0.3621825,0.3629903
9556,0.3407494,0.3756049,0.349879
9557,0.3550318,0.3611825,0.3523769
9558,0.3447242,0.3619862,0.345325
9559,0.3483996,0.3604709,0.3534431
9560,0.347426,0.3693679,0.3615685
9561,0.3549167,0.3739171,0.3575126
9562,0.3501364,0.3761231,0.3509763
9563,0.3517269,0.367283,0.3493747
9564,0.3400866,0.3652891,0.3558955
9565,0.3566397,0.3663245,0.3676444
9566,0.3435672,0.3831481,0.3758506
9567,0.347101,0.385241,0.3509798
9568,0.355097,0.360465,0.352556
9569,0.355872,0.3736968,0.3572131
9570,0.3459822,0.3719809,0.3539309
9571,0.3595824,0.367659,0.3573903
9572,0.3478855,0.372042,0.344763
9573,0.3588264,0.3628052,0.3514529
9574,0.3560882,0.3691521,0.353053
9575,0.3480603,0.3670717,0.3484153
9576,0.3542424,0.3614177,0.3437695
9577,0.3554745,0.3572069,0.3513381
9578,0.3527301,0.3605167,0.3525356
9579,0.3447633,0.3621912,0.3582384
9580,0.3467838,0.3777253,0.3564453
9581,0.3704862,0.3707801,0.3439083
9582,0.3577223,0.3533452,0.3411924
9583,0.3438293,0.3528051,0.3671793
9584,0.3588221,0.3805027,0.3637778
9585,0.3646397,0.3758204,0.3688347
9586,0.3617916,0.3860926,0.3666588
9587,0.3477981,0.3762224,0.3766016
9588,0.3850724,0.3948307,0.362164
9589,0.3500304,0.375017,0.340886
9590,0.3422436,0.3502964,0.3566239
9591,0.3581666,0.3681164,0.359288
9592,0.3457327,0.376261,0.3593105
9593,0.3648776,0.3711791,0.3513387
9594,0.3398931,0.3721444,0.3671314
9595,0.3535756,0.3849843,0.3496015
9596,0.3713094,0.3598574,0.3641527
9597,0.3602373,0.3799006,0.3821729
9598,0.3446508,0.3979212,0.3612421
9599,0.3420064,0.3709617,0.3503742
9600,0.3506677,0.3639197,0.374855
9601,0.3529937,0.3888369,0.3469977
9602,0.3629218,0.3623769,0.3538716
9603,0.3425036,0.3650429,0.3570859
9604,0.3481924,0.3662318,0.3501577
9605,0.342344,0.3630435,0.353385
9606,0.3395027,0.366108,0.3548702
9607,0.3552252,0.3655024,0.3410428
9608,0.3480614,0.3570552,0.3443371
9609,0.3551564,0.3534337,0.3607162
9610,0.3654219,0.371237,0.3585721
9611,0.3447714,0.3771958,0.3499815
9612,0.3489903,0.3680335,0.3518096
9613,0.3507867,0.3665919,0.3736452
9614,0.3473036,0.3923317,0.3687149
9615,0.3433363,0.3835644,0.3595499
9616,0.3631304,0.3757894,0.3519671
9617,0.3522114,0.3604565,0.3434079
9618,0.3507878,0.3567027,0.3474889
9619,0.3574729,0.3607423,0.3659644
9620,0.3663409,0.3755625,0.3502851
9621,0.3614538,0.3658794,0.3461692
9622,0.350493,0.3604782,0.3658055
9623,0.3518078,0.383731,0.3490982
9624,0.3476945,0.3519499,0.3473817
9625,0.3528495,0.3637453,0.3623737
9626,0.3459065,0.3771555,0.3469107
9627,0.361373,0.3590691,0.353461
9628,0.3505687,0.3690528,0.3482111
9629,0.3543032,0.3607055,0.3701604
9630,0.3507606,0.3882932,0.3794707
9631,0.3540247,0.3982299,0.3649904
9632,0.3560082,0.3790383,0.3586512
9633,0.354003,0.3642245,0.348586
9634,0.3544409,0.3583738,0.353023
9635,0.3571563,0.3686974,0.3446751
9636,0.3506656,0.3597476,0.3399205
9637,0.3638665,0.3571263,0.3526955
9638,0.34862,0.360753,0.3715294
9639,0.350682,0.3847019,0.3614303
9640,0.3527128,0.3767405,0.353042
9641,0.3470594,0.3658771,0.3575827
9642,0.3554609,0.3717656,0.3586327
9643,0.3528997,0.3704925,0.3574514
9644,0.3669777,0.3756242,0.3641607
9645,0.3506618,0.3669196,0.3590211
9646,0.3524185,0.3759819,0.3540273
9647,0.3577156,0.3697133,0.3532399
9648,0.3626665,0.3696028,0.3556979
9649,0.3428682,0.3628172,0.3563421
9650,0.364142,0.3671578,0.3450987
9651,0.3525091,0.3600297,0.3507408
9652,0.3574047,0.3645481,0.3542399
9653,0.3577767,0.3720245,0.3496081
9654,0.3602902,0.3699567,0.3573626
9655,0.3560932,0.3731991,0.3563171
9656,0.3476069,0.3685602,0.3490639
9657,0.3396907,0.3586681,0.3495009
9658,0.3760184,0.365871,0.3562906
9659,0.3553337,0.3680653,0.3685054
9660,0.3617673,0.3833262,0.3515221
9661,0.3599864,0.3665684,0.3534196
9662,0.3437499,0.3694569,0.35905
9663,0.3494409,0.3724331,0.3628489
9664,0.3468848,0.3730503,0.3639737
9665,0.3693829,0.3798842,0.3534126
9666,0.3443713,0.3683185,0.3585879
9667,0.3434712,0.3657853,0.3482967
9668,0.3613363,0.3635202,0.3601516
9669,0.3486138,0.3720436,0.3740161
9670,0.3486678,0.384414,0.3506892
9671,0.355958,0.369553,0.3657581
9672,0.3561517,0.3834749,0.3498342
9673,0.3441363,0.3650346,0.3474261
9674,0.3838269,0.3562886,0.367709
9675,0.3510957,0.3858516,0.3431381
9676,0.3459129,0.3591623,0.3687505
9677,0.3418249,0.3822697,0.3360998
9678,0.366757,0.3474303,0.3553666
9679,0.3556666,0.3712584,0.3566616
9680,0.3681342,0.3685053,0.3619842
9681,0.3462038,0.3694397,0.3633966
9682,0.3595572,0.3758416,0.3541567
9683,0.3558194,0.3665764,0.3655749
9684,0.3432658,0.3799766,0.342549
9685,0.3511128,0.3524914,0.3449468
9686,0.3713652,0.3604491,0.3749598
9687,0.3516855,0.3957241,0.355122
9688,0.3801108,0.3670968,0.3540068
9689,0.3563415,0.3699113,0.332927
9690,0.3464858,0.3413278,0.3472986
9691,0.3441048,0.358621,0.354501
9692,0.3668884,0.3759817,0.3498968
9693,0.3725641,0.362158,0.350411
9694,0.345792,0.3642713,0.3532271
9695,0.3620241,0.3693908,0.3445011
9696,0.354185,0.3547359,0.3325749
9697,0.3570753,0.3459609,0.3517966
9698,0.3583437,0.3661864,0.3624565
9699,0.3488037,0.3739646,0.355662
9700,0.3473395,0.3730686,0.357493
9701,0.353614,0.3646228,0.3386137
9702,0.3552284,0.3494135,0.3579732
9703,0.3601713,0.3698886,0.350611
9704,0.3518558,0.3621081,0.3500823
9705,0.3516217,0.3682281,0.3542179
9706,0.3375248,0.3637691,0.3591886
9707,0.3501524,0.3713931,0.361403
9708,0.3534416,0.373758,0.3549704
9709,0.3537884,0.3658282,0.3469054
9710,0.3491285,0.3628152,0.3395332
9711,0.3440921,0.3511315,0.3552983
9712,0.3452537,0.3669387,0.3638488
9713,0.3567892,0.3784616,0.3560046
9714,0.3363998,0.3672835,0.3575666
9715,0.3443137,0.367329,0.3519495
9716,0.3547283,0.366069,0.3552911
9717,0.3506476,0.3667927,0.3481248
9718,0.3603958,0.3657684,0.3609889
9719,0.3435777,0.3699252,0.3394617
9720,0.3464928,0.3558304,0.3491525
9721,0.3556359,0.3662071,0.361136
9722,0.3412527,0.3785595,0.3693722
9723,0.3574181,0.3907269,0.3559519
9724,0.3449978,0.3707843,0.3587303
9725,0.3417329,0.3679589,0.3566637
9726,0.3550909,0.3662723,0.3698369
9727,0.3605136,0.3768813,0.3561149
9728,0.3468967,0.3710332,0.3497948
9729,0.3644238,0.363441,0.3574207
9730,0.3470654,0.3625764,0.3570293
9731,0.3434741,0.3716948,0.3593253
9732,0.3621798,0.3752328,0.3690228
9733,0.3533731,0.3828849,0.353584
9734,0.3522514,0.364398,0.3455819
9735,0.3443545,0.3551796,0.3626893
9736,0.3455082,0.3773314,0.3538542
9737,0.349106,0.3692324,0.3553868
9738,0.355106,0.3640262,0.3564799
9739,0.3538021,0.3697372,0.3554104
9740,0.3564916,0.3656627,0.3498005
9741,0.3481003,0.3597919,0.3746837
9742,0.3494934,0.38408,0.3521401
9743,0.3588677,0.3585104,0.3432175
9744,0.3541203,0.3521679,0.3383966
9745,0.3619001,0.3540667,0.3455345
9746,0.3658212,0.3582671,0.3545391
9747,0.3535597,0.3747232,0.3557852
9748,0.3522261,0.3657729,0.3536143
9749,0.3573101,0.3664019,0.3557145
9750,0.3605003,0.3652609,0.3442315
9751,0.3499605,0.3548599,0.3563584
9752,0.3654157,0.3744869,0.3486396
9753,0.3576281,0.3570406,0.3497764
9754,0.3519794,0.3543641,0.3554989
9755,0.3548689,0.3644063,0.3517075
9756,0.3541895,0.3680706,0.3718254
9757,0.3597443,0.3795021,0.3605074
9758,0.3555244,0.3765146,0.3458894
9759,0.3439651,0.3679086,0.3715284
9760,0.3396165,0.3808706,0.3513354
9761,0.3801368,0.3624803,0.3617955
9762,0.3515671,0.3733683,0.3399794
9763,0.3471344,0.3495247,0.3466741
9764,0.3822663,0.3594159,0.3651159
9765,0.3517038,0.375474,0.3469743
9766,0.3738042,0.360366,0.357065
9767,0.3674252,0.3715368,0.3633455
9768,0.3463572,0.3796428,0.3567438
9769,0.3579301,0.364228,0.3359944
9770,0.3493352,0.3552204,0.3461941
9771,0.3570891,0.3663656,0.3526904
9772,0.3442475,0.3607536,0.3573563
9773,0.3496955,0.3647548,0.3511708
9774,0.3673586,0.36568,0.3517978
9775,0.3685544,0.3605137,0.358378
9776,0.3569028,0.3714921,0.3467751
9777,0.3582171,0.3590809,0.3711856
9778,0.3445345,0.3825161,0.3467894
9779,0.3666207,0.3581275,0.3510904
9780,0.3505179,0.3646224,0.3708233
9781,0.3535982,0.3831844,0.3613968
9782,0.349923,0.3655049,0.3651251
9783,0.35956,0.3798356,0.3582819
9784,0.3451102,0.3728065,0.3559055
9785,0.355903,0.3728217,0.3540638
9786,0.3502927,0.366873,0.3708814
9787,0.3540395,0.3826322,0.3577039
9788,0.365004,0.375082,0.3610905
9789,0.3661084,0.3758591,0.3656828
9790,0.3475158,0.3792306,0.35958
9791,0.3629599,0.3737795,0.3528341
9792,0.363245,0.3677424,0.3591861
9793,0.3745001,0.3755575,0.3607007
9794,0.3525719,0.3709288,0.3508356
9795,0.3600349,0.3614247,0.35352
9796,0.3713687,0.366851,0.3487972
9797,0.3549218,0.3676733,0.3696042
9798,0.3567307,0.3868333,0.3533151
9799,0.3549524,0.3701764,0.3693636
9800,0.3538591,0.3847658,0.3405238
9801,0.3508078,0.3554744,0.3639162
9802,0.3690699,0.3723775,0.3451129
9803,0.3440856,0.3604167,0.365279
9804,0.3484037,0.3821381,0.3546597
9805,0.3457806,0.3697059,0.3534948
9806,0.3565508,0.366697,0.3838576
9807,0.3556571,0.3961535,0.3431065
9808,0.3446899,0.3522309,0.3614823
9809,0.3692901,0.377813,0.3525257
9810,0.3547032,0.3667077,0.3554494
9811,0.3562232,0.3671943,0.348558
9812,0.3434691,0.3598801,0.3555244
9813,0.3503337,0.3699738,0.3460518
9814,0.3513717,0.3613511,0.3505566
9815,0.3430132,0.3663504,0.3634169
9816,0.3385518,0.3781958,0.3362151
9817,0.3600581,0.3522981,0.354258
9818,0.3394188,0.3715609,0.3609913
9819,0.367716,0.3658546,0.3539491
9820,0.347566,0.3661424,0.3543134
9821,0.3605623,0.3668394,0.3625888
9822,0.3463656,0.3695832,0.3492263
9823,0.3689925,0.3622023,0.3567415
9824,0.3464833,0.3689606,0.3505253
9825,0.3547667,0.3649112,0.3543545
9826,0.354874,0.3690438,0.3417981
9827,0.3697899,0.3572261,0.3552204
9828,0.3583958,0.3677784,0.3659282
9829,0.362635,0.3809509,0.3514082
9830,0.3403395,0.3647248,0.3565982
9831,0.3601454,0.3716022,0.3633743
9832,0.3441558,0.37584,0.3485013
9833,0.3458424,0.3600509,0.3660139
9834,0.3428149,0.3775,0.3560754
9835,0.3417802,0.3670323,0.3492978
9836,0.3537743,0.3572077,0.3575343
9837,0.345656,0.3720933,0.363914
9838,0.3570051,0.3740509,0.3650695
9839,0.355969,0.3792632,0.3561317
9840,0.3569269,0.3663021,0.3516789
9841,0.3501469,0.3638673,0.3625468
9842,0.3366575,0.374564,0.3510084
9843,0.3610753,0.3648098,0.3543584
9844,0.3416584,0.3682452,0.3576053
9845,0.3396979,0.3680067,0.3418022
9846,0.3514315,0.3564872,0.3742021
9847,0.3480937,0.3884059,0.3662741
9848,0.3585318,0.3830792,0.3565048
9849,0.3612027,0.3734422,0.340532
9850,0.3604921,0.3558944,0.3484761
9851,0.3622462,0.3613623,0.3527933
9852,0.3650195,0.3649985,0.35445
9853,0.3806467,0.3681253,0.3560896
9854,0.3606533,0.3690166,0.3496068
9855,0.3304328,0.3672831,0.3735017
9856,0.3528267,0.3846242,0.3431465
9857,0.3617396,0.3576267,0.3674588
9858,0.3582399,0.38401,0.360522
9859,0.359439,0.3745818,0.3664562
9860,0.3479131,0.3745968,0.3549281
9861,0.3327332,0.3680972,0.3648605
9862,0.3481292,0.3790692,0.3493616
9863,0.3573427,0.3586148,0.3513616
9864,0.3582996,0.362796,0.3466372
9865,0.3557682,0.3625481,0.3529115
9866,0.3417368,0.3718695,0.3596644
9867,0.3535176,0.3633766,0.3509327
9868,0.3490326,0.3676665,0.3594998
9869,0.3578848,0.373744,0.3540813
9870,0.3541892,0.3644893,0.354925
9871,0.3585636,0.3649191,0.3511336
9872,0.3675513,0.3658751,0.3685262
9873,0.3628671,0.385399,0.3416593
9874,0.358196,0.3534991,0.3520057
9875,0.3490433,0.3704661,0.3544378
9876,0.377964,0.3680089,0.3501352
9877,0.3485232,0.3670161,0.3533239
9878,0.3724864,0.3708541,0.3527643
9879,0.3569247,0.3606489,0.3328058
9880,0.3774985,0.3412924,0.3459375
9881,0.3872629,0.3612928,0.3591624
9882,0.3525981,0.3722143,0.3608589
9883,0.3456821,0.3676181,0.3542731
9884,0.3362809,0.366924,0.3695408
9885,0.3626724,0.3841352,0.3541729
9886,0.3504374,0.3628667,0.3500749
9887,0.362809,0.3680139,0.3575804
9888,0.3400773,0.3746082,0.3604437
9889,0.3695367,0.3786622,0.3518064
9890,0.3485267,0.3702805,0.3567413
9891,0.3408728,0.3730803,0.3426757
9892,0.3744747,0.3557521,0.3694541
9893,0.355004,0.3840284,0.3411708
9894,0.3460422,0.3569095,0.3509903
9895,0.3426952,0.3630725,0.3596833
9896,0.3462723,0.3750306,0.3515568
9897,0.3480493,0.3686339,0.3523882
9898,0.3656062,0.3698135,0.3504274
9899,0.3404544,0.3697872,0.3472305
9900,0.3356622,0.3557504,0.3648306
9901,0.3648484,0.3797956,0.37128
9902,0.3577436,0.3873643,0.3660713
9903,0.3504237,0.374968,0.3494255
9904,0.3718822,0.3651434,0.360696
9905,0.3454492,0.3674521,0.3568464
9906,0.3549547,0.3710218,0.334821
9907,0.3490248,0.3481499,0.362512
9908,0.3383957,0.3780192,0.3508771
9909,0.3405768,0.3550185,0.3452248
9910,0.3615593,0.3607981,0.3559125
9911,0.3576004,0.3665586,0.3680288
9912,0.3479919,0.381677,0.348261
9913,0.3412694,0.3607945,0.3571014
9914,0.331584,0.3657615,0.3455167
9915,0.3525754,0.3579073,0.3562362
9916,0.3626007,0.3665552,0.3517904
9917,0.3493967,0.3603353,0.356372
9918,0.3593952,0.3676264,0.3669355
9919,0.3613017,0.3789714,0.3417889
9920,0.3378213,0.3553932,0.36264
9921,0.3491393,0.3766556,0.3477845
9922,0.3494782,0.3632878,0.3599672
9923,0.364643,0.3715715,0.3618453
9924,0.34949,0.3787953,0.3407959
9925,0.3431223,0.354957,0.360511
9926,0.3496566,0.377019,0.3510674
9927,0.345816,0.3629613,0.3649528
9928,0.3520277,0.3700912,0.3477155
9929,0.3416407,0.3626252,0.3538056
9930,0.353266,0.3676936,0.3635678
9931,0.3527605,0.3799107,0.3427432
9932,0.3754114,0.3534226,0.358958
9933,0.3739382,0.3739737,0.3517507
9934,0.3638226,0.3662671,0.3696533
9935,0.3634228,0.383392,0.372763
9936,0.3599771,0.3855881,0.3447074
9937,0.3420255,0.3577519,0.358357
9938,0.3380979,0.3664496,0.3587727
9939,0.3491941,0.3736014,0.3530642
9940,0.345168,0.3653387,0.3497967
9941,0.3487902,0.3572849,0.3548175
9942,0.3509166,0.3679523,0.3520067
9943,0.366735,0.3661301,0.3555706
9944,0.3799467,0.3708256,0.3549277
9945,0.3719644,0.3651665,0.3647119
9946,0.352911,0.3776162,0.3513439
9947,0.3476625,0.3610139,0.3365767
9948,0.3377465,0.3507345,0.3505074
9949,0.3639369,0.3645407,0.3476526
9950,0.3523825,0.3584359,0.3456511
9951,0.354302,0.3588496,0.3653241
9952,0.353883,0.3784986,0.3449978
9953,0.3493996,0.3545118,0.352912
9954,0.3426662,0.3704855,0.3635912
9955,0.3611775,0.3760184,0.3568687
9956,0.3700248,0.3727538,0.3572332
9957,0.3496419,0.3694251,0.3440544
9958,0.3640137,0.3569918,0.3617926
9959,0.3524351,0.3788384,0.359859
9960,0.3550296,0.3709594,0.3647227
9961,0.3574224,0.3783764,0.3431225
9962,0.3357181,0.3537009,0.3452864
9963,0.3471125,0.360509,0.344042
9964,0.3441454,0.3556433,0.3533992
9965,0.3582278,0.3656241,0.3657641
9966,0.3559354,0.3818226,0.3556235
9967,0.3473806,0.3691956,0.3527011
9968,0.3593921,0.3692161,0.3758946
9969,0.3496146,0.3947899,0.3614771
9970,0.3492729,0.3826644,0.3508423
9971,0.3495758,0.3630936,0.3664261
9972,0.3652349,0.3836238,0.3571996
9973,0.3398051,0.3714386,0.3523475
9974,0.3588212,0.3646775,0.3662241
9975,0.350801,0.3806718,0.3576856
9976,0.3606186,0.3692565,0.3589469
9977,0.3477696,0.3725828,0.3511788
9978,0.4041432,0.3625005,0.3525844
9979,0.3458381,0.3687813,0.3509032
9980,0.3419641,0.364471,0.3633206
9981,0.3487922,0.3731796,0.3630123
9982,0.3438855,0.3744682,0.3410416
9983,0.354113,0.3506941,0.3730946
9984,0.3707264,0.3811533,0.3584943
9985,0.3506428,0.3679628,0.3609491
9986,0.3454981,0.3689896,0.3524183
9987,0.3810209,0.373559,0.3547755
9988,0.355217,0.3715312,0.3578561
9989,0.3435817,0.3637048,0.3532133
9990,0.3550139,0.3640394,0.35089
9991,0.3706922,0.3610877,0.3530921
9992,0.3609725,0.3683305,0.3650086
9993,0.3550458,0.3755347,0.3692992
9994,0.3587302,0.3778325,0.3572221
9995,0.3652168,0.3736925,0.349675
9996,0.3362517,0.3644284,0.3676017
9997,0.3420294,0.3780905,0.3510012
9998,0.3650844,0.3655289,0.3517807
9999,0.3662986,0.3668048,0.354705


==> other/total_-_____.csv <==
,onedecodere,caoser_decoder,fine_decoder,,,
0.0000000 ,1.2587420 ,0.4498283 ,1.3580942 ,,,
1.0000000 ,1.1701190 ,0.4517241 ,0.7645110 ,,,
2.0000000 ,1.1192157 ,0.4620050 ,0.7210700 ,,,
3.0000000 ,1.0734451 ,0.4676128 ,0.6607309 ,,,
4.0000000 ,0.5616024 ,0.4348217 ,0.6327560 ,,,
5.0000000 ,0.5033998 ,0.4367092 ,0.5782346 ,,,
6.0000000 ,0.5080382 ,0.4754305 ,0.5602346 ,,,
7.0000000 ,0.4886809 ,0.4470797 ,0.5054716 ,,,
8.0000000 ,0.4636886 ,0.4660882 ,0.4893378 ,,,
9.0000000 ,0.4596737 ,0.4789446 ,0.5110460 ,,,
10.0000000 ,0.4689183 ,0.4293911 ,0.4524833 ,,,
11.0000000 ,0.4539646 ,0.4659888 ,0.4888408 ,,,
12.0000000 ,0.4327416 ,0.4975036 ,0.5061277 ,,,
13.0000000 ,0.4545123 ,0.4534129 ,0.4750417 ,,,
14.0000000 ,0.4372777 ,0.4443171 ,0.4683390 ,,,
15.0000000 ,0.4360324 ,0.4663149 ,0.4788961 ,,,
16.0000000 ,0.4164611 ,0.4715241 ,0.4851025 ,,,
17.0000000 ,0.4335786 ,0.4464977 ,0.4631273 ,,,
18.0000000 ,0.4374948 ,0.4885224 ,0.4941152 ,,,
19.0000000 ,0.4362393 ,0.4662939 ,0.4801731 ,,,
20.0000000 ,0.4442762 ,0.4431378 ,0.4595016 ,,,
21.0000000 ,0.4301767 ,0.4696849 ,0.4876242 ,,,
22.0000000 ,0.4394054 ,0.4816885 ,0.4833555 ,,,
23.0000000 ,0.4235157 ,0.4532669 ,0.4697132 ,,,
24.0000000 ,0.4288346 ,0.4462888 ,0.4542839 ,,,
25.0000000 ,0.4210478 ,0.4317515 ,0.4434850 ,,,
26.0000000 ,0.4552784 ,0.4415725 ,0.4548326 ,,,
27.0000000 ,0.4199148 ,0.4680926 ,0.4749026 ,,,
28.0000000 ,0.4394818 ,0.4332542 ,0.4393240 ,,,
29.0000000 ,0.4083016 ,0.4505516 ,0.4574559 ,,,
30.0000000 ,0.4247752 ,0.4281309 ,0.4449761 ,,,
31.0000000 ,0.4355637 ,0.4454733 ,0.4585674 ,,,
32.0000000 ,0.4323186 ,0.4535792 ,0.4607412 ,,,
33.0000000 ,0.4295216 ,0.4600227 ,0.4698405 ,,,
34.0000000 ,0.4412197 ,0.4187157 ,0.4285586 ,,,
35.0000000 ,0.4403843 ,0.4546735 ,0.4619456 ,,,
36.0000000 ,0.4452419 ,0.4389975 ,0.4446967 ,,,
37.0000000 ,0.4511931 ,0.4575213 ,0.4630952 ,,,
38.0000000 ,0.4594162 ,0.4585159 ,0.4648990 ,,,
39.0000000 ,0.4634472 ,0.4746948 ,0.4845218 ,,,
40.0000000 ,0.4259832 ,0.4581345 ,0.4666476 ,,,
41.0000000 ,0.4494936 ,0.4457805 ,0.4598676 ,,,
42.0000000 ,0.4400952 ,0.4258357 ,0.4375247 ,,,
43.0000000 ,0.4421260 ,0.4692136 ,0.4841831 ,,,
44.0000000 ,0.4278781 ,0.4502384 ,0.4620665 ,,,
45.0000000 ,0.4094932 ,0.4183071 ,0.4306337 ,,,
46.0000000 ,0.4296086 ,0.4433699 ,0.4504422 ,,,
47.0000000 ,0.4327308 ,0.4464140 ,0.4585151 ,,,
48.0000000 ,0.4417634 ,0.4430488 ,0.4582331 ,,,
49.0000000 ,0.4327271 ,0.4495141 ,0.4561484 ,,,
50.0000000 ,0.4362561 ,0.4394314 ,0.4468671 ,,,
51.0000000 ,0.4316424 ,0.4600325 ,0.4667927 ,,,
52.0000000 ,0.4240682 ,0.4580799 ,0.4618332 ,,,
53.0000000 ,0.4324973 ,0.4686235 ,0.4709292 ,,,
54.0000000 ,0.4332852 ,0.4438722 ,0.4537941 ,,,
55.0000000 ,0.4260522 ,0.4627721 ,0.4722921 ,,,
56.0000000 ,0.4205166 ,0.4479593 ,0.4535616 ,,,
57.0000000 ,0.4366093 ,0.4513134 ,0.4595682 ,,,
58.0000000 ,0.4326700 ,0.4437207 ,0.4466038 ,,,
59.0000000 ,0.4269870 ,0.4265328 ,0.4376280 ,,,
60.0000000 ,0.4098642 ,0.4574230 ,0.4660313 ,,,
61.0000000 ,0.4267560 ,0.4396459 ,0.4457421 ,,,
62.0000000 ,0.4422359 ,0.4483441 ,0.4525752 ,,,
63.0000000 ,0.4045422 ,0.4620930 ,0.4672285 ,,,
64.0000000 ,0.4273295 ,0.4578285 ,0.4712158 ,,,
65.0000000 ,0.4390634 ,0.4238808 ,0.4395006 ,,,
66.0000000 ,0.4067707 ,0.4600509 ,0.4678779 ,,,
67.0000000 ,0.4216315 ,0.4445670 ,0.4535586 ,,,
68.0000000 ,0.4238333 ,0.4665784 ,0.4684258 ,,,
69.0000000 ,0.4100669 ,0.4320800 ,0.4415420 ,,,
70.0000000 ,0.3954203 ,0.4545493 ,0.4643261 ,,,
71.0000000 ,0.4039394 ,0.4431393 ,0.4541810 ,,,
72.0000000 ,0.4370018 ,0.4701776 ,0.4657861 ,,,
73.0000000 ,0.4346434 ,0.4485032 ,0.4541767 ,,,
74.0000000 ,0.4074036 ,0.4428340 ,0.4417775 ,,,
75.0000000 ,0.4157325 ,0.4315633 ,0.4357646 ,,,
76.0000000 ,0.4162478 ,0.4653884 ,0.4709330 ,,,
77.0000000 ,0.4249170 ,0.4456524 ,0.4524141 ,,,
78.0000000 ,0.3980309 ,0.4448884 ,0.4550399 ,,,
79.0000000 ,0.4247229 ,0.4407020 ,0.4415129 ,,,
80.0000000 ,0.3907000 ,0.4296095 ,0.4403830 ,,,
81.0000000 ,0.4220042 ,0.4433262 ,0.4465745 ,,,
82.0000000 ,0.4139840 ,0.4415531 ,0.4466642 ,,,
83.0000000 ,0.4058000 ,0.4480191 ,0.4474212 ,,,
84.0000000 ,0.4218583 ,0.4191044 ,0.4243285 ,,,
85.0000000 ,0.4317276 ,0.5073068 ,0.5058202 ,,,
86.0000000 ,0.4268200 ,0.4496151 ,0.4539958 ,,,
87.0000000 ,0.3990646 ,0.4461198 ,0.4517291 ,,,
88.0000000 ,0.3987480 ,0.4656141 ,0.4603823 ,,,
89.0000000 ,0.4324551 ,0.4249735 ,0.4373933 ,,,
90.0000000 ,0.3923869 ,0.4445237 ,0.4466998 ,,,
91.0000000 ,0.3921849 ,0.4520571 ,0.4548718 ,,,
92.0000000 ,0.4012184 ,0.4219527 ,0.4353262 ,,,
93.0000000 ,0.4136149 ,0.3979649 ,0.4053658 ,,,
94.0000000 ,0.4474415 ,0.4389809 ,0.4481619 ,,,
95.0000000 ,0.4105853 ,0.4516945 ,0.4569339 ,,,
96.0000000 ,0.4215474 ,0.4175394 ,0.4270085 ,,,
97.0000000 ,0.4020097 ,0.4305035 ,0.4335624 ,,,
98.0000000 ,0.4055198 ,0.4328069 ,0.4397658 ,,,
99.0000000 ,0.4066949 ,0.4225955 ,0.4344021 ,,,
100.0000000 ,0.4254506 ,0.4366370 ,0.4399769 ,,,
101.0000000 ,0.4128779 ,0.4117811 ,0.4162324 ,,,
102.0000000 ,0.4202041 ,0.4229998 ,0.4316779 ,,,
103.0000000 ,0.4155297 ,0.4306129 ,0.4414283 ,,,
104.0000000 ,0.3923737 ,0.4568428 ,0.4524257 ,,,
105.0000000 ,0.4031228 ,0.4490675 ,0.4503301 ,,,
106.0000000 ,0.4100405 ,0.4643859 ,0.4613653 ,,,
107.0000000 ,0.4096834 ,0.4489132 ,0.4509665 ,,,
108.0000000 ,0.4294371 ,0.4369563 ,0.4435626 ,,,
109.0000000 ,0.4186800 ,0.4136435 ,0.4219254 ,,,
110.0000000 ,0.4024999 ,0.4388349 ,0.4414376 ,,,
111.0000000 ,0.4194722 ,0.4344240 ,0.4354670 ,,,
112.0000000 ,0.4293828 ,0.4513268 ,0.4492388 ,,,
113.0000000 ,0.4086733 ,0.4445765 ,0.4463346 ,,,
114.0000000 ,0.4136420 ,0.4555777 ,0.4611097 ,,,
115.0000000 ,0.3982732 ,0.4239740 ,0.4283356 ,,,
116.0000000 ,0.3970056 ,0.4469196 ,0.4454665 ,,,
117.0000000 ,0.4109190 ,0.4479197 ,0.4509405 ,,,
118.0000000 ,0.4201165 ,0.4373032 ,0.4359104 ,,,
119.0000000 ,0.4000321 ,0.4543903 ,0.4516045 ,,,
120.0000000 ,0.4108524 ,0.4474026 ,0.4490026 ,,,
121.0000000 ,0.4106793 ,0.4598517 ,0.4667554 ,,,
122.0000000 ,0.4195761 ,0.4450558 ,0.4490077 ,,,
123.0000000 ,0.4078211 ,0.4424093 ,0.4440805 ,,,
124.0000000 ,0.4213895 ,0.4319417 ,0.4381449 ,,,
125.0000000 ,0.3905159 ,0.4507498 ,0.4562986 ,,,
126.0000000 ,0.4020650 ,0.4593557 ,0.4577080 ,,,
127.0000000 ,0.4086591 ,0.4322842 ,0.4340621 ,,,
128.0000000 ,0.4176317 ,0.4201177 ,0.4268703 ,,,
129.0000000 ,0.4036248 ,0.4426698 ,0.4454284 ,,,
130.0000000 ,0.4161347 ,0.4280566 ,0.4368621 ,,,
131.0000000 ,0.4115666 ,0.4183696 ,0.4215464 ,,,
132.0000000 ,0.3982768 ,0.4401795 ,0.4454890 ,,,
133.0000000 ,0.4073826 ,0.4471030 ,0.4503220 ,,,
134.0000000 ,0.4035291 ,0.4267623 ,0.4291132 ,,,
135.0000000 ,0.3909357 ,0.4342428 ,0.4351989 ,,,
136.0000000 ,0.3991897 ,0.4481287 ,0.4474548 ,,,
137.0000000 ,0.4170859 ,0.4388126 ,0.4411106 ,,,
138.0000000 ,0.4001239 ,0.4343027 ,0.4357575 ,,,
139.0000000 ,0.3832640 ,0.4188572 ,0.4291030 ,,,
140.0000000 ,0.3803155 ,0.4271437 ,0.4357150 ,,,
141.0000000 ,0.4329937 ,0.4265613 ,0.4273383 ,,,
142.0000000 ,0.3846151 ,0.4583450 ,0.4616535 ,,,
143.0000000 ,0.4247831 ,0.4369856 ,0.4465859 ,,,
144.0000000 ,0.4212591 ,0.4524251 ,0.4545540 ,,,
145.0000000 ,0.4289685 ,0.4269606 ,0.4290313 ,,,
146.0000000 ,0.4038935 ,0.4191118 ,0.4221688 ,,,
147.0000000 ,0.4096648 ,0.4377027 ,0.4373500 ,,,
148.0000000 ,0.4048921 ,0.4286455 ,0.4304181 ,,,
149.0000000 ,0.4250264 ,0.4447968 ,0.4417937 ,,,
150.0000000 ,0.3856630 ,0.4300979 ,0.4291261 ,,,
151.0000000 ,0.3957421 ,0.4252410 ,0.4377543 ,,,
152.0000000 ,0.4285319 ,0.4243644 ,0.4322525 ,,,
153.0000000 ,0.4154146 ,0.4326288 ,0.4352342 ,,,
154.0000000 ,0.4221960 ,0.4310429 ,0.4317084 ,,,
155.0000000 ,0.4148981 ,0.4058936 ,0.4127224 ,,,
156.0000000 ,0.4136430 ,0.4149546 ,0.4218109 ,,,
157.0000000 ,0.4097332 ,0.4251234 ,0.4342839 ,,,
158.0000000 ,0.3990222 ,0.4276446 ,0.4297712 ,,,
159.0000000 ,0.3986781 ,0.4209615 ,0.4282776 ,,,
160.0000000 ,0.3966052 ,0.4585749 ,0.4621490 ,,,
161.0000000 ,0.3953977 ,0.4357755 ,0.4373634 ,,,
162.0000000 ,0.4121664 ,0.4206197 ,0.4210419 ,,,
163.0000000 ,0.3940724 ,0.4293387 ,0.4396154 ,,,
164.0000000 ,0.3952918 ,0.4279975 ,0.4265698 ,,,
165.0000000 ,0.3952754 ,0.4619465 ,0.4569710 ,,,
166.0000000 ,0.3996601 ,0.4371294 ,0.4407190 ,,,
167.0000000 ,0.3828916 ,0.4170075 ,0.4224932 ,,,
168.0000000 ,0.3839164 ,0.4274563 ,0.4268007 ,,,
169.0000000 ,0.4029136 ,0.4360766 ,0.4330693 ,,,
170.0000000 ,0.4011031 ,0.4251392 ,0.4310392 ,,,
171.0000000 ,0.4105968 ,0.4038062 ,0.4058283 ,,,
172.0000000 ,0.3821004 ,0.4382142 ,0.4362177 ,,,
173.0000000 ,0.3868744 ,0.4488558 ,0.4475088 ,,,
174.0000000 ,0.4054005 ,0.4445949 ,0.4420890 ,,,
175.0000000 ,0.3958181 ,0.4404568 ,0.4375837 ,,,
176.0000000 ,0.3911477 ,0.4242926 ,0.4235500 ,,,
177.0000000 ,0.3993569 ,0.4448750 ,0.4414032 ,,,
178.0000000 ,0.4061629 ,0.4307754 ,0.4303856 ,,,
179.0000000 ,0.4076637 ,0.4604305 ,0.4619860 ,,,
180.0000000 ,0.3752570 ,0.4403772 ,0.4362983 ,,,
181.0000000 ,0.4075056 ,0.4290991 ,0.4398409 ,,,
182.0000000 ,0.4169660 ,0.4352552 ,0.4386044 ,,,
183.0000000 ,0.3989157 ,0.4490845 ,0.4489206 ,,,
184.0000000 ,0.3960813 ,0.4232147 ,0.4273484 ,,,
185.0000000 ,0.4008994 ,0.4248711 ,0.4272801 ,,,
186.0000000 ,0.3980817 ,0.4433307 ,0.4435705 ,,,
187.0000000 ,0.4058064 ,0.4181140 ,0.4296343 ,,,
188.0000000 ,0.3932006 ,0.4090641 ,0.4203113 ,,,
189.0000000 ,0.4115601 ,0.4122890 ,0.4139998 ,,,
190.0000000 ,0.3999742 ,0.4178053 ,0.4211960 ,,,
191.0000000 ,0.3982164 ,0.4311948 ,0.4271835 ,,,
192.0000000 ,0.4072293 ,0.4368101 ,0.4354956 ,,,
193.0000000 ,0.4190769 ,0.4256885 ,0.4260383 ,,,
194.0000000 ,0.4236909 ,0.4473489 ,0.4519856 ,,,
195.0000000 ,0.4094995 ,0.4422725 ,0.4417911 ,,,
196.0000000 ,0.4043205 ,0.4221460 ,0.4197292 ,,,
197.0000000 ,0.4193755 ,0.4188401 ,0.4211754 ,,,
198.0000000 ,0.4183047 ,0.4354599 ,0.4434287 ,,,
199.0000000 ,0.3926028 ,0.4346998 ,0.4325925 ,,,
200.0000000 ,0.3986265 ,0.4338317 ,0.4409489 ,,,
201.0000000 ,0.4008398 ,0.4213206 ,0.4209131 ,,,
202.0000000 ,0.3905075 ,0.4255061 ,0.4283435 ,,,
203.0000000 ,0.4134637 ,0.4256681 ,0.4268762 ,,,
204.0000000 ,0.3956423 ,0.4010002 ,0.4058310 ,,,
205.0000000 ,0.3848833 ,0.4867435 ,0.4795794 ,,,
206.0000000 ,0.4026918 ,0.4134039 ,0.4132002 ,,,
207.0000000 ,0.4211055 ,0.4285038 ,0.4319712 ,,,
208.0000000 ,0.3891148 ,0.4424331 ,0.4443449 ,,,
209.0000000 ,0.3987043 ,0.4297662 ,0.4309078 ,,,
210.0000000 ,0.4321743 ,0.4423626 ,0.4375359 ,,,
211.0000000 ,0.4094163 ,0.4250193 ,0.4258911 ,,,
212.0000000 ,0.3809797 ,0.4254594 ,0.4277712 ,,,
213.0000000 ,0.3912508 ,0.4541329 ,0.4563769 ,,,
214.0000000 ,0.3931534 ,0.4423974 ,0.4453270 ,,,
215.0000000 ,0.4046645 ,0.4312765 ,0.4285334 ,,,
216.0000000 ,0.4058706 ,0.4257705 ,0.4312128 ,,,
217.0000000 ,0.3846147 ,0.4361192 ,0.4396476 ,,,
218.0000000 ,0.4006843 ,0.4228012 ,0.4224520 ,,,
219.0000000 ,0.3915061 ,0.4235013 ,0.4240832 ,,,
220.0000000 ,0.3965204 ,0.4482363 ,0.4424885 ,,,
221.0000000 ,0.3784701 ,0.4589980 ,0.4622416 ,,,
222.0000000 ,0.3980862 ,0.4367649 ,0.4315403 ,,,
223.0000000 ,0.4118324 ,0.4234524 ,0.4215787 ,,,
224.0000000 ,0.4030803 ,0.4306697 ,0.4302549 ,,,
225.0000000 ,0.3929869 ,0.4375907 ,0.4371831 ,,,
226.0000000 ,0.3972381 ,0.4418821 ,0.4414434 ,,,
227.0000000 ,0.3904359 ,0.4137562 ,0.4185150 ,,,
228.0000000 ,0.3918242 ,0.4462743 ,0.4479347 ,,,
229.0000000 ,0.4001772 ,0.4437871 ,0.4422137 ,,,
230.0000000 ,0.4028448 ,0.4213072 ,0.4223101 ,,,
231.0000000 ,0.4001810 ,0.4137006 ,0.4173258 ,,,
232.0000000 ,0.3978094 ,0.4447431 ,0.4411691 ,,,
233.0000000 ,0.4051481 ,0.4429789 ,0.4419893 ,,,
234.0000000 ,0.4120640 ,0.4330644 ,0.4286231 ,,,
235.0000000 ,0.3927984 ,0.4137409 ,0.4147059 ,,,
236.0000000 ,0.4015089 ,0.4286901 ,0.4282764 ,,,
237.0000000 ,0.4074807 ,0.4082260 ,0.4167279 ,,,
238.0000000 ,0.3863430 ,0.4300716 ,0.4289230 ,,,
239.0000000 ,0.4067807 ,0.4057364 ,0.4088298 ,,,
240.0000000 ,0.4032935 ,0.4319193 ,0.4331892 ,,,
241.0000000 ,0.3956666 ,0.4223736 ,0.4229550 ,,,
242.0000000 ,0.4102746 ,0.4316930 ,0.4321527 ,,,
243.0000000 ,0.4069250 ,0.4112968 ,0.4115543 ,,,
244.0000000 ,0.4082576 ,0.4380033 ,0.4357103 ,,,
245.0000000 ,0.3920340 ,0.4502571 ,0.4478579 ,,,
246.0000000 ,0.3990809 ,0.4306849 ,0.4318042 ,,,
247.0000000 ,0.3927781 ,0.4313244 ,0.4249660 ,,,
248.0000000 ,0.3835540 ,0.4186165 ,0.4189920 ,,,
249.0000000 ,0.3802274 ,0.4463801 ,0.4463831 ,,,
250.0000000 ,0.3873096 ,0.4169003 ,0.4233432 ,,,
251.0000000 ,0.4107815 ,0.4250328 ,0.4216782 ,,,
252.0000000 ,0.3998424 ,0.4430039 ,0.4411787 ,,,
253.0000000 ,0.3902564 ,0.4142647 ,0.4188080 ,,,
254.0000000 ,0.3808151 ,0.4153547 ,0.4187958 ,,,
255.0000000 ,0.3800907 ,0.4432249 ,0.4442821 ,,,
256.0000000 ,0.3782381 ,0.4405811 ,0.4422273 ,,,
257.0000000 ,0.4082105 ,0.4352578 ,0.4351568 ,,,
258.0000000 ,0.3990134 ,0.4034536 ,0.4079813 ,,,
259.0000000 ,0.3993549 ,0.4157499 ,0.4215230 ,,,
260.0000000 ,0.3912064 ,0.4290655 ,0.4303119 ,,,
261.0000000 ,0.3921185 ,0.4433222 ,0.4420722 ,,,
262.0000000 ,0.4163083 ,0.4374885 ,0.4379325 ,,,
263.0000000 ,0.4106354 ,0.4244433 ,0.4227360 ,,,
264.0000000 ,0.4021583 ,0.4358028 ,0.4379642 ,,,
265.0000000 ,0.4242680 ,0.4215764 ,0.4210077 ,,,
266.0000000 ,0.4030098 ,0.4111311 ,0.4161037 ,,,
267.0000000 ,0.3897998 ,0.4228163 ,0.4206824 ,,,
268.0000000 ,0.4056588 ,0.4217170 ,0.4217005 ,,,
269.0000000 ,0.3801121 ,0.4093755 ,0.4109972 ,,,
270.0000000 ,0.4122196 ,0.4215766 ,0.4270645 ,,,
271.0000000 ,0.3887857 ,0.4319852 ,0.4334653 ,,,
272.0000000 ,0.3975456 ,0.4299903 ,0.4270874 ,,,
273.0000000 ,0.3922293 ,0.4268537 ,0.4252631 ,,,
274.0000000 ,0.3786698 ,0.4331721 ,0.4338525 ,,,
275.0000000 ,0.3867990 ,0.4142509 ,0.4249071 ,,,
276.0000000 ,0.3922688 ,0.4236799 ,0.4198290 ,,,
277.0000000 ,0.3976176 ,0.4381510 ,0.4389763 ,,,
278.0000000 ,0.3762320 ,0.4488287 ,0.4457410 ,,,
279.0000000 ,0.4112880 ,0.4311494 ,0.4336938 ,,,
280.0000000 ,0.4335391 ,0.4134605 ,0.4233811 ,,,
281.0000000 ,0.3965819 ,0.4317405 ,0.4297585 ,,,
282.0000000 ,0.4086420 ,0.4042378 ,0.4056784 ,,,
283.0000000 ,0.3903178 ,0.4167804 ,0.4140994 ,,,
284.0000000 ,0.3806586 ,0.4337707 ,0.4331976 ,,,
285.0000000 ,0.4035933 ,0.4226217 ,0.4261485 ,,,
286.0000000 ,0.4011252 ,0.4356292 ,0.4312774 ,,,
287.0000000 ,0.3880484 ,0.4406447 ,0.4355621 ,,,
288.0000000 ,0.4234229 ,0.4206151 ,0.4219057 ,,,
289.0000000 ,0.4147215 ,0.4179300 ,0.4219503 ,,,
290.0000000 ,0.3851835 ,0.4104960 ,0.4084748 ,,,
291.0000000 ,0.3976397 ,0.4003415 ,0.4056104 ,,,
292.0000000 ,0.3949256 ,0.4065142 ,0.4131784 ,,,
293.0000000 ,0.4211415 ,0.4219822 ,0.4236808 ,,,
294.0000000 ,0.3975053 ,0.4417499 ,0.4343641 ,,,
295.0000000 ,0.4160581 ,0.4269434 ,0.4260924 ,,,
296.0000000 ,0.4009176 ,0.4203652 ,0.4192042 ,,,
297.0000000 ,0.3923792 ,0.4185061 ,0.4218434 ,,,
298.0000000 ,0.4284924 ,0.4212580 ,0.4191148 ,,,
299.0000000 ,0.4189897 ,0.4188863 ,0.4185454 ,,,
300.0000000 ,0.4209163 ,0.4150921 ,0.4152435 ,,,
301.0000000 ,0.3923882 ,0.4190367 ,0.4178393 ,,,
302.0000000 ,0.3825116 ,0.4082550 ,0.4091470 ,,,
303.0000000 ,0.3916982 ,0.4304635 ,0.4292379 ,,,
304.0000000 ,0.3798181 ,0.4176066 ,0.4175052 ,,,
305.0000000 ,0.3865980 ,0.4236515 ,0.4166558 ,,,
306.0000000 ,0.3745234 ,0.4299347 ,0.4363093 ,,,
307.0000000 ,0.4085215 ,0.4531915 ,0.4485534 ,,,
308.0000000 ,0.4242481 ,0.4230557 ,0.4257061 ,,,
309.0000000 ,0.3935590 ,0.4115656 ,0.4113311 ,,,
310.0000000 ,0.4150343 ,0.4116594 ,0.4143571 ,,,
311.0000000 ,0.3999053 ,0.4108018 ,0.4155867 ,,,
312.0000000 ,0.3968780 ,0.4480471 ,0.4451715 ,,,
313.0000000 ,0.4022451 ,0.4099284 ,0.4077848 ,,,
314.0000000 ,0.3920620 ,0.4122524 ,0.4134012 ,,,
315.0000000 ,0.4006200 ,0.4224206 ,0.4219370 ,,,
316.0000000 ,0.3924065 ,0.4300893 ,0.4229835 ,,,
317.0000000 ,0.3863662 ,0.4230102 ,0.4189909 ,,,
318.0000000 ,0.3955849 ,0.4221577 ,0.4218760 ,,,
319.0000000 ,0.3744091 ,0.4177490 ,0.4146217 ,,,
320.0000000 ,0.3938227 ,0.4289722 ,0.4312008 ,,,
321.0000000 ,0.3811711 ,0.4425471 ,0.4417749 ,,,
322.0000000 ,0.3888090 ,0.4236171 ,0.4295071 ,,,
323.0000000 ,0.4001921 ,0.4147417 ,0.4200385 ,,,
324.0000000 ,0.4173880 ,0.4309159 ,0.4285985 ,,,
325.0000000 ,0.3979832 ,0.4192033 ,0.4163200 ,,,
326.0000000 ,0.3876720 ,0.4166307 ,0.4159907 ,,,
327.0000000 ,0.3727637 ,0.4309798 ,0.4345074 ,,,
328.0000000 ,0.4353261 ,0.4107730 ,0.4071312 ,,,
329.0000000 ,0.3748094 ,0.4304900 ,0.4325640 ,,,
330.0000000 ,0.3769265 ,0.4486798 ,0.4477940 ,,,
331.0000000 ,0.3720341 ,0.4342340 ,0.4296742 ,,,
332.0000000 ,0.3888758 ,0.4114565 ,0.4103099 ,,,
333.0000000 ,0.3781452 ,0.4269322 ,0.4192341 ,,,
334.0000000 ,0.3884848 ,0.4134879 ,0.4143033 ,,,
335.0000000 ,0.3889650 ,0.4214188 ,0.4247336 ,,,
336.0000000 ,0.4151403 ,0.4250892 ,0.4249464 ,,,
337.0000000 ,0.4300647 ,0.4215076 ,0.4292763 ,,,
338.0000000 ,0.3953723 ,0.4208939 ,0.4182967 ,,,
339.0000000 ,0.3941738 ,0.4154126 ,0.4113355 ,,,
340.0000000 ,0.3936898 ,0.4169092 ,0.4188577 ,,,
341.0000000 ,0.3916987 ,0.4502195 ,0.4469704 ,,,
342.0000000 ,0.3874683 ,0.4126757 ,0.4129853 ,,,
343.0000000 ,0.3994670 ,0.4250093 ,0.4249226 ,,,
344.0000000 ,0.4118962 ,0.4030139 ,0.4091954 ,,,
345.0000000 ,0.3888908 ,0.4106494 ,0.4095127 ,,,
346.0000000 ,0.4034366 ,0.4300497 ,0.4307495 ,,,
347.0000000 ,0.3949588 ,0.4262654 ,0.4263347 ,,,
348.0000000 ,0.3884202 ,0.4233890 ,0.4260763 ,,,
349.0000000 ,0.3814528 ,0.4427613 ,0.4386384 ,,,
350.0000000 ,0.3860342 ,0.4105749 ,0.4084588 ,,,
351.0000000 ,0.4000564 ,0.4247014 ,0.4172840 ,,,
352.0000000 ,0.3963591 ,0.3991428 ,0.4040011 ,,,
353.0000000 ,0.4010831 ,0.4123096 ,0.4154406 ,,,
354.0000000 ,0.3909020 ,0.4122270 ,0.4117321 ,,,
355.0000000 ,0.3986865 ,0.4241678 ,0.4254782 ,,,
356.0000000 ,0.3934357 ,0.4028839 ,0.4085850 ,,,
357.0000000 ,0.3785247 ,0.4200001 ,0.4153043 ,,,
358.0000000 ,0.4028684 ,0.4079685 ,0.4047435 ,,,
359.0000000 ,0.3880503 ,0.4096742 ,0.4062179 ,,,
360.0000000 ,0.3748825 ,0.4080710 ,0.4109675 ,,,
361.0000000 ,0.3913928 ,0.4180833 ,0.4204938 ,,,
362.0000000 ,0.3864558 ,0.4101197 ,0.4074074 ,,,
363.0000000 ,0.3901989 ,0.4222149 ,0.4239635 ,,,
364.0000000 ,0.3907180 ,0.4024463 ,0.4026164 ,,,
365.0000000 ,0.3826420 ,0.4301214 ,0.4305516 ,,,
366.0000000 ,0.3819882 ,0.4354933 ,0.4358875 ,,,
367.0000000 ,0.3899119 ,0.4140178 ,0.4128638 ,,,
368.0000000 ,0.4049672 ,0.4435709 ,0.4360121 ,,,
369.0000000 ,0.3987716 ,0.4259303 ,0.4255448 ,,,
370.0000000 ,0.4010966 ,0.4074737 ,0.4088036 ,,,
371.0000000 ,0.4136965 ,0.4447243 ,0.4460927 ,,,
372.0000000 ,0.4214163 ,0.4255785 ,0.4212047 ,,,
373.0000000 ,0.3924399 ,0.4035105 ,0.4072405 ,,,
374.0000000 ,0.4010576 ,0.4393732 ,0.4391778 ,,,
375.0000000 ,0.3901712 ,0.4205085 ,0.4191551 ,,,
376.0000000 ,0.3956005 ,0.4126064 ,0.4128491 ,,,
377.0000000 ,0.3865937 ,0.3999673 ,0.4036308 ,,,
378.0000000 ,0.3929700 ,0.4377816 ,0.4362532 ,,,
379.0000000 ,0.3810693 ,0.4401720 ,0.4363922 ,,,
380.0000000 ,0.3877088 ,0.4185222 ,0.4068710 ,,,
381.0000000 ,0.3782504 ,0.3966894 ,0.3980319 ,,,
382.0000000 ,0.3771104 ,0.4214069 ,0.4236759 ,,,
383.0000000 ,0.3966950 ,0.4197148 ,0.4135941 ,,,
384.0000000 ,0.4067379 ,0.4527993 ,0.4525168 ,,,
385.0000000 ,0.3866490 ,0.4097507 ,0.4096280 ,,,
386.0000000 ,0.3826879 ,0.4006481 ,0.4003198 ,,,
387.0000000 ,0.4024116 ,0.4117751 ,0.4067034 ,,,
388.0000000 ,0.3734210 ,0.4379266 ,0.4345603 ,,,
389.0000000 ,0.4066159 ,0.4170396 ,0.4166945 ,,,
390.0000000 ,0.3884717 ,0.4437615 ,0.4443673 ,,,
391.0000000 ,0.3982424 ,0.4364890 ,0.4366499 ,,,
392.0000000 ,0.3771886 ,0.4177196 ,0.4116031 ,,,
393.0000000 ,0.3773824 ,0.4168056 ,0.4126997 ,,,
394.0000000 ,0.4058632 ,0.4231942 ,0.4213055 ,,,
395.0000000 ,0.3823117 ,0.4152376 ,0.4156784 ,,,
396.0000000 ,0.4078128 ,0.4238406 ,0.4193239 ,,,
397.0000000 ,0.3873516 ,0.4112750 ,0.4094582 ,,,
398.0000000 ,0.3727747 ,0.4107858 ,0.4117559 ,,,
399.0000000 ,0.3727852 ,0.4013663 ,0.3990621 ,,,
400.0000000 ,0.3835979 ,0.4344643 ,0.4360774 ,,,
401.0000000 ,0.3849847 ,0.4443435 ,0.4350816 ,,,
402.0000000 ,0.3815766 ,0.4304910 ,0.4334325 ,,,
403.0000000 ,0.3862908 ,0.4137743 ,0.4169077 ,,,
404.0000000 ,0.3761073 ,0.4191262 ,0.4217462 ,,,
405.0000000 ,0.4064858 ,0.4323517 ,0.4282728 ,,,
406.0000000 ,0.4000703 ,0.4142495 ,0.4149956 ,,,
407.0000000 ,0.3847159 ,0.4469281 ,0.4475802 ,,,
408.0000000 ,0.3934532 ,0.4132151 ,0.4140726 ,,,
409.0000000 ,0.3841251 ,0.3994874 ,0.4001166 ,,,
410.0000000 ,0.3888329 ,0.4304136 ,0.4299355 ,,,
411.0000000 ,0.4081559 ,0.4520546 ,0.4457956 ,,,
412.0000000 ,0.3797309 ,0.4055203 ,0.4075867 ,,,
413.0000000 ,0.4098888 ,0.3977419 ,0.3985949 ,,,
414.0000000 ,0.3852788 ,0.4202759 ,0.4171361 ,,,
415.0000000 ,0.3978504 ,0.4191864 ,0.4147965 ,,,
416.0000000 ,0.3757834 ,0.4087033 ,0.4052460 ,,,
417.0000000 ,0.3976080 ,0.4304579 ,0.4251460 ,,,
418.0000000 ,0.3796893 ,0.4709594 ,0.4630174 ,,,
419.0000000 ,0.3934359 ,0.4155012 ,0.4178154 ,,,
420.0000000 ,0.4068768 ,0.4167557 ,0.4147270 ,,,
421.0000000 ,0.3995169 ,0.4464512 ,0.4363499 ,,,
422.0000000 ,0.3771117 ,0.4188153 ,0.4203977 ,,,
423.0000000 ,0.4154221 ,0.4146157 ,0.4161898 ,,,
424.0000000 ,0.3946691 ,0.4020573 ,0.4058215 ,,,
425.0000000 ,0.4057321 ,0.4189815 ,0.4221101 ,,,
426.0000000 ,0.3877930 ,0.4089051 ,0.4108126 ,,,
427.0000000 ,0.3829772 ,0.4270441 ,0.4234526 ,,,
428.0000000 ,0.4031665 ,0.4185136 ,0.4163758 ,,,
429.0000000 ,0.3834658 ,0.4111780 ,0.4072347 ,,,
430.0000000 ,0.4130104 ,0.4588321 ,0.4515236 ,,,
431.0000000 ,0.3842275 ,0.4354787 ,0.4325724 ,,,
432.0000000 ,0.4046980 ,0.4074507 ,0.4098656 ,,,
433.0000000 ,0.3982705 ,0.4242801 ,0.4201430 ,,,
434.0000000 ,0.3656881 ,0.4472972 ,0.4490683 ,,,
435.0000000 ,0.4070773 ,0.4243183 ,0.4174636 ,,,
436.0000000 ,0.3840937 ,0.4279200 ,0.4272911 ,,,
437.0000000 ,0.4126276 ,0.4138133 ,0.4097324 ,,,
438.0000000 ,0.3928663 ,0.4113926 ,0.4138785 ,,,
439.0000000 ,0.3966391 ,0.4377724 ,0.4330064 ,,,
440.0000000 ,0.3909378 ,0.4284852 ,0.4309995 ,,,
441.0000000 ,0.3908947 ,0.4102581 ,0.4115128 ,,,
442.0000000 ,0.3954609 ,0.4378700 ,0.4338054 ,,,
443.0000000 ,0.3834346 ,0.4199854 ,0.4156993 ,,,
444.0000000 ,0.3761329 ,0.4306683 ,0.4294093 ,,,
445.0000000 ,0.3672348 ,0.4206253 ,0.4177612 ,,,
446.0000000 ,0.3871076 ,0.4250215 ,0.4278534 ,,,
447.0000000 ,0.3690439 ,0.4009421 ,0.4027123 ,,,
448.0000000 ,0.4032763 ,0.4107172 ,0.4125093 ,,,
449.0000000 ,0.3758353 ,0.4182095 ,0.4145361 ,,,
450.0000000 ,0.3785671 ,0.4440784 ,0.4435333 ,,,
451.0000000 ,0.3886872 ,0.4187053 ,0.4177486 ,,,
452.0000000 ,0.3716575 ,0.4210810 ,0.4216050 ,,,
453.0000000 ,0.3653937 ,0.4149505 ,0.4122971 ,,,
454.0000000 ,0.3938629 ,0.4285247 ,0.4233927 ,,,
455.0000000 ,0.4107856 ,0.4292409 ,0.4258938 ,,,
456.0000000 ,0.3563078 ,0.4271318 ,0.4205859 ,,,
457.0000000 ,0.3786712 ,0.4058058 ,0.4101540 ,,,
458.0000000 ,0.3890889 ,0.4231370 ,0.4182744 ,,,
459.0000000 ,0.3797915 ,0.3949302 ,0.3933068 ,,,
460.0000000 ,0.3859338 ,0.4184177 ,0.4136218 ,,,
461.0000000 ,0.3984431 ,0.4158565 ,0.4216643 ,,,
462.0000000 ,0.3931634 ,0.4192440 ,0.4180592 ,,,
463.0000000 ,0.3903436 ,0.4361789 ,0.4311917 ,,,
464.0000000 ,0.3899624 ,0.4237207 ,0.4288106 ,,,
465.0000000 ,0.3967234 ,0.4370716 ,0.4306821 ,,,
466.0000000 ,0.3938852 ,0.4175376 ,0.4158376 ,,,
467.0000000 ,0.3749829 ,0.4374729 ,0.4295762 ,,,
468.0000000 ,0.3939392 ,0.4222524 ,0.4175774 ,,,
469.0000000 ,0.3677619 ,0.4109352 ,0.4093466 ,,,
470.0000000 ,0.3973687 ,0.4044658 ,0.4032857 ,,,
471.0000000 ,0.3844275 ,0.4002946 ,0.3995217 ,,,
472.0000000 ,0.3900305 ,0.4418730 ,0.4372717 ,,,
473.0000000 ,0.3775172 ,0.4223603 ,0.4227281 ,,,
474.0000000 ,0.4037710 ,0.4167470 ,0.4141131 ,,,
475.0000000 ,0.3802091 ,0.4031441 ,0.4110483 ,,,
476.0000000 ,0.3874586 ,0.4112935 ,0.4164157 ,,,
477.0000000 ,0.3850267 ,0.4146123 ,0.4097418 ,,,
478.0000000 ,0.3952476 ,0.4273189 ,0.4219780 ,,,
479.0000000 ,0.3840617 ,0.4072957 ,0.4002322 ,,,
480.0000000 ,0.3871908 ,0.4102452 ,0.4107341 ,,,
481.0000000 ,0.4009649 ,0.4150955 ,0.4116510 ,,,
482.0000000 ,0.4036713 ,0.4119959 ,0.4103705 ,,,
483.0000000 ,0.3775874 ,0.4328044 ,0.4331175 ,,,
484.0000000 ,0.3901967 ,0.4180186 ,0.4140770 ,,,
485.0000000 ,0.3902210 ,0.4479157 ,0.4435451 ,,,
486.0000000 ,0.3945437 ,0.4137214 ,0.4113426 ,,,
487.0000000 ,0.3940544 ,0.4286163 ,0.4221288 ,,,
488.0000000 ,0.3713311 ,0.4269662 ,0.4258918 ,,,
489.0000000 ,0.3804579 ,0.4512704 ,0.4461938 ,,,
490.0000000 ,0.4080214 ,0.4027314 ,0.4051311 ,,,
491.0000000 ,0.3769851 ,0.4131813 ,0.4050387 ,,,
492.0000000 ,0.3761729 ,0.4205218 ,0.4153927 ,,,
493.0000000 ,0.3748010 ,0.4557745 ,0.4446725 ,,,
494.0000000 ,0.3830839 ,0.4284152 ,0.4296090 ,,,
495.0000000 ,0.3908907 ,0.4195671 ,0.4169503 ,,,
496.0000000 ,0.3988629 ,0.4587957 ,0.4535324 ,,,
497.0000000 ,0.3702115 ,0.4118799 ,0.4056554 ,,,
498.0000000 ,0.3990225 ,0.4199214 ,0.4168339 ,,,
499.0000000 ,0.3748274 ,0.4106815 ,0.4048495 ,,,
500.0000000 ,0.3867497 ,0.4192121 ,0.4165201 ,,,
501.0000000 ,0.3764862 ,0.4331493 ,0.4281722 ,,,
502.0000000 ,0.3908385 ,0.4133252 ,0.4146746 ,,,
503.0000000 ,0.3774666 ,0.4322610 ,0.4238806 ,,,
504.0000000 ,0.3959267 ,0.4296302 ,0.4285417 ,,,
505.0000000 ,0.3898712 ,0.4198136 ,0.4223152 ,,,
506.0000000 ,0.4043350 ,0.4379792 ,0.4326510 ,,,
507.0000000 ,0.3822474 ,0.4551878 ,0.4528109 ,,,
508.0000000 ,0.3810243 ,0.4018350 ,0.4066357 ,,,
509.0000000 ,0.3808732 ,0.4270877 ,0.4225410 ,,,
510.0000000 ,0.3821669 ,0.4165411 ,0.4197324 ,,,
511.0000000 ,0.3940309 ,0.4103117 ,0.4119613 ,,,
512.0000000 ,0.3882900 ,0.4089203 ,0.4118035 ,,,
513.0000000 ,0.4024652 ,0.4189729 ,0.4157886 ,,,
514.0000000 ,0.3864787 ,0.4302736 ,0.4292142 ,,,
515.0000000 ,0.4012681 ,0.4116282 ,0.4110787 ,,,
516.0000000 ,0.3700334 ,0.4107095 ,0.4109078 ,,,
517.0000000 ,0.4017298 ,0.4068549 ,0.4040017 ,,,
518.0000000 ,0.4005340 ,0.4392228 ,0.4396580 ,,,
519.0000000 ,0.3899927 ,0.4242657 ,0.4219590 ,,,
520.0000000 ,0.3875535 ,0.4081300 ,0.4077720 ,,,
521.0000000 ,0.3886968 ,0.4247364 ,0.4222655 ,,,
522.0000000 ,0.3812851 ,0.4158998 ,0.4186467 ,,,
523.0000000 ,0.3702755 ,0.4086877 ,0.4108219 ,,,
524.0000000 ,0.3828477 ,0.4388468 ,0.4355581 ,,,
525.0000000 ,0.3805330 ,0.4412508 ,0.4385274 ,,,
526.0000000 ,0.3973663 ,0.4287443 ,0.4226060 ,,,
527.0000000 ,0.3866183 ,0.4061844 ,0.4114442 ,,,
528.0000000 ,0.3816203 ,0.4173232 ,0.4145551 ,,,
529.0000000 ,0.3770111 ,0.4257394 ,0.4232288 ,,,
530.0000000 ,0.4080122 ,0.4222425 ,0.4155235 ,,,
531.0000000 ,0.3695436 ,0.4180529 ,0.4100787 ,,,
532.0000000 ,0.3872654 ,0.4155086 ,0.4157127 ,,,
533.0000000 ,0.3780131 ,0.4192667 ,0.4110594 ,,,
534.0000000 ,0.3831187 ,0.4083048 ,0.4062601 ,,,
535.0000000 ,0.3827648 ,0.4257920 ,0.4183096 ,,,
536.0000000 ,0.3961971 ,0.4201146 ,0.4153054 ,,,
537.0000000 ,0.4068770 ,0.4257571 ,0.4233173 ,,,
538.0000000 ,0.3893591 ,0.4364717 ,0.4357256 ,,,
539.0000000 ,0.3896981 ,0.4191568 ,0.4148529 ,,,
540.0000000 ,0.4039259 ,0.4287348 ,0.4258916 ,,,
541.0000000 ,0.3765721 ,0.4139715 ,0.4115029 ,,,
542.0000000 ,0.3772717 ,0.4156763 ,0.4169116 ,,,
543.0000000 ,0.3837643 ,0.4121903 ,0.4120658 ,,,
544.0000000 ,0.3904870 ,0.4198762 ,0.4172917 ,,,
545.0000000 ,0.3891254 ,0.4106469 ,0.4096495 ,,,
546.0000000 ,0.3693274 ,0.4212691 ,0.4234123 ,,,
547.0000000 ,0.3904377 ,0.4386953 ,0.4383593 ,,,
548.0000000 ,0.3988116 ,0.4150887 ,0.4102221 ,,,
549.0000000 ,0.3971419 ,0.4004624 ,0.4020027 ,,,
550.0000000 ,0.3806354 ,0.4242156 ,0.4181658 ,,,
551.0000000 ,0.3832941 ,0.3941504 ,0.4007066 ,,,
552.0000000 ,0.3841822 ,0.4242379 ,0.4231477 ,,,
553.0000000 ,0.3753686 ,0.4135770 ,0.4157271 ,,,
554.0000000 ,0.3910127 ,0.4285336 ,0.4232369 ,,,
555.0000000 ,0.3870694 ,0.4239355 ,0.4209493 ,,,
556.0000000 ,0.3827589 ,0.3982395 ,0.4022656 ,,,
557.0000000 ,0.3878627 ,0.4101384 ,0.4030347 ,,,
558.0000000 ,0.3922385 ,0.4019070 ,0.4038945 ,,,
559.0000000 ,0.4224938 ,0.4024331 ,0.3993483 ,,,
560.0000000 ,0.3776629 ,0.4424095 ,0.4443555 ,,,
561.0000000 ,0.3914073 ,0.4407833 ,0.4351823 ,,,
562.0000000 ,0.3888046 ,0.4100814 ,0.4082738 ,,,
563.0000000 ,0.3842428 ,0.4083636 ,0.4132768 ,,,
564.0000000 ,0.3757973 ,0.4114365 ,0.4081574 ,,,
565.0000000 ,0.3944962 ,0.3956495 ,0.4000263 ,,,
566.0000000 ,0.3979901 ,0.4479384 ,0.4379280 ,,,
567.0000000 ,0.3806522 ,0.4245806 ,0.4197077 ,,,
568.0000000 ,0.3933907 ,0.4160163 ,0.4138608 ,,,
569.0000000 ,0.4015590 ,0.4415671 ,0.4322392 ,,,
570.0000000 ,0.3945797 ,0.4034857 ,0.4068248 ,,,
571.0000000 ,0.3884499 ,0.4328335 ,0.4225086 ,,,
572.0000000 ,0.3627779 ,0.4282140 ,0.4314333 ,,,
573.0000000 ,0.3631461 ,0.4039439 ,0.4023246 ,,,
574.0000000 ,0.3736689 ,0.4020822 ,0.3988253 ,,,
575.0000000 ,0.3910046 ,0.4040539 ,0.4048484 ,,,
576.0000000 ,0.3692554 ,0.4188203 ,0.4147067 ,,,
577.0000000 ,0.3854496 ,0.4271713 ,0.4257667 ,,,
578.0000000 ,0.3867224 ,0.4289661 ,0.4275144 ,,,
579.0000000 ,0.3685226 ,0.4178650 ,0.4096679 ,,,
580.0000000 ,0.3944475 ,0.4271233 ,0.4195459 ,,,
581.0000000 ,0.3812896 ,0.4302540 ,0.4209058 ,,,
582.0000000 ,0.3996722 ,0.4336961 ,0.4184440 ,,,
583.0000000 ,0.3760938 ,0.4222310 ,0.4246600 ,,,
584.0000000 ,0.3735501 ,0.4075010 ,0.4063700 ,,,
585.0000000 ,0.3850042 ,0.4105042 ,0.4104122 ,,,
586.0000000 ,0.3782446 ,0.4408053 ,0.4290432 ,,,
587.0000000 ,0.3835969 ,0.4225809 ,0.4148488 ,,,
588.0000000 ,0.3890682 ,0.4249222 ,0.4206254 ,,,
589.0000000 ,0.3885613 ,0.4117395 ,0.4091340 ,,,
590.0000000 ,0.3805158 ,0.4247119 ,0.4220288 ,,,
591.0000000 ,0.3972911 ,0.4129181 ,0.4101080 ,,,
592.0000000 ,0.3733496 ,0.4245081 ,0.4192645 ,,,
593.0000000 ,0.3829290 ,0.4485003 ,0.4432073 ,,,
594.0000000 ,0.3848239 ,0.3932676 ,0.3917577 ,,,
595.0000000 ,0.3875209 ,0.4172094 ,0.4092088 ,,,
596.0000000 ,0.3811442 ,0.4255012 ,0.4216914 ,,,
597.0000000 ,0.3966368 ,0.4225546 ,0.4205051 ,,,
598.0000000 ,0.3821811 ,0.4151662 ,0.4157360 ,,,
599.0000000 ,0.4005776 ,0.4221713 ,0.4182840 ,,,
600.0000000 ,0.3894124 ,0.4245006 ,0.4184046 ,,,
601.0000000 ,0.3778506 ,0.4027219 ,0.3984772 ,,,
602.0000000 ,0.3984919 ,0.4098406 ,0.4094407 ,,,
603.0000000 ,0.3731763 ,0.4272820 ,0.4235194 ,,,
604.0000000 ,0.3834089 ,0.4125181 ,0.4061595 ,,,
605.0000000 ,0.3925751 ,0.4185150 ,0.4144387 ,,,
606.0000000 ,0.3595981 ,0.4286624 ,0.4265285 ,,,
607.0000000 ,0.3924267 ,0.4099081 ,0.4074354 ,,,
608.0000000 ,0.3899343 ,0.3991697 ,0.3984754 ,,,
609.0000000 ,0.3886435 ,0.4046085 ,0.4055322 ,,,
610.0000000 ,0.3709163 ,0.4174989 ,0.4196534 ,,,
611.0000000 ,0.3813674 ,0.4272854 ,0.4236166 ,,,
612.0000000 ,0.3881161 ,0.4177016 ,0.4189400 ,,,
613.0000000 ,0.3921988 ,0.4171460 ,0.4137775 ,,,
614.0000000 ,0.3775699 ,0.4282720 ,0.4203076 ,,,
615.0000000 ,0.3867429 ,0.4304116 ,0.4237467 ,,,
616.0000000 ,0.3829916 ,0.4206935 ,0.4188745 ,,,
617.0000000 ,0.3745634 ,0.4330056 ,0.4234209 ,,,
618.0000000 ,0.3845970 ,0.4237285 ,0.4216815 ,,,
619.0000000 ,0.3887965 ,0.4256819 ,0.4181015 ,,,
620.0000000 ,0.3677090 ,0.4080055 ,0.4041069 ,,,
621.0000000 ,0.3948162 ,0.4227520 ,0.4249716 ,,,
622.0000000 ,0.3844990 ,0.4329891 ,0.4319992 ,,,
623.0000000 ,0.3871382 ,0.4092053 ,0.4105842 ,,,
624.0000000 ,0.3987201 ,0.4103877 ,0.4090988 ,,,
625.0000000 ,0.3860480 ,0.4232277 ,0.4192657 ,,,
626.0000000 ,0.3883544 ,0.3942027 ,0.3977644 ,,,
627.0000000 ,0.4044146 ,0.4441166 ,0.4379538 ,,,
628.0000000 ,0.3736886 ,0.4186527 ,0.4181079 ,,,
629.0000000 ,0.3896632 ,0.4259841 ,0.4213403 ,,,
630.0000000 ,0.3649766 ,0.4094844 ,0.4100349 ,,,
631.0000000 ,0.3945596 ,0.4183342 ,0.4183118 ,,,
632.0000000 ,0.3754454 ,0.4177319 ,0.4161199 ,,,
633.0000000 ,0.3939036 ,0.4180717 ,0.4146804 ,,,
634.0000000 ,0.3800335 ,0.4494845 ,0.4481817 ,,,
635.0000000 ,0.3901880 ,0.4160523 ,0.4155633 ,,,
636.0000000 ,0.3731080 ,0.3882535 ,0.3890595 ,,,
637.0000000 ,0.3792201 ,0.4098285 ,0.4045192 ,,,
638.0000000 ,0.3745399 ,0.4008271 ,0.3976738 ,,,
639.0000000 ,0.3796228 ,0.4334006 ,0.4247333 ,,,
640.0000000 ,0.4027087 ,0.4225388 ,0.4196575 ,,,
641.0000000 ,0.3740403 ,0.4028029 ,0.4004007 ,,,
642.0000000 ,0.3871963 ,0.4195605 ,0.4164852 ,,,
643.0000000 ,0.3810473 ,0.4355947 ,0.4279944 ,,,
644.0000000 ,0.3973143 ,0.4129469 ,0.4128982 ,,,
645.0000000 ,0.3837390 ,0.4043209 ,0.3945364 ,,,
646.0000000 ,0.3845843 ,0.4139042 ,0.4156730 ,,,
647.0000000 ,0.3798243 ,0.4111713 ,0.4090448 ,,,
648.0000000 ,0.3764654 ,0.4177415 ,0.4114974 ,,,
649.0000000 ,0.3738427 ,0.4167291 ,0.4143507 ,,,
650.0000000 ,0.3891617 ,0.4379909 ,0.4282463 ,,,
651.0000000 ,0.3979729 ,0.4318968 ,0.4217308 ,,,
652.0000000 ,0.3828012 ,0.4136377 ,0.4120339 ,,,
653.0000000 ,0.3873736 ,0.4365249 ,0.4322473 ,,,
654.0000000 ,0.3829140 ,0.4206842 ,0.4146264 ,,,
655.0000000 ,0.3870097 ,0.4092149 ,0.4076994 ,,,
656.0000000 ,0.3793742 ,0.4060270 ,0.3982285 ,,,
657.0000000 ,0.3871254 ,0.4140036 ,0.4135858 ,,,
658.0000000 ,0.3832186 ,0.4196256 ,0.4160075 ,,,
659.0000000 ,0.3713632 ,0.4085827 ,0.4107978 ,,,
660.0000000 ,0.4002181 ,0.4120448 ,0.4072696 ,,,
661.0000000 ,0.4041968 ,0.4325703 ,0.4305289 ,,,
662.0000000 ,0.3911665 ,0.4341735 ,0.4283350 ,,,
663.0000000 ,0.3661333 ,0.4288244 ,0.4299914 ,,,
664.0000000 ,0.3993231 ,0.4015306 ,0.3974603 ,,,
665.0000000 ,0.3983369 ,0.4167456 ,0.4130155 ,,,
666.0000000 ,0.3806930 ,0.3989341 ,0.3967380 ,,,
667.0000000 ,0.3921002 ,0.4012681 ,0.3998113 ,,,
668.0000000 ,0.3768509 ,0.4357980 ,0.4308975 ,,,
669.0000000 ,0.3933463 ,0.3980503 ,0.4008925 ,,,
670.0000000 ,0.3721086 ,0.4353156 ,0.4306267 ,,,
671.0000000 ,0.4036742 ,0.4157577 ,0.4126210 ,,,
672.0000000 ,0.3816970 ,0.4020999 ,0.4007974 ,,,
673.0000000 ,0.3891229 ,0.4396752 ,0.4335642 ,,,
674.0000000 ,0.4138305 ,0.4307479 ,0.4230517 ,,,
675.0000000 ,0.3817994 ,0.4142385 ,0.4198618 ,,,
676.0000000 ,0.3750702 ,0.4213243 ,0.4215664 ,,,
677.0000000 ,0.3649645 ,0.4184514 ,0.4189761 ,,,
678.0000000 ,0.3824155 ,0.4112425 ,0.4094198 ,,,
679.0000000 ,0.3845290 ,0.4299228 ,0.4247302 ,,,
680.0000000 ,0.3823009 ,0.3880193 ,0.3886353 ,,,
681.0000000 ,0.3860104 ,0.4024918 ,0.4023818 ,,,
682.0000000 ,0.3835373 ,0.4175655 ,0.4163778 ,,,
683.0000000 ,0.3778336 ,0.3940279 ,0.3929091 ,,,
684.0000000 ,0.3784407 ,0.4179856 ,0.4185976 ,,,
685.0000000 ,0.3800270 ,0.4070756 ,0.4058633 ,,,
686.0000000 ,0.3827808 ,0.4145421 ,0.4085518 ,,,
687.0000000 ,0.3781256 ,0.4167193 ,0.4181868 ,,,
688.0000000 ,0.3858366 ,0.4263457 ,0.4174746 ,,,
689.0000000 ,0.3782471 ,0.4174441 ,0.4098559 ,,,
690.0000000 ,0.3695670 ,0.3936779 ,0.3961172 ,,,
691.0000000 ,0.3833215 ,0.3895037 ,0.3875365 ,,,
692.0000000 ,0.3523550 ,0.4193631 ,0.4154226 ,,,
693.0000000 ,0.3975071 ,0.4335087 ,0.4231735 ,,,
694.0000000 ,0.3992114 ,0.4215892 ,0.4153388 ,,,
695.0000000 ,0.3741829 ,0.4098792 ,0.4032375 ,,,
696.0000000 ,0.3720708 ,0.4155400 ,0.4103424 ,,,
697.0000000 ,0.3800201 ,0.4289399 ,0.4230228 ,,,
698.0000000 ,0.3840496 ,0.4209746 ,0.4236569 ,,,
699.0000000 ,0.3976671 ,0.4231465 ,0.4196696 ,,,
700.0000000 ,0.4036650 ,0.3951152 ,0.3929878 ,,,
701.0000000 ,0.3853511 ,0.3862332 ,0.3876596 ,,,
702.0000000 ,0.3970068 ,0.4102174 ,0.4063300 ,,,
703.0000000 ,0.3790060 ,0.4173231 ,0.4097890 ,,,
704.0000000 ,0.3994765 ,0.3947407 ,0.3943601 ,,,
705.0000000 ,0.3845800 ,0.4215467 ,0.4145184 ,,,
706.0000000 ,0.3739995 ,0.3985586 ,0.3959869 ,,,
707.0000000 ,0.3868879 ,0.4093736 ,0.4079696 ,,,
708.0000000 ,0.3639391 ,0.4357130 ,0.4291235 ,,,
709.0000000 ,0.3897183 ,0.4079586 ,0.4042099 ,,,
710.0000000 ,0.3691985 ,0.4180914 ,0.4115830 ,,,
711.0000000 ,0.3836128 ,0.4182224 ,0.4158729 ,,,
712.0000000 ,0.3888422 ,0.4006189 ,0.4032688 ,,,
713.0000000 ,0.3693229 ,0.4150419 ,0.4116248 ,,,
714.0000000 ,0.3948942 ,0.4227664 ,0.4246965 ,,,
715.0000000 ,0.3690160 ,0.4197936 ,0.4164456 ,,,
716.0000000 ,0.3983898 ,0.4349000 ,0.4251012 ,,,
717.0000000 ,0.3763614 ,0.4202033 ,0.4144744 ,,,
718.0000000 ,0.3745798 ,0.4069517 ,0.4004812 ,,,
719.0000000 ,0.3795511 ,0.4109441 ,0.4073640 ,,,
720.0000000 ,0.3634773 ,0.4150120 ,0.4179327 ,,,
721.0000000 ,0.3748362 ,0.4311863 ,0.4235813 ,,,
722.0000000 ,0.3730704 ,0.4145135 ,0.4120095 ,,,
723.0000000 ,0.3775796 ,0.4366654 ,0.4274559 ,,,
724.0000000 ,0.3611895 ,0.4512447 ,0.4419036 ,,,
725.0000000 ,0.3692128 ,0.4103879 ,0.4030751 ,,,
726.0000000 ,0.3817757 ,0.4237239 ,0.4200400 ,,,
727.0000000 ,0.3811582 ,0.4211441 ,0.4173597 ,,,
728.0000000 ,0.3654419 ,0.4155164 ,0.4125312 ,,,
729.0000000 ,0.4070536 ,0.4171045 ,0.4152958 ,,,
730.0000000 ,0.3557562 ,0.4036091 ,0.4001780 ,,,
731.0000000 ,0.3647833 ,0.4113069 ,0.4054783 ,,,
732.0000000 ,0.3830442 ,0.4088693 ,0.4028806 ,,,
733.0000000 ,0.3744700 ,0.4287233 ,0.4250633 ,,,
734.0000000 ,0.3607840 ,0.4070592 ,0.4013823 ,,,
735.0000000 ,0.3759328 ,0.4188550 ,0.4137919 ,,,
736.0000000 ,0.3697717 ,0.4146619 ,0.4118275 ,,,
737.0000000 ,0.3850713 ,0.4179002 ,0.4142792 ,,,
738.0000000 ,0.3674993 ,0.4098924 ,0.4101727 ,,,
739.0000000 ,0.3872676 ,0.4067812 ,0.4026563 ,,,
740.0000000 ,0.3556443 ,0.4249164 ,0.4172739 ,,,
741.0000000 ,0.3739836 ,0.4231127 ,0.4115884 ,,,
742.0000000 ,0.3751837 ,0.3977897 ,0.3994856 ,,,
743.0000000 ,0.3786645 ,0.4048582 ,0.4041636 ,,,
744.0000000 ,0.3832054 ,0.4153022 ,0.4149908 ,,,
745.0000000 ,0.3712275 ,0.4088767 ,0.4042724 ,,,
746.0000000 ,0.3855335 ,0.4176166 ,0.4128220 ,,,
747.0000000 ,0.3755417 ,0.4248188 ,0.4196774 ,,,
748.0000000 ,0.3899454 ,0.4125641 ,0.4061481 ,,,
749.0000000 ,0.3882566 ,0.4033715 ,0.4005686 ,,,
750.0000000 ,0.3635706 ,0.4398166 ,0.4377554 ,,,
751.0000000 ,0.3758960 ,0.4158410 ,0.4070319 ,,,
752.0000000 ,0.3791493 ,0.4119637 ,0.4130753 ,,,
753.0000000 ,0.3921883 ,0.3880061 ,0.3943989 ,,,
754.0000000 ,0.4071876 ,0.4106839 ,0.4092420 ,,,
755.0000000 ,0.3823838 ,0.4173119 ,0.4103931 ,,,
756.0000000 ,0.3768613 ,0.4212605 ,0.4173086 ,,,
757.0000000 ,0.3640096 ,0.4287825 ,0.4271927 ,,,
758.0000000 ,0.3687607 ,0.3970416 ,0.3927014 ,,,
759.0000000 ,0.3866796 ,0.3886139 ,0.3887899 ,,,
760.0000000 ,0.3832789 ,0.4249916 ,0.4228733 ,,,
761.0000000 ,0.3833775 ,0.4101880 ,0.4059497 ,,,
762.0000000 ,0.3975224 ,0.3965009 ,0.3931291 ,,,
763.0000000 ,0.3831709 ,0.4069411 ,0.4007818 ,,,
764.0000000 ,0.4001019 ,0.4205667 ,0.4166210 ,,,
765.0000000 ,0.3944181 ,0.4097993 ,0.4089112 ,,,
766.0000000 ,0.3802059 ,0.4125935 ,0.4084047 ,,,
767.0000000 ,0.3935144 ,0.4031875 ,0.3999093 ,,,
768.0000000 ,0.3835743 ,0.4140329 ,0.4086854 ,,,
769.0000000 ,0.3885758 ,0.4061607 ,0.3970874 ,,,
770.0000000 ,0.3684255 ,0.4153197 ,0.4093116 ,,,
771.0000000 ,0.3825648 ,0.3872875 ,0.3875564 ,,,
772.0000000 ,0.3775971 ,0.4081814 ,0.4054734 ,,,
773.0000000 ,0.3929616 ,0.4207293 ,0.4140207 ,,,
774.0000000 ,0.4137534 ,0.4435394 ,0.4341296 ,,,
775.0000000 ,0.3724364 ,0.4179027 ,0.4176550 ,,,
776.0000000 ,0.3844459 ,0.4232180 ,0.4177392 ,,,
777.0000000 ,0.3709789 ,0.4084367 ,0.4036843 ,,,
778.0000000 ,0.3724006 ,0.4235092 ,0.4201704 ,,,
779.0000000 ,0.3976967 ,0.4262672 ,0.4199768 ,,,
780.0000000 ,0.3900441 ,0.4004896 ,0.3924983 ,,,
781.0000000 ,0.3743009 ,0.4090747 ,0.4127064 ,,,
782.0000000 ,0.3868323 ,0.4281635 ,0.4236753 ,,,
783.0000000 ,0.3711434 ,0.4321656 ,0.4246391 ,,,
784.0000000 ,0.3832635 ,0.4401058 ,0.4315305 ,,,
785.0000000 ,0.3947448 ,0.4362974 ,0.4279392 ,,,
786.0000000 ,0.3670833 ,0.4051969 ,0.4015210 ,,,
787.0000000 ,0.3655507 ,0.4020040 ,0.4013332 ,,,
788.0000000 ,0.3907183 ,0.4374236 ,0.4322467 ,,,
789.0000000 ,0.3719848 ,0.4136295 ,0.4069413 ,,,
790.0000000 ,0.3943135 ,0.4040347 ,0.3992165 ,,,
791.0000000 ,0.3759420 ,0.4009588 ,0.3976814 ,,,
792.0000000 ,0.3784476 ,0.4023619 ,0.3968057 ,,,
793.0000000 ,0.3772137 ,0.4036922 ,0.3989824 ,,,
794.0000000 ,0.3731912 ,0.4058176 ,0.4032398 ,,,
795.0000000 ,0.3735670 ,0.4235930 ,0.4161508 ,,,
796.0000000 ,0.3694652 ,0.3993421 ,0.3997261 ,,,
797.0000000 ,0.3716806 ,0.3942323 ,0.3879259 ,,,
798.0000000 ,0.3875583 ,0.4004421 ,0.4035829 ,,,
799.0000000 ,0.3687409 ,0.4455789 ,0.4349264 ,,,
800.0000000 ,0.3828589 ,0.4145679 ,0.4131008 ,,,
801.0000000 ,0.3753205 ,0.4006027 ,0.3963233 ,,,
802.0000000 ,0.3824749 ,0.4359372 ,0.4278656 ,,,
803.0000000 ,0.3736722 ,0.4388696 ,0.4277484 ,,,
804.0000000 ,0.3849300 ,0.4054187 ,0.4092918 ,,,
805.0000000 ,0.3586974 ,0.4175247 ,0.4184139 ,,,
806.0000000 ,0.3758480 ,0.4320800 ,0.4258707 ,,,
807.0000000 ,0.3893318 ,0.4079818 ,0.4056061 ,,,
808.0000000 ,0.3788202 ,0.3950559 ,0.3916738 ,,,
809.0000000 ,0.3821213 ,0.4102258 ,0.4072540 ,,,
810.0000000 ,0.3839799 ,0.4160278 ,0.4112811 ,,,
811.0000000 ,0.3792843 ,0.4134601 ,0.4096022 ,,,
812.0000000 ,0.3735301 ,0.4094630 ,0.4078886 ,,,
813.0000000 ,0.3839758 ,0.4065041 ,0.4004210 ,,,
814.0000000 ,0.3918177 ,0.4138743 ,0.4107678 ,,,
815.0000000 ,0.3830330 ,0.3937927 ,0.3907118 ,,,
816.0000000 ,0.3914424 ,0.4114256 ,0.4069937 ,,,
817.0000000 ,0.3704313 ,0.4161958 ,0.4099607 ,,,
818.0000000 ,0.3785806 ,0.4152177 ,0.4178208 ,,,
819.0000000 ,0.3802556 ,0.4274976 ,0.4211855 ,,,
820.0000000 ,0.3728002 ,0.4216524 ,0.4234056 ,,,
821.0000000 ,0.3745298 ,0.4394945 ,0.4347704 ,,,
822.0000000 ,0.3928010 ,0.4058077 ,0.4001043 ,,,
823.0000000 ,0.3662640 ,0.4306896 ,0.4214755 ,,,
824.0000000 ,0.3777097 ,0.4245033 ,0.4160532 ,,,
825.0000000 ,0.3895375 ,0.4239981 ,0.4185662 ,,,
826.0000000 ,0.4178553 ,0.4103066 ,0.4091981 ,,,
827.0000000 ,0.3769981 ,0.4446754 ,0.4397271 ,,,
828.0000000 ,0.3540317 ,0.4001932 ,0.3933560 ,,,
829.0000000 ,0.3927507 ,0.4069870 ,0.4001179 ,,,
830.0000000 ,0.3867971 ,0.4148420 ,0.4022642 ,,,
831.0000000 ,0.3649434 ,0.4220900 ,0.4131477 ,,,
832.0000000 ,0.4005111 ,0.3918312 ,0.3875442 ,,,
833.0000000 ,0.3608267 ,0.4383171 ,0.4255834 ,,,
834.0000000 ,0.3709954 ,0.4222981 ,0.4130649 ,,,
835.0000000 ,0.3890156 ,0.4098594 ,0.4065658 ,,,
836.0000000 ,0.3749344 ,0.4291156 ,0.4274673 ,,,
837.0000000 ,0.3666274 ,0.4234467 ,0.4148523 ,,,
838.0000000 ,0.3725400 ,0.4268864 ,0.4233064 ,,,
839.0000000 ,0.3826962 ,0.4230825 ,0.4148867 ,,,
840.0000000 ,0.3884340 ,0.4301991 ,0.4213237 ,,,
841.0000000 ,0.3881471 ,0.3937534 ,0.3980180 ,,,
842.0000000 ,0.3784677 ,0.4353859 ,0.4277115 ,,,
843.0000000 ,0.3892741 ,0.4196610 ,0.4146636 ,,,
844.0000000 ,0.3765082 ,0.4048758 ,0.3980187 ,,,
845.0000000 ,0.3750690 ,0.4328210 ,0.4268877 ,,,
846.0000000 ,0.3784117 ,0.4073060 ,0.4042917 ,,,
847.0000000 ,0.3742880 ,0.4237440 ,0.4231452 ,,,
848.0000000 ,0.3980423 ,0.4191420 ,0.4063433 ,,,
849.0000000 ,0.4114113 ,0.4206898 ,0.4163508 ,,,
850.0000000 ,0.3840463 ,0.4296573 ,0.4252643 ,,,
851.0000000 ,0.3909273 ,0.4272134 ,0.4238933 ,,,
852.0000000 ,0.3753212 ,0.3919998 ,0.3900902 ,,,
853.0000000 ,0.3830379 ,0.4119368 ,0.4063473 ,,,
854.0000000 ,0.3805259 ,0.4421315 ,0.4418606 ,,,
855.0000000 ,0.3638376 ,0.4421315 ,0.4327642 ,,,
856.0000000 ,0.4089120 ,0.3975300 ,0.3963827 ,,,
857.0000000 ,0.3749948 ,0.4131521 ,0.4069427 ,,,
858.0000000 ,0.3943476 ,0.4154190 ,0.4083504 ,,,
859.0000000 ,0.3902800 ,0.3967044 ,0.3952029 ,,,
860.0000000 ,0.3905997 ,0.4331093 ,0.4302631 ,,,
861.0000000 ,0.3903714 ,0.4147300 ,0.4116207 ,,,
862.0000000 ,0.3994414 ,0.4231132 ,0.4171433 ,,,
863.0000000 ,0.3709331 ,0.4197687 ,0.4116491 ,,,
864.0000000 ,0.3938743 ,0.4108999 ,0.4071429 ,,,
865.0000000 ,0.3839156 ,0.4306576 ,0.4244462 ,,,
866.0000000 ,0.3642094 ,0.4385521 ,0.4277357 ,,,
867.0000000 ,0.3791111 ,0.4100268 ,0.4034018 ,,,
868.0000000 ,0.3884768 ,0.4024280 ,0.3955408 ,,,
869.0000000 ,0.3686763 ,0.4217498 ,0.4156095 ,,,
870.0000000 ,0.3841995 ,0.4160285 ,0.4119305 ,,,
871.0000000 ,0.3830395 ,0.4020726 ,0.4000805 ,,,
872.0000000 ,0.4028291 ,0.4443327 ,0.4417546 ,,,
873.0000000 ,0.3604916 ,0.4104995 ,0.4041249 ,,,
874.0000000 ,0.3809620 ,0.4164652 ,0.4111570 ,,,
875.0000000 ,0.3991075 ,0.4130786 ,0.4048216 ,,,
876.0000000 ,0.3641858 ,0.4243129 ,0.4186693 ,,,
877.0000000 ,0.3934067 ,0.4301045 ,0.4228509 ,,,
878.0000000 ,0.3805245 ,0.3993198 ,0.4045028 ,,,
879.0000000 ,0.3831713 ,0.4224176 ,0.4166476 ,,,
880.0000000 ,0.3598211 ,0.4097251 ,0.4047287 ,,,
881.0000000 ,0.3719497 ,0.4443368 ,0.4409017 ,,,
882.0000000 ,0.3716442 ,0.4120002 ,0.4129544 ,,,
883.0000000 ,0.3622947 ,0.4314163 ,0.4225907 ,,,
884.0000000 ,0.3909235 ,0.4179992 ,0.4146168 ,,,
885.0000000 ,0.3800148 ,0.4112243 ,0.4059113 ,,,
886.0000000 ,0.3709422 ,0.4120238 ,0.4070894 ,,,
887.0000000 ,0.3786568 ,0.4242729 ,0.4164586 ,,,
888.0000000 ,0.3826076 ,0.4220602 ,0.4195369 ,,,
889.0000000 ,0.3840593 ,0.4011856 ,0.3963620 ,,,
890.0000000 ,0.3662965 ,0.4216615 ,0.4141793 ,,,
891.0000000 ,0.3771071 ,0.3909464 ,0.3845274 ,,,
892.0000000 ,0.3696398 ,0.4095208 ,0.3985274 ,,,
893.0000000 ,0.3958300 ,0.4023262 ,0.3987741 ,,,
894.0000000 ,0.3714844 ,0.4183967 ,0.4156738 ,,,
895.0000000 ,0.3685954 ,0.4277293 ,0.4198135 ,,,
896.0000000 ,0.3718562 ,0.4131825 ,0.4059037 ,,,
897.0000000 ,0.3673606 ,0.4069277 ,0.4065902 ,,,
898.0000000 ,0.3661235 ,0.3998328 ,0.3975947 ,,,
899.0000000 ,0.3557767 ,0.4181840 ,0.4117841 ,,,
900.0000000 ,0.3928238 ,0.4277989 ,0.4236893 ,,,
901.0000000 ,0.3784746 ,0.4099553 ,0.4066274 ,,,
902.0000000 ,0.3696647 ,0.4417431 ,0.4323094 ,,,
903.0000000 ,0.3840030 ,0.3915903 ,0.3902393 ,,,
904.0000000 ,0.3670948 ,0.3919691 ,0.3906224 ,,,
905.0000000 ,0.3746308 ,0.4241130 ,0.4206102 ,,,
906.0000000 ,0.3832638 ,0.4022210 ,0.3984314 ,,,
907.0000000 ,0.4041061 ,0.4231199 ,0.4144385 ,,,
908.0000000 ,0.3723492 ,0.3983805 ,0.3982652 ,,,
909.0000000 ,0.3752639 ,0.3970030 ,0.3947277 ,,,
910.0000000 ,0.3891838 ,0.4140148 ,0.4110556 ,,,
911.0000000 ,0.3772563 ,0.4125512 ,0.4052990 ,,,
912.0000000 ,0.3900683 ,0.4144605 ,0.4007332 ,,,
913.0000000 ,0.4116050 ,0.4019023 ,0.3954687 ,,,
914.0000000 ,0.3878483 ,0.4146325 ,0.4113792 ,,,
915.0000000 ,0.3782578 ,0.4068047 ,0.4039052 ,,,
916.0000000 ,0.3813992 ,0.3956829 ,0.3926807 ,,,
917.0000000 ,0.3922878 ,0.3974552 ,0.3927998 ,,,
918.0000000 ,0.3822804 ,0.4053369 ,0.3991864 ,,,
919.0000000 ,0.3792714 ,0.4038655 ,0.4007218 ,,,
920.0000000 ,0.3777255 ,0.4262272 ,0.4146932 ,,,
921.0000000 ,0.3686278 ,0.4206626 ,0.4118953 ,,,
922.0000000 ,0.3998347 ,0.4229426 ,0.4170067 ,,,
923.0000000 ,0.3942802 ,0.4154360 ,0.4065206 ,,,
924.0000000 ,0.3668303 ,0.4008440 ,0.3976043 ,,,
925.0000000 ,0.3847935 ,0.4066744 ,0.4014958 ,,,
926.0000000 ,0.3940707 ,0.4091841 ,0.4068570 ,,,
927.0000000 ,0.3701636 ,0.4173262 ,0.4126195 ,,,
928.0000000 ,0.3902101 ,0.3953278 ,0.3922959 ,,,
929.0000000 ,0.3760717 ,0.4064631 ,0.3995049 ,,,
930.0000000 ,0.3815534 ,0.3988406 ,0.4028300 ,,,
931.0000000 ,0.3574446 ,0.4015624 ,0.4010697 ,,,
932.0000000 ,0.3734260 ,0.4253890 ,0.4216335 ,,,
933.0000000 ,0.3894724 ,0.4302734 ,0.4264640 ,,,
934.0000000 ,0.3642885 ,0.4094304 ,0.4021958 ,,,
935.0000000 ,0.3729385 ,0.4250924 ,0.4248409 ,,,
936.0000000 ,0.3917114 ,0.4062960 ,0.3970021 ,,,
937.0000000 ,0.3736356 ,0.4033023 ,0.3974380 ,,,
938.0000000 ,0.3853891 ,0.4080650 ,0.4076073 ,,,
939.0000000 ,0.3717544 ,0.4225947 ,0.4209607 ,,,
940.0000000 ,0.3724954 ,0.4099069 ,0.4072711 ,,,
941.0000000 ,0.4031347 ,0.4121698 ,0.4120305 ,,,
942.0000000 ,0.3882686 ,0.4127383 ,0.4102370 ,,,
943.0000000 ,0.3730094 ,0.4100307 ,0.4056396 ,,,
944.0000000 ,0.3764481 ,0.4039541 ,0.4016311 ,,,
945.0000000 ,0.3728282 ,0.4050825 ,0.3997191 ,,,
946.0000000 ,0.3769194 ,0.3943762 ,0.3894944 ,,,
947.0000000 ,0.3611497 ,0.4022742 ,0.4006581 ,,,
948.0000000 ,0.3965965 ,0.3959276 ,0.3883961 ,,,
949.0000000 ,0.3653221 ,0.4124314 ,0.4132779 ,,,
950.0000000 ,0.3920478 ,0.4232696 ,0.4194286 ,,,
951.0000000 ,0.3799585 ,0.4101217 ,0.4120239 ,,,
952.0000000 ,0.3598851 ,0.4088383 ,0.4047745 ,,,
953.0000000 ,0.3852163 ,0.4211164 ,0.4166657 ,,,
954.0000000 ,0.3744532 ,0.4193535 ,0.4158148 ,,,
955.0000000 ,0.3709967 ,0.4149523 ,0.4089779 ,,,
956.0000000 ,0.3875986 ,0.4227409 ,0.4180816 ,,,
957.0000000 ,0.3713638 ,0.4109968 ,0.4104535 ,,,
958.0000000 ,0.3817964 ,0.4297931 ,0.4219797 ,,,
959.0000000 ,0.3753711 ,0.4262982 ,0.4223337 ,,,
960.0000000 ,0.3781262 ,0.3900813 ,0.3873502 ,,,
961.0000000 ,0.3909457 ,0.4114164 ,0.4061640 ,,,
962.0000000 ,0.3628666 ,0.4157512 ,0.4067594 ,,,
963.0000000 ,0.3906222 ,0.4263610 ,0.4232121 ,,,
964.0000000 ,0.3885228 ,0.3921509 ,0.3914052 ,,,
965.0000000 ,0.3836272 ,0.4126556 ,0.4050586 ,,,
966.0000000 ,0.3646276 ,0.4020157 ,0.3979901 ,,,
967.0000000 ,0.3682104 ,0.4269417 ,0.4236397 ,,,
968.0000000 ,0.3718309 ,0.4127602 ,0.4161007 ,,,
969.0000000 ,0.3872964 ,0.4129939 ,0.4079531 ,,,
970.0000000 ,0.3741834 ,0.4160619 ,0.4107057 ,,,
971.0000000 ,0.3930906 ,0.4005766 ,0.3918972 ,,,
972.0000000 ,0.3928917 ,0.4193309 ,0.4141018 ,,,
973.0000000 ,0.3721226 ,0.3997926 ,0.3960399 ,,,
974.0000000 ,0.3746318 ,0.4044597 ,0.4044514 ,,,
975.0000000 ,0.3565044 ,0.4254118 ,0.4213510 ,,,
976.0000000 ,0.3668475 ,0.4180778 ,0.4146555 ,,,
977.0000000 ,0.4027547 ,0.4255738 ,0.4183500 ,,,
978.0000000 ,0.3731567 ,0.4060000 ,0.3988142 ,,,
979.0000000 ,0.3755237 ,0.4301962 ,0.4249309 ,,,
980.0000000 ,0.3814952 ,0.4196403 ,0.4098466 ,,,
981.0000000 ,0.3760308 ,0.4002928 ,0.3979014 ,,,
982.0000000 ,0.3768101 ,0.4419716 ,0.4342121 ,,,
983.0000000 ,0.3690497 ,0.4164800 ,0.4128758 ,,,
984.0000000 ,0.3877030 ,0.4079583 ,0.4017931 ,,,
985.0000000 ,0.3816057 ,0.4049473 ,0.4018146 ,,,
986.0000000 ,0.3786460 ,0.4115548 ,0.4040524 ,,,
987.0000000 ,0.3819229 ,0.4182535 ,0.4155782 ,,,
988.0000000 ,0.3757428 ,0.4194472 ,0.4143089 ,,,
989.0000000 ,0.3784036 ,0.4237062 ,0.4180802 ,,,
990.0000000 ,0.3742175 ,0.3994542 ,0.3946743 ,,,
991.0000000 ,0.3722749 ,0.3972151 ,0.3956365 ,,,
992.0000000 ,0.3806041 ,0.4038812 ,0.4012324 ,,,
993.0000000 ,0.3771718 ,0.4094944 ,0.4004743 ,,,
994.0000000 ,0.3751853 ,0.4219216 ,0.4228597 ,,,
995.0000000 ,0.3894717 ,0.4074094 ,0.4059478 ,,,
996.0000000 ,0.3662401 ,0.4229671 ,0.4151933 ,,,
997.0000000 ,0.3975629 ,0.4315093 ,0.4261181 ,,,
998.0000000 ,0.3703226 ,0.4006329 ,0.3949411 ,,,
999.0000000 ,0.3810682 ,0.4092765 ,0.4053853 ,,,
1000.0000000 ,0.3780782 ,0.4123457 ,0.4034202 ,,,
1001.0000000 ,0.3761593 ,0.4008219 ,0.3935844 ,,,
1002.0000000 ,0.3855700 ,0.4265706 ,0.4169738 ,,,
1003.0000000 ,0.4086320 ,0.4435458 ,0.4459048 ,,,
1004.0000000 ,0.3713675 ,0.4024474 ,0.4037231 ,,,
1005.0000000 ,0.3921752 ,0.3888665 ,0.3906079 ,,,
1006.0000000 ,0.3914787 ,0.3955429 ,0.3932170 ,,,
1007.0000000 ,0.3837756 ,0.4430262 ,0.4384342 ,,,
1008.0000000 ,0.3679272 ,0.4056278 ,0.4018763 ,,,
1009.0000000 ,0.3701231 ,0.4150397 ,0.4139375 ,,,
1010.0000000 ,0.3769703 ,0.4127934 ,0.4092202 ,,,
1011.0000000 ,0.3893318 ,0.4192123 ,0.4111826 ,,,
1012.0000000 ,0.3898722 ,0.3898885 ,0.3919908 ,,,
1013.0000000 ,0.3915684 ,0.4043577 ,0.3988765 ,,,
1014.0000000 ,0.3808322 ,0.4125682 ,0.4064447 ,,,
1015.0000000 ,0.3783508 ,0.4088221 ,0.4037529 ,,,
1016.0000000 ,0.3762440 ,0.4133950 ,0.4090901 ,,,
1017.0000000 ,0.3648669 ,0.4240716 ,0.4219595 ,,,
1018.0000000 ,0.3858128 ,0.4110765 ,0.4038323 ,,,
1019.0000000 ,0.3903243 ,0.4170334 ,0.4128158 ,,,
1020.0000000 ,0.3812800 ,0.4079183 ,0.4002211 ,,,
1021.0000000 ,0.3871566 ,0.4330516 ,0.4266499 ,,,
1022.0000000 ,0.3731335 ,0.4212939 ,0.4135213 ,,,
1023.0000000 ,0.3734694 ,0.4083058 ,0.4038754 ,,,
1024.0000000 ,0.3813838 ,0.4076962 ,0.4042943 ,,,
1025.0000000 ,0.3586409 ,0.4063539 ,0.3978909 ,,,
1026.0000000 ,0.3712291 ,0.4305942 ,0.4202903 ,,,
1027.0000000 ,0.4039443 ,0.4000266 ,0.3999634 ,,,
1028.0000000 ,0.3882176 ,0.4193881 ,0.4198755 ,,,
1029.0000000 ,0.3947287 ,0.3873418 ,0.3829719 ,,,
1030.0000000 ,0.3557002 ,0.4082612 ,0.4004106 ,,,
1031.0000000 ,0.3767000 ,0.4097627 ,0.4113477 ,,,
1032.0000000 ,0.3619376 ,0.4143780 ,0.4136619 ,,,
1033.0000000 ,0.3866083 ,0.4052641 ,0.4024771 ,,,
1034.0000000 ,0.3865773 ,0.4153370 ,0.4109195 ,,,
1035.0000000 ,0.3976813 ,0.4148521 ,0.4104500 ,,,
1036.0000000 ,0.3673651 ,0.4193705 ,0.4142658 ,,,
1037.0000000 ,0.3833848 ,0.4252941 ,0.4174540 ,,,
1038.0000000 ,0.3713956 ,0.4170520 ,0.4109253 ,,,
1039.0000000 ,0.3707336 ,0.4201782 ,0.4068356 ,,,
1040.0000000 ,0.3907004 ,0.4271209 ,0.4135117 ,,,
1041.0000000 ,0.3797721 ,0.4142486 ,0.4117169 ,,,
1042.0000000 ,0.3758497 ,0.4278751 ,0.4191383 ,,,
1043.0000000 ,0.3671405 ,0.4034924 ,0.3981854 ,,,
1044.0000000 ,0.4002104 ,0.4378638 ,0.4358006 ,,,
1045.0000000 ,0.3703116 ,0.4196622 ,0.4128590 ,,,
1046.0000000 ,0.3831498 ,0.4078800 ,0.4076666 ,,,
1047.0000000 ,0.3738692 ,0.3982310 ,0.3917352 ,,,
1048.0000000 ,0.3820322 ,0.4124600 ,0.4122975 ,,,
1049.0000000 ,0.3724777 ,0.3769529 ,0.3734445 ,,,
1050.0000000 ,0.3948912 ,0.3952254 ,0.3942037 ,,,
1051.0000000 ,0.3800420 ,0.4191252 ,0.4099750 ,,,
1052.0000000 ,0.3743908 ,0.4132233 ,0.4148784 ,,,
1053.0000000 ,0.3857186 ,0.4230004 ,0.4160244 ,,,
1054.0000000 ,0.3933763 ,0.4123405 ,0.4043479 ,,,
1055.0000000 ,0.3755459 ,0.4117154 ,0.4094116 ,,,
1056.0000000 ,0.3781163 ,0.4147075 ,0.4087593 ,,,
1057.0000000 ,0.3763895 ,0.4109034 ,0.4053936 ,,,
1058.0000000 ,0.3865286 ,0.4338845 ,0.4241705 ,,,
1059.0000000 ,0.3819099 ,0.4106925 ,0.4087310 ,,,
1060.0000000 ,0.3866467 ,0.4419813 ,0.4370195 ,,,
1061.0000000 ,0.3812701 ,0.4151567 ,0.4037686 ,,,
1062.0000000 ,0.3755358 ,0.4119155 ,0.4069839 ,,,
1063.0000000 ,0.3821072 ,0.4103971 ,0.4028617 ,,,
1064.0000000 ,0.3827392 ,0.4165650 ,0.4098192 ,,,
1065.0000000 ,0.3647552 ,0.4108110 ,0.4060256 ,,,
1066.0000000 ,0.3783068 ,0.4328704 ,0.4317340 ,,,
1067.0000000 ,0.3731770 ,0.4241536 ,0.4175068 ,,,
1068.0000000 ,0.3750737 ,0.3817376 ,0.3852723 ,,,
1069.0000000 ,0.3737996 ,0.4067316 ,0.3977077 ,,,
1070.0000000 ,0.3696732 ,0.4171058 ,0.4131146 ,,,
1071.0000000 ,0.3704688 ,0.4268709 ,0.4279327 ,,,
1072.0000000 ,0.3695192 ,0.4053673 ,0.4010667 ,,,
1073.0000000 ,0.3857600 ,0.4198069 ,0.4108837 ,,,
1074.0000000 ,0.3743766 ,0.4337996 ,0.4283864 ,,,
1075.0000000 ,0.3773393 ,0.3924214 ,0.3859412 ,,,
1076.0000000 ,0.3848814 ,0.3965806 ,0.3959846 ,,,
1077.0000000 ,0.3760193 ,0.4251924 ,0.4185759 ,,,
1078.0000000 ,0.3987812 ,0.4185875 ,0.4159952 ,,,
1079.0000000 ,0.3907044 ,0.4208492 ,0.4083617 ,,,
1080.0000000 ,0.3733982 ,0.4157071 ,0.4103506 ,,,
1081.0000000 ,0.3826106 ,0.4039624 ,0.3974040 ,,,
1082.0000000 ,0.3873345 ,0.4026492 ,0.4024046 ,,,
1083.0000000 ,0.3887116 ,0.4148308 ,0.4017513 ,,,
1084.0000000 ,0.3968509 ,0.4092446 ,0.4047308 ,,,
1085.0000000 ,0.3627590 ,0.4077351 ,0.4009262 ,,,
1086.0000000 ,0.3867023 ,0.4099557 ,0.3994346 ,,,
1087.0000000 ,0.3815254 ,0.4246841 ,0.4137953 ,,,
1088.0000000 ,0.3769105 ,0.4235119 ,0.4181500 ,,,
1089.0000000 ,0.3872227 ,0.3995716 ,0.3958412 ,,,
1090.0000000 ,0.3786535 ,0.4069691 ,0.4030746 ,,,
1091.0000000 ,0.3754543 ,0.4111446 ,0.4020827 ,,,
1092.0000000 ,0.3820753 ,0.4421021 ,0.4317174 ,,,
1093.0000000 ,0.3724791 ,0.4254334 ,0.4197154 ,,,
1094.0000000 ,0.3669368 ,0.4145174 ,0.4060172 ,,,
1095.0000000 ,0.3739643 ,0.4220519 ,0.4225008 ,,,
1096.0000000 ,0.3789576 ,0.4153501 ,0.4042580 ,,,
1097.0000000 ,0.3724584 ,0.4371558 ,0.4273006 ,,,
1098.0000000 ,0.3784880 ,0.4124791 ,0.4063609 ,,,
1099.0000000 ,0.3684093 ,0.4335959 ,0.4251914 ,,,
1100.0000000 ,0.3924644 ,0.4174126 ,0.4128691 ,,,
1101.0000000 ,0.3725281 ,0.3994026 ,0.4000502 ,,,
1102.0000000 ,0.3750853 ,0.4088558 ,0.4017572 ,,,
1103.0000000 ,0.3975919 ,0.4062699 ,0.3987056 ,,,
1104.0000000 ,0.3881295 ,0.4131320 ,0.4095522 ,,,
1105.0000000 ,0.3834983 ,0.4076703 ,0.3994082 ,,,
1106.0000000 ,0.3661658 ,0.3922784 ,0.3854124 ,,,
1107.0000000 ,0.3699938 ,0.4040398 ,0.4032428 ,,,
1108.0000000 ,0.3785909 ,0.4081127 ,0.4033808 ,,,
1109.0000000 ,0.3813758 ,0.4059991 ,0.4012147 ,,,
1110.0000000 ,0.3811599 ,0.4114517 ,0.4108720 ,,,
1111.0000000 ,0.3885653 ,0.3953083 ,0.3996231 ,,,
1112.0000000 ,0.3658815 ,0.4118372 ,0.4031435 ,,,
1113.0000000 ,0.3742162 ,0.4211117 ,0.4204302 ,,,
1114.0000000 ,0.3787389 ,0.4188448 ,0.4095135 ,,,
1115.0000000 ,0.3680342 ,0.4355158 ,0.4319154 ,,,
1116.0000000 ,0.3689370 ,0.4103470 ,0.4060100 ,,,
1117.0000000 ,0.3733816 ,0.4087485 ,0.4094319 ,,,
1118.0000000 ,0.3639340 ,0.4054484 ,0.4038294 ,,,
1119.0000000 ,0.3815450 ,0.4118461 ,0.4135061 ,,,
1120.0000000 ,0.3776812 ,0.4156814 ,0.4110579 ,,,
1121.0000000 ,0.3774855 ,0.4242715 ,0.4285210 ,,,
1122.0000000 ,0.4035375 ,0.4104072 ,0.4055584 ,,,
1123.0000000 ,0.3987316 ,0.4155608 ,0.4101948 ,,,
1124.0000000 ,0.3670310 ,0.4041582 ,0.3996451 ,,,
1125.0000000 ,0.3846920 ,0.4260929 ,0.4172247 ,,,
1126.0000000 ,0.3650641 ,0.4111312 ,0.4060671 ,,,
1127.0000000 ,0.3758703 ,0.4183912 ,0.4121357 ,,,
1128.0000000 ,0.3691349 ,0.3975427 ,0.3965445 ,,,
1129.0000000 ,0.3940093 ,0.4144211 ,0.4122980 ,,,
1130.0000000 ,0.3597997 ,0.4232673 ,0.4172004 ,,,
1131.0000000 ,0.3907857 ,0.4237439 ,0.4193535 ,,,
1132.0000000 ,0.3714890 ,0.4049652 ,0.4013479 ,,,
1133.0000000 ,0.3786035 ,0.4319547 ,0.4190171 ,,,
1134.0000000 ,0.3804201 ,0.4033037 ,0.4051318 ,,,
1135.0000000 ,0.3740375 ,0.4143744 ,0.4121590 ,,,
1136.0000000 ,0.3747841 ,0.4021379 ,0.3994344 ,,,
1137.0000000 ,0.3638591 ,0.3988040 ,0.3979070 ,,,
1138.0000000 ,0.3776956 ,0.4128813 ,0.4007500 ,,,
1139.0000000 ,0.4065182 ,0.4155430 ,0.4132358 ,,,
1140.0000000 ,0.4088510 ,0.4144961 ,0.4026781 ,,,
1141.0000000 ,0.3758673 ,0.4118676 ,0.4113838 ,,,
1142.0000000 ,0.3696844 ,0.4136436 ,0.4092749 ,,,
1143.0000000 ,0.3799286 ,0.4130057 ,0.4020238 ,,,
1144.0000000 ,0.3930699 ,0.4032695 ,0.3934297 ,,,
1145.0000000 ,0.3873165 ,0.4208589 ,0.4169917 ,,,
1146.0000000 ,0.4014615 ,0.4047610 ,0.4039609 ,,,
1147.0000000 ,0.3861235 ,0.4272434 ,0.4203750 ,,,
1148.0000000 ,0.3834905 ,0.4093928 ,0.4028275 ,,,
1149.0000000 ,0.3843421 ,0.4352620 ,0.4309475 ,,,
1150.0000000 ,0.3716266 ,0.4166888 ,0.4134893 ,,,
1151.0000000 ,0.3653074 ,0.4228629 ,0.4164295 ,,,
1152.0000000 ,0.3765032 ,0.4139515 ,0.4073282 ,,,
1153.0000000 ,0.3950578 ,0.4242144 ,0.4262718 ,,,
1154.0000000 ,0.3674430 ,0.3881645 ,0.3871027 ,,,
1155.0000000 ,0.3732978 ,0.4191562 ,0.4169866 ,,,
1156.0000000 ,0.3801271 ,0.4310175 ,0.4256178 ,,,
1157.0000000 ,0.3839661 ,0.4192723 ,0.4129566 ,,,
1158.0000000 ,0.3881301 ,0.3936194 ,0.3884574 ,,,
1159.0000000 ,0.3804221 ,0.4103816 ,0.4022328 ,,,
1160.0000000 ,0.3580064 ,0.4117789 ,0.4063881 ,,,
1161.0000000 ,0.3740335 ,0.4162230 ,0.4099059 ,,,
1162.0000000 ,0.3586118 ,0.3874072 ,0.3835302 ,,,
1163.0000000 ,0.3849959 ,0.4033769 ,0.3974292 ,,,
1164.0000000 ,0.3803475 ,0.3996686 ,0.4025238 ,,,
1165.0000000 ,0.3804232 ,0.4226555 ,0.4143774 ,,,
1166.0000000 ,0.3714079 ,0.4248323 ,0.4172002 ,,,
1167.0000000 ,0.3961684 ,0.4169143 ,0.4097290 ,,,
1168.0000000 ,0.3589029 ,0.4146666 ,0.4100820 ,,,
1169.0000000 ,0.3879543 ,0.4133220 ,0.4055365 ,,,
1170.0000000 ,0.3745653 ,0.3903019 ,0.3867677 ,,,
1171.0000000 ,0.3744214 ,0.4118933 ,0.4117438 ,,,
1172.0000000 ,0.3787068 ,0.3987364 ,0.3930212 ,,,
1173.0000000 ,0.3615090 ,0.4075727 ,0.4057800 ,,,
1174.0000000 ,0.3601349 ,0.4222185 ,0.4143827 ,,,
1175.0000000 ,0.3667423 ,0.3997812 ,0.4013299 ,,,
1176.0000000 ,0.3585507 ,0.4240319 ,0.4221798 ,,,
1177.0000000 ,0.3685080 ,0.4158933 ,0.4099864 ,,,
1178.0000000 ,0.3680584 ,0.4019191 ,0.3952171 ,,,
1179.0000000 ,0.3644368 ,0.4106917 ,0.4066305 ,,,
1180.0000000 ,0.3706461 ,0.4033968 ,0.3961665 ,,,
1181.0000000 ,0.4001482 ,0.4017902 ,0.3960937 ,,,
1182.0000000 ,0.3784958 ,0.4046333 ,0.4009475 ,,,
1183.0000000 ,0.3804395 ,0.4073966 ,0.4005265 ,,,
1184.0000000 ,0.3796732 ,0.4032503 ,0.4080659 ,,,
1185.0000000 ,0.3926702 ,0.3969011 ,0.3898165 ,,,
1186.0000000 ,0.3815447 ,0.4078004 ,0.4041830 ,,,
1187.0000000 ,0.3899072 ,0.3881506 ,0.3870378 ,,,
1188.0000000 ,0.3598633 ,0.4151489 ,0.4105364 ,,,
1189.0000000 ,0.3683581 ,0.4332528 ,0.4296893 ,,,
1190.0000000 ,0.3839383 ,0.3975004 ,0.3901742 ,,,
1191.0000000 ,0.3873971 ,0.4139092 ,0.4050538 ,,,
1192.0000000 ,0.3676739 ,0.4244076 ,0.4225567 ,,,
1193.0000000 ,0.3840056 ,0.3986072 ,0.3921364 ,,,
1194.0000000 ,0.3769773 ,0.4140732 ,0.4079960 ,,,
1195.0000000 ,0.4101305 ,0.4402996 ,0.4356503 ,,,
1196.0000000 ,0.3723586 ,0.4026259 ,0.3965477 ,,,
1197.0000000 ,0.3706791 ,0.4015281 ,0.3989937 ,,,
1198.0000000 ,0.3758130 ,0.4123222 ,0.4070802 ,,,
1199.0000000 ,0.3725832 ,0.4277137 ,0.4221026 ,,,
1200.0000000 ,0.3671596 ,0.4150757 ,0.4097120 ,,,
1201.0000000 ,0.3897895 ,0.4182855 ,0.4142104 ,,,
1202.0000000 ,0.3874706 ,0.4045265 ,0.3932542 ,,,
1203.0000000 ,0.3586234 ,0.4069136 ,0.3998285 ,,,
1204.0000000 ,0.3651050 ,0.4128818 ,0.4032803 ,,,
1205.0000000 ,0.3862637 ,0.4085467 ,0.4040974 ,,,
1206.0000000 ,0.3702178 ,0.4270613 ,0.4225331 ,,,
1207.0000000 ,0.3766818 ,0.4128011 ,0.4112988 ,,,
1208.0000000 ,0.3834535 ,0.4153159 ,0.4156382 ,,,
1209.0000000 ,0.3816218 ,0.4047693 ,0.4007888 ,,,
1210.0000000 ,0.3664729 ,0.4092707 ,0.4057184 ,,,
1211.0000000 ,0.3737735 ,0.4216543 ,0.4097990 ,,,
1212.0000000 ,0.3922397 ,0.4179308 ,0.4151712 ,,,
1213.0000000 ,0.3616794 ,0.3995293 ,0.3956635 ,,,
1214.0000000 ,0.3802669 ,0.3994777 ,0.3974810 ,,,
1215.0000000 ,0.3833393 ,0.4077168 ,0.4057792 ,,,
1216.0000000 ,0.3897121 ,0.4075142 ,0.4007627 ,,,
1217.0000000 ,0.3841963 ,0.4103649 ,0.4041050 ,,,
1218.0000000 ,0.3861815 ,0.4341112 ,0.4290131 ,,,
1219.0000000 ,0.3770837 ,0.4249988 ,0.4240025 ,,,
1220.0000000 ,0.3860591 ,0.4045653 ,0.3934623 ,,,
1221.0000000 ,0.4213416 ,0.4069627 ,0.4040503 ,,,
1222.0000000 ,0.3701592 ,0.4120152 ,0.4040529 ,,,
1223.0000000 ,0.3524585 ,0.4490610 ,0.4389315 ,,,
1224.0000000 ,0.3846536 ,0.4289939 ,0.4230133 ,,,
1225.0000000 ,0.3638592 ,0.4082954 ,0.4033197 ,,,
1226.0000000 ,0.3846810 ,0.4073884 ,0.4079542 ,,,
1227.0000000 ,0.3755104 ,0.4198229 ,0.4164210 ,,,
1228.0000000 ,0.3816698 ,0.3960413 ,0.3917828 ,,,
1229.0000000 ,0.3667361 ,0.4019801 ,0.3936927 ,,,
1230.0000000 ,0.4236420 ,0.4043738 ,0.3937296 ,,,
1231.0000000 ,0.3850038 ,0.4051251 ,0.3997432 ,,,
1232.0000000 ,0.3644364 ,0.4220453 ,0.4211672 ,,,
1233.0000000 ,0.3799612 ,0.4052655 ,0.4021770 ,,,
1234.0000000 ,0.3557387 ,0.4284540 ,0.4192121 ,,,
1235.0000000 ,0.3695594 ,0.4055803 ,0.4053149 ,,,
1236.0000000 ,0.4000290 ,0.4113344 ,0.4063024 ,,,
1237.0000000 ,0.3910786 ,0.4059666 ,0.3996905 ,,,
1238.0000000 ,0.3798951 ,0.3991398 ,0.3997251 ,,,
1239.0000000 ,0.3685777 ,0.4149502 ,0.4066029 ,,,
1240.0000000 ,0.3843543 ,0.4155060 ,0.4063532 ,,,
1241.0000000 ,0.3898955 ,0.4346453 ,0.4258334 ,,,
1242.0000000 ,0.3732545 ,0.4012091 ,0.3937685 ,,,
1243.0000000 ,0.3742661 ,0.4229524 ,0.4241255 ,,,
1244.0000000 ,0.3754878 ,0.3978212 ,0.3901922 ,,,
1245.0000000 ,0.3776243 ,0.4364490 ,0.4261791 ,,,
1246.0000000 ,0.3692293 ,0.4163810 ,0.4158631 ,,,
1247.0000000 ,0.3838009 ,0.4072097 ,0.4005062 ,,,
1248.0000000 ,0.3664756 ,0.4129679 ,0.4068784 ,,,
1249.0000000 ,0.3636318 ,0.4186958 ,0.4143411 ,,,
1250.0000000 ,0.3800673 ,0.4225269 ,0.4119718 ,,,
1251.0000000 ,0.3648583 ,0.4130834 ,0.4051275 ,,,
1252.0000000 ,0.3742684 ,0.4272536 ,0.4247926 ,,,
1253.0000000 ,0.3771236 ,0.3945093 ,0.3866286 ,,,
1254.0000000 ,0.3712974 ,0.3966793 ,0.3888382 ,,,
1255.0000000 ,0.3725719 ,0.3878782 ,0.3905916 ,,,
1256.0000000 ,0.3924464 ,0.4292128 ,0.4194009 ,,,
1257.0000000 ,0.3907756 ,0.4232631 ,0.4203336 ,,,
1258.0000000 ,0.3782182 ,0.3976603 ,0.3968007 ,,,
1259.0000000 ,0.3805670 ,0.4117424 ,0.4102168 ,,,
1260.0000000 ,0.3766405 ,0.4083049 ,0.4023700 ,,,
1261.0000000 ,0.3717132 ,0.4079455 ,0.4014727 ,,,
1262.0000000 ,0.3645948 ,0.4052391 ,0.3979017 ,,,
1263.0000000 ,0.3849681 ,0.4092851 ,0.4031310 ,,,
1264.0000000 ,0.3880974 ,0.4116193 ,0.4054636 ,,,
1265.0000000 ,0.3939963 ,0.4110730 ,0.4099246 ,,,
1266.0000000 ,0.3659431 ,0.4072064 ,0.4059868 ,,,
1267.0000000 ,0.3931860 ,0.4246770 ,0.4095203 ,,,
1268.0000000 ,0.3708557 ,0.4303991 ,0.4222199 ,,,
1269.0000000 ,0.3646219 ,0.4043603 ,0.3942761 ,,,
1270.0000000 ,0.3950517 ,0.3998046 ,0.3934273 ,,,
1271.0000000 ,0.3718836 ,0.4178455 ,0.4156037 ,,,
1272.0000000 ,0.3729234 ,0.4203114 ,0.4125792 ,,,
1273.0000000 ,0.3664312 ,0.4003629 ,0.3980471 ,,,
1274.0000000 ,0.3708475 ,0.3929675 ,0.3879004 ,,,
1275.0000000 ,0.4020771 ,0.3852406 ,0.3831851 ,,,
1276.0000000 ,0.3748145 ,0.4217687 ,0.4156517 ,,,
1277.0000000 ,0.3660862 ,0.4239837 ,0.4149644 ,,,
1278.0000000 ,0.3741254 ,0.4082302 ,0.4043523 ,,,
1279.0000000 ,0.3847719 ,0.4209924 ,0.4184074 ,,,
1280.0000000 ,0.3572533 ,0.4116260 ,0.3984942 ,,,
1281.0000000 ,0.4047108 ,0.3973525 ,0.4009217 ,,,
1282.0000000 ,0.3865481 ,0.4030165 ,0.3982651 ,,,
1283.0000000 ,0.3845155 ,0.3950489 ,0.3889562 ,,,
1284.0000000 ,0.3788460 ,0.4084327 ,0.4032901 ,,,
1285.0000000 ,0.3813933 ,0.4000233 ,0.3976712 ,,,
1286.0000000 ,0.3645971 ,0.3956608 ,0.3929673 ,,,
1287.0000000 ,0.3702824 ,0.4145427 ,0.4093541 ,,,
1288.0000000 ,0.3796429 ,0.3878094 ,0.3832725 ,,,
1289.0000000 ,0.3748792 ,0.3958334 ,0.3898886 ,,,
1290.0000000 ,0.3793029 ,0.4159553 ,0.4088498 ,,,
1291.0000000 ,0.3944564 ,0.4135413 ,0.4075361 ,,,
1292.0000000 ,0.3595264 ,0.4157085 ,0.4093557 ,,,
1293.0000000 ,0.3711171 ,0.4057427 ,0.4025690 ,,,
1294.0000000 ,0.3745542 ,0.4072538 ,0.4063986 ,,,
1295.0000000 ,0.3851718 ,0.3999333 ,0.4014913 ,,,
1296.0000000 ,0.3701651 ,0.4092663 ,0.3992927 ,,,
1297.0000000 ,0.3569696 ,0.4145484 ,0.4055923 ,,,
1298.0000000 ,0.3645064 ,0.3953238 ,0.3937319 ,,,
1299.0000000 ,0.3590626 ,0.4229665 ,0.4150864 ,,,
1300.0000000 ,0.3922417 ,0.4002422 ,0.3934571 ,,,
1301.0000000 ,0.3776763 ,0.4094583 ,0.4082587 ,,,
1302.0000000 ,0.3719603 ,0.4300597 ,0.4210371 ,,,
1303.0000000 ,0.3791785 ,0.4227074 ,0.4179127 ,,,
1304.0000000 ,0.3689320 ,0.4043965 ,0.3944923 ,,,
1305.0000000 ,0.3615630 ,0.4115781 ,0.4045735 ,,,
1306.0000000 ,0.3699646 ,0.3927692 ,0.3879693 ,,,
1307.0000000 ,0.3700013 ,0.4012823 ,0.3998541 ,,,
1308.0000000 ,0.3797060 ,0.4132158 ,0.4031460 ,,,
1309.0000000 ,0.3716905 ,0.3982201 ,0.3966188 ,,,
1310.0000000 ,0.3729489 ,0.4088773 ,0.4021907 ,,,
1311.0000000 ,0.3711651 ,0.4179243 ,0.4129981 ,,,
1312.0000000 ,0.3837227 ,0.3881649 ,0.3784958 ,,,
1313.0000000 ,0.3807620 ,0.4200581 ,0.4181060 ,,,
1314.0000000 ,0.3929031 ,0.4025821 ,0.4040544 ,,,
1315.0000000 ,0.3793806 ,0.4005732 ,0.3945711 ,,,
1316.0000000 ,0.3746222 ,0.4350520 ,0.4239343 ,,,
1317.0000000 ,0.3579881 ,0.4188852 ,0.4120715 ,,,
1318.0000000 ,0.3735134 ,0.4069114 ,0.4009246 ,,,
1319.0000000 ,0.3716996 ,0.4103418 ,0.4024433 ,,,
1320.0000000 ,0.3764444 ,0.3982948 ,0.3943599 ,,,
1321.0000000 ,0.3606844 ,0.4047145 ,0.4018092 ,,,
1322.0000000 ,0.3661442 ,0.3991933 ,0.3941922 ,,,
1323.0000000 ,0.3886819 ,0.4118467 ,0.4013378 ,,,
1324.0000000 ,0.3598458 ,0.4166790 ,0.4107567 ,,,
1325.0000000 ,0.3793913 ,0.3918688 ,0.3886670 ,,,
1326.0000000 ,0.3831116 ,0.3907552 ,0.3919331 ,,,
1327.0000000 ,0.3744780 ,0.3989991 ,0.3911898 ,,,
1328.0000000 ,0.3654893 ,0.4136066 ,0.4019167 ,,,
1329.0000000 ,0.3687966 ,0.3841375 ,0.3843986 ,,,
1330.0000000 ,0.3819821 ,0.3926413 ,0.3865726 ,,,
1331.0000000 ,0.3666749 ,0.4221912 ,0.4141216 ,,,
1332.0000000 ,0.3738826 ,0.3995427 ,0.3898010 ,,,
1333.0000000 ,0.3743008 ,0.3895227 ,0.3838097 ,,,
1334.0000000 ,0.3672242 ,0.4518640 ,0.4397843 ,,,
1335.0000000 ,0.3807920 ,0.4306985 ,0.4148843 ,,,
1336.0000000 ,0.3667076 ,0.4003732 ,0.4022705 ,,,
1337.0000000 ,0.3901747 ,0.4116422 ,0.4034649 ,,,
1338.0000000 ,0.3766265 ,0.4141249 ,0.4076786 ,,,
1339.0000000 ,0.3769729 ,0.4179322 ,0.4128224 ,,,
1340.0000000 ,0.3711533 ,0.4101383 ,0.4056447 ,,,
1341.0000000 ,0.3877187 ,0.4085943 ,0.4058863 ,,,
1342.0000000 ,0.3703151 ,0.4240466 ,0.4164147 ,,,
1343.0000000 ,0.3677927 ,0.4118484 ,0.4055409 ,,,
1344.0000000 ,0.3826233 ,0.4205265 ,0.4132953 ,,,
1345.0000000 ,0.3865376 ,0.4039720 ,0.4018587 ,,,
1346.0000000 ,0.3748408 ,0.3792655 ,0.3771442 ,,,
1347.0000000 ,0.3873140 ,0.4114468 ,0.4061495 ,,,
1348.0000000 ,0.3681906 ,0.4168093 ,0.4104222 ,,,
1349.0000000 ,0.3652888 ,0.4249381 ,0.4167522 ,,,
1350.0000000 ,0.3662591 ,0.4284479 ,0.4181857 ,,,
1351.0000000 ,0.3760340 ,0.4086142 ,0.4004109 ,,,
1352.0000000 ,0.3770936 ,0.4004948 ,0.3966113 ,,,
1353.0000000 ,0.3771665 ,0.4190483 ,0.4167537 ,,,
1354.0000000 ,0.3850672 ,0.4132393 ,0.4033919 ,,,
1355.0000000 ,0.3793194 ,0.4074286 ,0.4015474 ,,,
1356.0000000 ,0.3602421 ,0.4091584 ,0.4012619 ,,,
1357.0000000 ,0.3578622 ,0.3898483 ,0.3863243 ,,,
1358.0000000 ,0.3669593 ,0.4083605 ,0.4077404 ,,,
1359.0000000 ,0.3690994 ,0.4134549 ,0.4062524 ,,,
1360.0000000 ,0.3837919 ,0.4204608 ,0.4116114 ,,,
1361.0000000 ,0.3952940 ,0.4310296 ,0.4248519 ,,,
1362.0000000 ,0.3650839 ,0.4070536 ,0.4065689 ,,,
1363.0000000 ,0.3636273 ,0.4073535 ,0.3971713 ,,,
1364.0000000 ,0.3988032 ,0.4086188 ,0.4023762 ,,,
1365.0000000 ,0.3757046 ,0.4230462 ,0.4143134 ,,,
1366.0000000 ,0.3910053 ,0.4102938 ,0.4021738 ,,,
1367.0000000 ,0.3635322 ,0.4343918 ,0.4291851 ,,,
1368.0000000 ,0.3797504 ,0.4065004 ,0.4032324 ,,,
1369.0000000 ,0.3713803 ,0.4043916 ,0.3952731 ,,,
1370.0000000 ,0.3868141 ,0.3977048 ,0.3954826 ,,,
1371.0000000 ,0.3683169 ,0.4069716 ,0.4044398 ,,,
1372.0000000 ,0.3710965 ,0.3874346 ,0.3805879 ,,,
1373.0000000 ,0.3831861 ,0.3816518 ,0.3773293 ,,,
1374.0000000 ,0.3686524 ,0.4082865 ,0.3967851 ,,,
1375.0000000 ,0.4033274 ,0.4319234 ,0.4227237 ,,,
1376.0000000 ,0.3689222 ,0.4211251 ,0.4129338 ,,,
1377.0000000 ,0.3682580 ,0.4097539 ,0.4081795 ,,,
1378.0000000 ,0.3773668 ,0.4100929 ,0.4030248 ,,,
1379.0000000 ,0.3720927 ,0.4075212 ,0.4045423 ,,,
1380.0000000 ,0.3782508 ,0.4108777 ,0.4062754 ,,,
1381.0000000 ,0.3701099 ,0.3783176 ,0.3731197 ,,,
1382.0000000 ,0.3701255 ,0.4150434 ,0.4118588 ,,,
1383.0000000 ,0.3696483 ,0.4036950 ,0.3936882 ,,,
1384.0000000 ,0.3671546 ,0.4128414 ,0.4083055 ,,,
1385.0000000 ,0.3696454 ,0.4267922 ,0.4195434 ,,,
1386.0000000 ,0.3753302 ,0.4045098 ,0.3901128 ,,,
1387.0000000 ,0.3718045 ,0.4212854 ,0.4086223 ,,,
1388.0000000 ,0.3699038 ,0.4346176 ,0.4244590 ,,,
1389.0000000 ,0.3669956 ,0.4033702 ,0.4026101 ,,,
1390.0000000 ,0.3702680 ,0.4016402 ,0.3961700 ,,,
1391.0000000 ,0.3777056 ,0.4208407 ,0.4180956 ,,,
1392.0000000 ,0.3953474 ,0.3924753 ,0.3888156 ,,,
1393.0000000 ,0.3799354 ,0.4136088 ,0.4030898 ,,,
1394.0000000 ,0.3548937 ,0.4035639 ,0.4043007 ,,,
1395.0000000 ,0.3848351 ,0.3887190 ,0.3823893 ,,,
1396.0000000 ,0.3718282 ,0.3975100 ,0.3869866 ,,,
1397.0000000 ,0.3638021 ,0.3992116 ,0.3915697 ,,,
1398.0000000 ,0.3798036 ,0.4037403 ,0.3985525 ,,,
1399.0000000 ,0.3679334 ,0.4203836 ,0.4147281 ,,,
1400.0000000 ,0.3825927 ,0.4148037 ,0.4089355 ,,,
1401.0000000 ,0.3699421 ,0.3961643 ,0.3918803 ,,,
1402.0000000 ,0.3861796 ,0.3905624 ,0.3865484 ,,,
1403.0000000 ,0.3625132 ,0.4133476 ,0.4073700 ,,,
1404.0000000 ,0.3687953 ,0.3932337 ,0.3971132 ,,,
1405.0000000 ,0.3623192 ,0.3986705 ,0.3918128 ,,,
1406.0000000 ,0.3870654 ,0.3983353 ,0.3954065 ,,,
1407.0000000 ,0.3666248 ,0.4097759 ,0.4050928 ,,,
1408.0000000 ,0.3952495 ,0.3937042 ,0.3870493 ,,,
1409.0000000 ,0.3721845 ,0.4297325 ,0.4224280 ,,,
1410.0000000 ,0.3728815 ,0.3969522 ,0.3901871 ,,,
1411.0000000 ,0.3827553 ,0.3899431 ,0.3891150 ,,,
1412.0000000 ,0.3658645 ,0.4090109 ,0.4071146 ,,,
1413.0000000 ,0.3945289 ,0.3843966 ,0.3775421 ,,,
1414.0000000 ,0.3756566 ,0.3957749 ,0.3891135 ,,,
1415.0000000 ,0.3873387 ,0.4064634 ,0.4006865 ,,,
1416.0000000 ,0.3741824 ,0.4056221 ,0.3981968 ,,,
1417.0000000 ,0.3742698 ,0.4061072 ,0.3989098 ,,,
1418.0000000 ,0.3682214 ,0.4113066 ,0.4074923 ,,,
1419.0000000 ,0.3783190 ,0.3838342 ,0.3813379 ,,,
1420.0000000 ,0.3922971 ,0.4288231 ,0.4224183 ,,,
1421.0000000 ,0.3789328 ,0.3977629 ,0.3954378 ,,,
1422.0000000 ,0.3695265 ,0.3957335 ,0.3889059 ,,,
1423.0000000 ,0.3754652 ,0.4030670 ,0.4069505 ,,,
1424.0000000 ,0.3627936 ,0.3966010 ,0.3940634 ,,,
1425.0000000 ,0.3677664 ,0.4109189 ,0.4083543 ,,,
1426.0000000 ,0.3747866 ,0.4101071 ,0.4010733 ,,,
1427.0000000 ,0.3657551 ,0.4143999 ,0.4124462 ,,,
1428.0000000 ,0.3741002 ,0.4203174 ,0.4066013 ,,,
1429.0000000 ,0.3843039 ,0.4103957 ,0.4070248 ,,,
1430.0000000 ,0.3754501 ,0.4153784 ,0.4081641 ,,,
1431.0000000 ,0.3990589 ,0.4138204 ,0.4038042 ,,,
1432.0000000 ,0.3761506 ,0.4046564 ,0.4045608 ,,,
1433.0000000 ,0.3703758 ,0.3976000 ,0.3933538 ,,,
1434.0000000 ,0.3893655 ,0.3951928 ,0.3891130 ,,,
1435.0000000 ,0.3835918 ,0.3875661 ,0.3846911 ,,,
1436.0000000 ,0.3765396 ,0.4059297 ,0.3976761 ,,,
1437.0000000 ,0.3752581 ,0.3949357 ,0.3885556 ,,,
1438.0000000 ,0.3764328 ,0.4058917 ,0.4026032 ,,,
1439.0000000 ,0.3652230 ,0.4012060 ,0.3991796 ,,,
1440.0000000 ,0.3617167 ,0.4098755 ,0.3988722 ,,,
1441.0000000 ,0.3886015 ,0.4204020 ,0.4209703 ,,,
1442.0000000 ,0.3791917 ,0.4154773 ,0.4091010 ,,,
1443.0000000 ,0.3652970 ,0.4108307 ,0.4037300 ,,,
1444.0000000 ,0.3957763 ,0.4090977 ,0.4131630 ,,,
1445.0000000 ,0.3798903 ,0.4146694 ,0.4112023 ,,,
1446.0000000 ,0.3729017 ,0.4027003 ,0.3938273 ,,,
1447.0000000 ,0.3705123 ,0.4177216 ,0.4121645 ,,,
1448.0000000 ,0.3741550 ,0.3950608 ,0.3930363 ,,,
1449.0000000 ,0.3824140 ,0.4187288 ,0.4105358 ,,,
1450.0000000 ,0.3698506 ,0.4342614 ,0.4263757 ,,,
1451.0000000 ,0.3773584 ,0.4089822 ,0.4034208 ,,,
1452.0000000 ,0.3838697 ,0.4185469 ,0.4143561 ,,,
1453.0000000 ,0.3778428 ,0.4039792 ,0.3953614 ,,,
1454.0000000 ,0.3736290 ,0.4166155 ,0.4090119 ,,,
1455.0000000 ,0.3865998 ,0.4073887 ,0.3967599 ,,,
1456.0000000 ,0.3620088 ,0.4177840 ,0.4141493 ,,,
1457.0000000 ,0.3851725 ,0.4056228 ,0.4028868 ,,,
1458.0000000 ,0.3884749 ,0.4020644 ,0.3977065 ,,,
1459.0000000 ,0.3748496 ,0.4029141 ,0.3949440 ,,,
1460.0000000 ,0.3818662 ,0.3997429 ,0.3926468 ,,,
1461.0000000 ,0.3762731 ,0.4041143 ,0.3965745 ,,,
1462.0000000 ,0.3690500 ,0.4205237 ,0.4119605 ,,,
1463.0000000 ,0.3641104 ,0.4303164 ,0.4195032 ,,,
1464.0000000 ,0.3707462 ,0.3949074 ,0.3925462 ,,,
1465.0000000 ,0.3687492 ,0.4046657 ,0.3963682 ,,,
1466.0000000 ,0.3671386 ,0.3944202 ,0.3863827 ,,,
1467.0000000 ,0.3953655 ,0.3907146 ,0.3905108 ,,,
1468.0000000 ,0.3717665 ,0.4321217 ,0.4263126 ,,,
1469.0000000 ,0.3802466 ,0.4093947 ,0.4007688 ,,,
1470.0000000 ,0.3806905 ,0.4037750 ,0.4055149 ,,,
1471.0000000 ,0.3718095 ,0.4291832 ,0.4190817 ,,,
1472.0000000 ,0.3776760 ,0.4174811 ,0.4114271 ,,,
1473.0000000 ,0.3806804 ,0.4035793 ,0.3977781 ,,,
1474.0000000 ,0.3778704 ,0.4030199 ,0.3998387 ,,,
1475.0000000 ,0.3823712 ,0.4064616 ,0.3957951 ,,,
1476.0000000 ,0.3677316 ,0.4098386 ,0.3997035 ,,,
1477.0000000 ,0.3675810 ,0.4384049 ,0.4323460 ,,,
1478.0000000 ,0.3750142 ,0.4022416 ,0.3972493 ,,,
1479.0000000 ,0.3810967 ,0.3861311 ,0.3821576 ,,,
1480.0000000 ,0.3871466 ,0.4048839 ,0.3981968 ,,,
1481.0000000 ,0.3667160 ,0.3932933 ,0.3870164 ,,,
1482.0000000 ,0.3784219 ,0.4045860 ,0.3959871 ,,,
1483.0000000 ,0.3958562 ,0.4265288 ,0.4200728 ,,,
1484.0000000 ,0.3686664 ,0.4277484 ,0.4233210 ,,,
1485.0000000 ,0.3807279 ,0.4149955 ,0.4025819 ,,,
1486.0000000 ,0.3712721 ,0.4326566 ,0.4169780 ,,,
1487.0000000 ,0.3823927 ,0.4134112 ,0.4106042 ,,,
1488.0000000 ,0.3684762 ,0.4098175 ,0.4028140 ,,,
1489.0000000 ,0.3700222 ,0.4096969 ,0.4058541 ,,,
1490.0000000 ,0.3898981 ,0.4243187 ,0.4195748 ,,,
1491.0000000 ,0.3829125 ,0.4012887 ,0.3957946 ,,,
1492.0000000 ,0.3583053 ,0.4003697 ,0.3949613 ,,,
1493.0000000 ,0.3770947 ,0.3857360 ,0.3787344 ,,,
1494.0000000 ,0.3524850 ,0.3965376 ,0.3892594 ,,,
1495.0000000 ,0.3737887 ,0.3989288 ,0.3962643 ,,,
1496.0000000 ,0.3902424 ,0.3959542 ,0.3919444 ,,,
1497.0000000 ,0.3555779 ,0.4052919 ,0.3976735 ,,,
1498.0000000 ,0.3663712 ,0.4027877 ,0.4023685 ,,,
1499.0000000 ,0.3835995 ,0.3942307 ,0.3969608 ,,,
1500.0000000 ,0.3697505 ,0.3933220 ,0.3947329 ,,,
1501.0000000 ,0.3661125 ,0.4021786 ,0.3953549 ,,,
1502.0000000 ,0.3854257 ,0.4037953 ,0.4067939 ,,,
1503.0000000 ,0.3800301 ,0.4146063 ,0.4061049 ,,,
1504.0000000 ,0.3872132 ,0.4116431 ,0.4024591 ,,,
1505.0000000 ,0.3959728 ,0.4233580 ,0.4085952 ,,,
1506.0000000 ,0.3574052 ,0.3868308 ,0.3836679 ,,,
1507.0000000 ,0.3710831 ,0.4024583 ,0.3995261 ,,,
1508.0000000 ,0.3702416 ,0.4311350 ,0.4231515 ,,,
1509.0000000 ,0.3765741 ,0.4007767 ,0.3972985 ,,,
1510.0000000 ,0.3737885 ,0.4100020 ,0.4112554 ,,,
1511.0000000 ,0.3828621 ,0.4144041 ,0.4126407 ,,,
1512.0000000 ,0.3849522 ,0.3943391 ,0.3924054 ,,,
1513.0000000 ,0.3675258 ,0.4006405 ,0.3915758 ,,,
1514.0000000 ,0.3879611 ,0.4100723 ,0.4036488 ,,,
1515.0000000 ,0.3745485 ,0.3998529 ,0.3949473 ,,,
1516.0000000 ,0.3846404 ,0.4200525 ,0.4190706 ,,,
1517.0000000 ,0.3850485 ,0.3882679 ,0.3833711 ,,,
1518.0000000 ,0.3840542 ,0.4032457 ,0.3910096 ,,,
1519.0000000 ,0.3687392 ,0.4101820 ,0.4056536 ,,,
1520.0000000 ,0.3735414 ,0.4071079 ,0.3991484 ,,,
1521.0000000 ,0.3718264 ,0.4294246 ,0.4199024 ,,,
1522.0000000 ,0.3650627 ,0.4056428 ,0.4002814 ,,,
1523.0000000 ,0.3538026 ,0.4107769 ,0.4019442 ,,,
1524.0000000 ,0.3987688 ,0.4081720 ,0.4000307 ,,,
1525.0000000 ,0.3822788 ,0.4207681 ,0.4144784 ,,,
1526.0000000 ,0.3686537 ,0.4060670 ,0.4021830 ,,,
1527.0000000 ,0.3659354 ,0.4089804 ,0.4028972 ,,,
1528.0000000 ,0.3667082 ,0.4041132 ,0.3974391 ,,,
1529.0000000 ,0.3613476 ,0.4207828 ,0.4120542 ,,,
1530.0000000 ,0.3725773 ,0.3973490 ,0.3910827 ,,,
1531.0000000 ,0.3672065 ,0.4126488 ,0.4123851 ,,,
1532.0000000 ,0.3950885 ,0.3949107 ,0.3905302 ,,,
1533.0000000 ,0.3710459 ,0.4003240 ,0.3924641 ,,,
1534.0000000 ,0.3833011 ,0.4126032 ,0.4017515 ,,,
1535.0000000 ,0.3699817 ,0.4186118 ,0.4036963 ,,,
1536.0000000 ,0.3994833 ,0.4300884 ,0.4206140 ,,,
1537.0000000 ,0.3901808 ,0.4356289 ,0.4249391 ,,,
1538.0000000 ,0.3762878 ,0.3992776 ,0.3939250 ,,,
1539.0000000 ,0.3716087 ,0.4169843 ,0.4106829 ,,,
1540.0000000 ,0.3563944 ,0.4139731 ,0.4065351 ,,,
1541.0000000 ,0.3758342 ,0.4091623 ,0.4025785 ,,,
1542.0000000 ,0.3861296 ,0.3780923 ,0.3702105 ,,,
1543.0000000 ,0.3691125 ,0.4062254 ,0.4042963 ,,,
1544.0000000 ,0.3733023 ,0.3841261 ,0.3760142 ,,,
1545.0000000 ,0.3567249 ,0.4190343 ,0.4148317 ,,,
1546.0000000 ,0.3597530 ,0.4270568 ,0.4181904 ,,,
1547.0000000 ,0.3807532 ,0.4025161 ,0.3960010 ,,,
1548.0000000 ,0.3689724 ,0.4169613 ,0.4108835 ,,,
1549.0000000 ,0.3860660 ,0.3963454 ,0.3847484 ,,,
1550.0000000 ,0.3778268 ,0.4127790 ,0.4041232 ,,,
1551.0000000 ,0.3610147 ,0.4100478 ,0.3996345 ,,,
1552.0000000 ,0.3604296 ,0.3959653 ,0.3887300 ,,,
1553.0000000 ,0.3675618 ,0.4045074 ,0.4040254 ,,,
1554.0000000 ,0.3631736 ,0.3978537 ,0.3945366 ,,,
1555.0000000 ,0.3745396 ,0.3843877 ,0.3786545 ,,,
1556.0000000 ,0.3672428 ,0.4069187 ,0.4027663 ,,,
1557.0000000 ,0.3795202 ,0.4079562 ,0.4039215 ,,,
1558.0000000 ,0.3739915 ,0.4200979 ,0.4073688 ,,,
1559.0000000 ,0.3662819 ,0.4218935 ,0.4193774 ,,,
1560.0000000 ,0.3681002 ,0.3956590 ,0.3890376 ,,,
1561.0000000 ,0.3660675 ,0.3892640 ,0.3884186 ,,,
1562.0000000 ,0.3721207 ,0.4155205 ,0.4083841 ,,,
1563.0000000 ,0.3680667 ,0.4206753 ,0.4053415 ,,,
1564.0000000 ,0.4136829 ,0.4005224 ,0.3935440 ,,,
1565.0000000 ,0.3714571 ,0.4172193 ,0.4114294 ,,,
1566.0000000 ,0.3848844 ,0.4128540 ,0.4006256 ,,,
1567.0000000 ,0.3758833 ,0.4217152 ,0.4082867 ,,,
1568.0000000 ,0.3694985 ,0.4139254 ,0.4060308 ,,,
1569.0000000 ,0.3689244 ,0.3874090 ,0.3827109 ,,,
1570.0000000 ,0.3972762 ,0.3923754 ,0.3823150 ,,,
1571.0000000 ,0.3642704 ,0.3984523 ,0.3911977 ,,,
1572.0000000 ,0.3622350 ,0.4214660 ,0.4056586 ,,,
1573.0000000 ,0.3751806 ,0.4138381 ,0.4025523 ,,,
1574.0000000 ,0.3666130 ,0.4185497 ,0.4117228 ,,,
1575.0000000 ,0.3636431 ,0.3853834 ,0.3798710 ,,,
1576.0000000 ,0.3773938 ,0.4226669 ,0.4156311 ,,,
1577.0000000 ,0.3821985 ,0.3903219 ,0.3805167 ,,,
1578.0000000 ,0.3462961 ,0.4004986 ,0.3881389 ,,,
1579.0000000 ,0.3723769 ,0.4101456 ,0.4115597 ,,,
1580.0000000 ,0.3720527 ,0.3927033 ,0.3891445 ,,,
1581.0000000 ,0.3704180 ,0.3958971 ,0.3921472 ,,,
1582.0000000 ,0.3608789 ,0.3961875 ,0.3950720 ,,,
1583.0000000 ,0.3888118 ,0.3961485 ,0.3923814 ,,,
1584.0000000 ,0.4106391 ,0.3938552 ,0.3936858 ,,,
1585.0000000 ,0.3875824 ,0.4208962 ,0.4083616 ,,,
1586.0000000 ,0.3678865 ,0.4042209 ,0.3960386 ,,,
1587.0000000 ,0.3716830 ,0.3979206 ,0.3863751 ,,,
1588.0000000 ,0.3857177 ,0.4158244 ,0.4050233 ,,,
1589.0000000 ,0.3661073 ,0.4182912 ,0.4072561 ,,,
1590.0000000 ,0.3802767 ,0.4338402 ,0.4224111 ,,,
1591.0000000 ,0.3674894 ,0.4034772 ,0.3951276 ,,,
1592.0000000 ,0.3756307 ,0.4038481 ,0.3981351 ,,,
1593.0000000 ,0.3866325 ,0.3775280 ,0.3736679 ,,,
1594.0000000 ,0.3695407 ,0.4028808 ,0.3966526 ,,,
1595.0000000 ,0.3677015 ,0.3938735 ,0.3912891 ,,,
1596.0000000 ,0.3734103 ,0.4066412 ,0.3973771 ,,,
1597.0000000 ,0.3900016 ,0.3984689 ,0.3962449 ,,,
1598.0000000 ,0.3518441 ,0.3906642 ,0.3856013 ,,,
1599.0000000 ,0.3766145 ,0.4015611 ,0.3946012 ,,,
1600.0000000 ,0.3790681 ,0.3956572 ,0.3810695 ,,,
1601.0000000 ,0.3619952 ,0.3974908 ,0.3937529 ,,,
1602.0000000 ,0.3859278 ,0.4161627 ,0.4078397 ,,,
1603.0000000 ,0.3686739 ,0.3934356 ,0.3942772 ,,,
1604.0000000 ,0.3841695 ,0.4065514 ,0.3978513 ,,,
1605.0000000 ,0.3694372 ,0.4042783 ,0.3968881 ,,,
1606.0000000 ,0.3701592 ,0.4271080 ,0.4195589 ,,,
1607.0000000 ,0.3944302 ,0.4054904 ,0.3988015 ,,,
1608.0000000 ,0.3619894 ,0.4097688 ,0.3974552 ,,,
1609.0000000 ,0.3836921 ,0.4118246 ,0.4075352 ,,,
1610.0000000 ,0.3604143 ,0.4053940 ,0.3968391 ,,,
1611.0000000 ,0.3638350 ,0.3952472 ,0.3897265 ,,,
1612.0000000 ,0.3714831 ,0.3890059 ,0.3868677 ,,,
1613.0000000 ,0.3811645 ,0.4139822 ,0.4103602 ,,,
1614.0000000 ,0.3762141 ,0.4113550 ,0.4070629 ,,,
1615.0000000 ,0.3689125 ,0.4058602 ,0.3984538 ,,,
1616.0000000 ,0.3681834 ,0.4024747 ,0.4013598 ,,,
1617.0000000 ,0.3815464 ,0.4222291 ,0.4185272 ,,,
1618.0000000 ,0.3643267 ,0.4133552 ,0.4047166 ,,,
1619.0000000 ,0.4031166 ,0.4067053 ,0.4002858 ,,,
1620.0000000 ,0.3659189 ,0.3969005 ,0.3873868 ,,,
1621.0000000 ,0.3832808 ,0.3967122 ,0.3836142 ,,,
1622.0000000 ,0.3654352 ,0.3969619 ,0.3899429 ,,,
1623.0000000 ,0.3789786 ,0.4103718 ,0.4058267 ,,,
1624.0000000 ,0.3620284 ,0.3747065 ,0.3764687 ,,,
1625.0000000 ,0.3764143 ,0.4069759 ,0.4049933 ,,,
1626.0000000 ,0.3717572 ,0.4197651 ,0.4143876 ,,,
1627.0000000 ,0.3731257 ,0.3958108 ,0.3908721 ,,,
1628.0000000 ,0.3581842 ,0.3932725 ,0.3908460 ,,,
1629.0000000 ,0.3531969 ,0.3973314 ,0.3935709 ,,,
1630.0000000 ,0.3681371 ,0.4051470 ,0.3961543 ,,,
1631.0000000 ,0.3949291 ,0.3878609 ,0.3875916 ,,,
1632.0000000 ,0.3756577 ,0.4149336 ,0.4075286 ,,,
1633.0000000 ,0.3816278 ,0.3959278 ,0.3938919 ,,,
1634.0000000 ,0.3799357 ,0.4120928 ,0.4051253 ,,,
1635.0000000 ,0.3582490 ,0.4102814 ,0.3981602 ,,,
1636.0000000 ,0.3737987 ,0.3989649 ,0.3932339 ,,,
1637.0000000 ,0.3648427 ,0.4140678 ,0.4069084 ,,,
1638.0000000 ,0.3795972 ,0.4001219 ,0.3990377 ,,,
1639.0000000 ,0.3776945 ,0.4049108 ,0.3922268 ,,,
1640.0000000 ,0.3840970 ,0.4231304 ,0.4134759 ,,,
1641.0000000 ,0.3810743 ,0.3849975 ,0.3875254 ,,,
1642.0000000 ,0.3678618 ,0.4031251 ,0.4020610 ,,,
1643.0000000 ,0.3774988 ,0.4136187 ,0.4046346 ,,,
1644.0000000 ,0.3753154 ,0.4009755 ,0.3955183 ,,,
1645.0000000 ,0.3748851 ,0.4036908 ,0.3967298 ,,,
1646.0000000 ,0.3779415 ,0.4024675 ,0.3958081 ,,,
1647.0000000 ,0.3722273 ,0.4103772 ,0.3994252 ,,,
1648.0000000 ,0.3645385 ,0.3796555 ,0.3758012 ,,,
1649.0000000 ,0.3600896 ,0.3921896 ,0.3845017 ,,,
1650.0000000 ,0.3725583 ,0.4046327 ,0.3967045 ,,,
1651.0000000 ,0.3769916 ,0.4015606 ,0.3983724 ,,,
1652.0000000 ,0.3714180 ,0.4025597 ,0.3953725 ,,,
1653.0000000 ,0.3718930 ,0.4047715 ,0.3974869 ,,,
1654.0000000 ,0.3799649 ,0.3991684 ,0.3989660 ,,,
1655.0000000 ,0.3735160 ,0.3934661 ,0.3899221 ,,,
1656.0000000 ,0.3767749 ,0.4122430 ,0.4077840 ,,,
1657.0000000 ,0.3769812 ,0.4029429 ,0.4002009 ,,,
1658.0000000 ,0.3705967 ,0.4142455 ,0.4053570 ,,,
1659.0000000 ,0.3645937 ,0.4044527 ,0.3991598 ,,,
1660.0000000 ,0.3670516 ,0.4118533 ,0.3998841 ,,,
1661.0000000 ,0.3784435 ,0.4051551 ,0.3982069 ,,,
1662.0000000 ,0.3668777 ,0.4211581 ,0.4156578 ,,,
1663.0000000 ,0.3890119 ,0.4248521 ,0.4156328 ,,,
1664.0000000 ,0.3656087 ,0.4035809 ,0.4030707 ,,,
1665.0000000 ,0.3552483 ,0.4064494 ,0.3972018 ,,,
1666.0000000 ,0.3886972 ,0.4120147 ,0.4099870 ,,,
1667.0000000 ,0.3744640 ,0.3997028 ,0.3945299 ,,,
1668.0000000 ,0.3731785 ,0.4028612 ,0.3947103 ,,,
1669.0000000 ,0.3712112 ,0.4219388 ,0.4133188 ,,,
1670.0000000 ,0.3644396 ,0.4025464 ,0.3917515 ,,,
1671.0000000 ,0.3728122 ,0.4018665 ,0.3993101 ,,,
1672.0000000 ,0.3769609 ,0.4185461 ,0.4075080 ,,,
1673.0000000 ,0.3738612 ,0.4059013 ,0.3947721 ,,,
1674.0000000 ,0.3759374 ,0.4171584 ,0.4097363 ,,,
1675.0000000 ,0.3758018 ,0.4119298 ,0.4035124 ,,,
1676.0000000 ,0.3768211 ,0.4110201 ,0.4007426 ,,,
1677.0000000 ,0.3979455 ,0.4003645 ,0.3956927 ,,,
1678.0000000 ,0.4076626 ,0.4019598 ,0.3951323 ,,,
1679.0000000 ,0.3646984 ,0.3929548 ,0.3897538 ,,,
1680.0000000 ,0.3820728 ,0.4172650 ,0.4110065 ,,,
1681.0000000 ,0.3619125 ,0.3761083 ,0.3773261 ,,,
1682.0000000 ,0.3939982 ,0.3872491 ,0.3804561 ,,,
1683.0000000 ,0.3757016 ,0.4153335 ,0.4137716 ,,,
1684.0000000 ,0.3872751 ,0.3946517 ,0.3921418 ,,,
1685.0000000 ,0.3600659 ,0.4102687 ,0.4092875 ,,,
1686.0000000 ,0.3727555 ,0.4213318 ,0.4116415 ,,,
1687.0000000 ,0.4096355 ,0.3931277 ,0.3862606 ,,,
1688.0000000 ,0.3699476 ,0.4132786 ,0.4044115 ,,,
1689.0000000 ,0.3704278 ,0.4172184 ,0.4052186 ,,,
1690.0000000 ,0.3804231 ,0.3933193 ,0.3947595 ,,,
1691.0000000 ,0.3707566 ,0.3962002 ,0.3903636 ,,,
1692.0000000 ,0.3767658 ,0.4126881 ,0.4064362 ,,,
1693.0000000 ,0.3560132 ,0.3913595 ,0.3852050 ,,,
1694.0000000 ,0.3715497 ,0.4050519 ,0.3972374 ,,,
1695.0000000 ,0.3660253 ,0.4017580 ,0.3969593 ,,,
1696.0000000 ,0.3836902 ,0.4007172 ,0.3955123 ,,,
1697.0000000 ,0.3732913 ,0.3881967 ,0.3848155 ,,,
1698.0000000 ,0.3725016 ,0.4416012 ,0.4235319 ,,,
1699.0000000 ,0.3786640 ,0.4091983 ,0.4017584 ,,,
1700.0000000 ,0.3660860 ,0.3852259 ,0.3844838 ,,,
1701.0000000 ,0.3674384 ,0.4101900 ,0.3991017 ,,,
1702.0000000 ,0.3786948 ,0.4003743 ,0.3926142 ,,,
1703.0000000 ,0.3799580 ,0.4316646 ,0.4274591 ,,,
1704.0000000 ,0.3753956 ,0.4098107 ,0.4007390 ,,,
1705.0000000 ,0.3630458 ,0.4067300 ,0.4000627 ,,,
1706.0000000 ,0.3752484 ,0.4047611 ,0.4016320 ,,,
1707.0000000 ,0.3839785 ,0.4108863 ,0.4030865 ,,,
1708.0000000 ,0.3852672 ,0.4034396 ,0.3979636 ,,,
1709.0000000 ,0.3883351 ,0.3902553 ,0.3813380 ,,,
1710.0000000 ,0.3943907 ,0.3861369 ,0.3822059 ,,,
1711.0000000 ,0.3663765 ,0.4095114 ,0.4055991 ,,,
1712.0000000 ,0.3768461 ,0.3839961 ,0.3817290 ,,,
1713.0000000 ,0.3633038 ,0.4248882 ,0.4151527 ,,,
1714.0000000 ,0.3809677 ,0.4182812 ,0.4146113 ,,,
1715.0000000 ,0.3821623 ,0.4262623 ,0.4198712 ,,,
1716.0000000 ,0.3632567 ,0.4338986 ,0.4228585 ,,,
1717.0000000 ,0.3650009 ,0.3962581 ,0.3928120 ,,,
1718.0000000 ,0.3912098 ,0.4163098 ,0.4093051 ,,,
1719.0000000 ,0.3658869 ,0.4152153 ,0.4076182 ,,,
1720.0000000 ,0.3692507 ,0.4173266 ,0.4110347 ,,,
1721.0000000 ,0.3795401 ,0.4020370 ,0.3961216 ,,,
1722.0000000 ,0.3752259 ,0.3974887 ,0.3948483 ,,,
1723.0000000 ,0.3675502 ,0.3975043 ,0.3946483 ,,,
1724.0000000 ,0.3752997 ,0.4048997 ,0.3993635 ,,,
1725.0000000 ,0.3714451 ,0.3983649 ,0.3938523 ,,,
1726.0000000 ,0.3660197 ,0.4090374 ,0.4025242 ,,,
1727.0000000 ,0.3717005 ,0.3946953 ,0.3902108 ,,,
1728.0000000 ,0.3748150 ,0.4109884 ,0.4058595 ,,,
1729.0000000 ,0.3585690 ,0.3926161 ,0.3819005 ,,,
1730.0000000 ,0.3642994 ,0.4012585 ,0.3963593 ,,,
1731.0000000 ,0.3573874 ,0.4324373 ,0.4270700 ,,,
1732.0000000 ,0.3571471 ,0.3815017 ,0.3726067 ,,,
1733.0000000 ,0.3843374 ,0.4106159 ,0.4050909 ,,,
1734.0000000 ,0.3771776 ,0.3915769 ,0.3914648 ,,,
1735.0000000 ,0.3606681 ,0.4150818 ,0.4075390 ,,,
1736.0000000 ,0.3810768 ,0.3924792 ,0.3919339 ,,,
1737.0000000 ,0.3603001 ,0.4254186 ,0.4130313 ,,,
1738.0000000 ,0.3870739 ,0.3979332 ,0.3880271 ,,,
1739.0000000 ,0.3658054 ,0.3949210 ,0.3959742 ,,,
1740.0000000 ,0.3708681 ,0.3975506 ,0.3964766 ,,,
1741.0000000 ,0.3954944 ,0.3857641 ,0.3744135 ,,,
1742.0000000 ,0.3581461 ,0.4152399 ,0.4062087 ,,,
1743.0000000 ,0.3509627 ,0.3901189 ,0.3794513 ,,,
1744.0000000 ,0.3589599 ,0.4223383 ,0.4193554 ,,,
1745.0000000 ,0.3674209 ,0.3923438 ,0.3870492 ,,,
1746.0000000 ,0.3825698 ,0.3907487 ,0.3845416 ,,,
1747.0000000 ,0.3674112 ,0.4028582 ,0.3980597 ,,,
1748.0000000 ,0.3618352 ,0.4142439 ,0.4016988 ,,,
1749.0000000 ,0.3774001 ,0.4043339 ,0.3963042 ,,,
1750.0000000 ,0.3710653 ,0.4244020 ,0.4196077 ,,,
1751.0000000 ,0.3742545 ,0.3963866 ,0.3872257 ,,,
1752.0000000 ,0.3780953 ,0.4078853 ,0.4045752 ,,,
1753.0000000 ,0.3713071 ,0.3954670 ,0.3913364 ,,,
1754.0000000 ,0.3678875 ,0.4143787 ,0.4107251 ,,,
1755.0000000 ,0.3954828 ,0.4058683 ,0.3959237 ,,,
1756.0000000 ,0.4029930 ,0.4033085 ,0.3925287 ,,,
1757.0000000 ,0.3737454 ,0.4078788 ,0.4059701 ,,,
1758.0000000 ,0.3617385 ,0.4203039 ,0.4121083 ,,,
1759.0000000 ,0.3534937 ,0.4117040 ,0.4006555 ,,,
1760.0000000 ,0.3903749 ,0.4046030 ,0.4004228 ,,,
1761.0000000 ,0.3728571 ,0.4066255 ,0.3995580 ,,,
1762.0000000 ,0.3768737 ,0.4205238 ,0.4133213 ,,,
1763.0000000 ,0.3856182 ,0.3965194 ,0.3915850 ,,,
1764.0000000 ,0.3744607 ,0.4046001 ,0.4037193 ,,,
1765.0000000 ,0.3586250 ,0.4156104 ,0.4114600 ,,,
1766.0000000 ,0.3767107 ,0.3987488 ,0.3987311 ,,,
1767.0000000 ,0.3810251 ,0.3861081 ,0.3832476 ,,,
1768.0000000 ,0.3775884 ,0.3884733 ,0.3800479 ,,,
1769.0000000 ,0.3899965 ,0.4025521 ,0.3987019 ,,,
1770.0000000 ,0.3804810 ,0.4479156 ,0.4339254 ,,,
1771.0000000 ,0.3768615 ,0.4463048 ,0.4329945 ,,,
1772.0000000 ,0.3713538 ,0.4114167 ,0.4059146 ,,,
1773.0000000 ,0.3631179 ,0.4379992 ,0.4256487 ,,,
1774.0000000 ,0.3919891 ,0.4125064 ,0.4022378 ,,,
1775.0000000 ,0.3949563 ,0.3992054 ,0.3937844 ,,,
1776.0000000 ,0.3694963 ,0.4208643 ,0.4175599 ,,,
1777.0000000 ,0.3559152 ,0.4103945 ,0.4047948 ,,,
1778.0000000 ,0.3780189 ,0.4090085 ,0.4055979 ,,,
1779.0000000 ,0.3812941 ,0.3891862 ,0.3863527 ,,,
1780.0000000 ,0.3633452 ,0.3952940 ,0.3898584 ,,,
1781.0000000 ,0.3886325 ,0.4034796 ,0.3993626 ,,,
1782.0000000 ,0.3693944 ,0.4118324 ,0.4069061 ,,,
1783.0000000 ,0.3886944 ,0.4027278 ,0.3931045 ,,,
1784.0000000 ,0.3700113 ,0.3879789 ,0.3836849 ,,,
1785.0000000 ,0.3757461 ,0.4064826 ,0.3976515 ,,,
1786.0000000 ,0.3933217 ,0.3978530 ,0.3957493 ,,,
1787.0000000 ,0.3691142 ,0.3931583 ,0.3917923 ,,,
1788.0000000 ,0.3662548 ,0.4052210 ,0.3997898 ,,,
1789.0000000 ,0.3627819 ,0.4023311 ,0.4002423 ,,,
1790.0000000 ,0.3784843 ,0.4211394 ,0.4180342 ,,,
1791.0000000 ,0.3626329 ,0.4196304 ,0.4085901 ,,,
1792.0000000 ,0.3750877 ,0.4030714 ,0.3965079 ,,,
1793.0000000 ,0.3568477 ,0.3965795 ,0.3940856 ,,,
1794.0000000 ,0.3662862 ,0.3943325 ,0.3913556 ,,,
1795.0000000 ,0.3618447 ,0.4040046 ,0.3977708 ,,,
1796.0000000 ,0.3560563 ,0.4050675 ,0.4006380 ,,,
1797.0000000 ,0.3697199 ,0.4103702 ,0.4047618 ,,,
1798.0000000 ,0.3699626 ,0.4022154 ,0.4011399 ,,,
1799.0000000 ,0.3858299 ,0.3903341 ,0.3870605 ,,,
1800.0000000 ,0.3880207 ,0.4112368 ,0.4061488 ,,,
1801.0000000 ,0.3722370 ,0.3984427 ,0.3880200 ,,,
1802.0000000 ,0.3732283 ,0.4000481 ,0.3944238 ,,,
1803.0000000 ,0.3739767 ,0.3993593 ,0.3921382 ,,,
1804.0000000 ,0.3912381 ,0.4048226 ,0.3962838 ,,,
1805.0000000 ,0.3683938 ,0.3878516 ,0.3809679 ,,,
1806.0000000 ,0.3760268 ,0.4186770 ,0.4126257 ,,,
1807.0000000 ,0.3845229 ,0.3902197 ,0.3829730 ,,,
1808.0000000 ,0.3624299 ,0.4059654 ,0.3960693 ,,,
1809.0000000 ,0.3598676 ,0.4023850 ,0.3959659 ,,,
1810.0000000 ,0.3611614 ,0.4022318 ,0.3920631 ,,,
1811.0000000 ,0.3872814 ,0.3852155 ,0.3791415 ,,,
1812.0000000 ,0.3931333 ,0.3909457 ,0.3788397 ,,,
1813.0000000 ,0.3493625 ,0.4130971 ,0.4059375 ,,,
1814.0000000 ,0.3502414 ,0.4149151 ,0.4082485 ,,,
1815.0000000 ,0.3570297 ,0.4107513 ,0.4052340 ,,,
1816.0000000 ,0.3626948 ,0.4051203 ,0.4031298 ,,,
1817.0000000 ,0.3798041 ,0.4118996 ,0.4063580 ,,,
1818.0000000 ,0.3715205 ,0.3976917 ,0.3935443 ,,,
1819.0000000 ,0.3676241 ,0.3786029 ,0.3745824 ,,,
1820.0000000 ,0.3828721 ,0.4091739 ,0.4007259 ,,,
1821.0000000 ,0.3512135 ,0.4114590 ,0.4070278 ,,,
1822.0000000 ,0.3669764 ,0.4267406 ,0.4187508 ,,,
1823.0000000 ,0.3634718 ,0.4052920 ,0.3935632 ,,,
1824.0000000 ,0.3856146 ,0.3986736 ,0.3881451 ,,,
1825.0000000 ,0.3735673 ,0.4070300 ,0.4046048 ,,,
1826.0000000 ,0.3716955 ,0.4038274 ,0.3973313 ,,,
1827.0000000 ,0.3971152 ,0.4077545 ,0.4064823 ,,,
1828.0000000 ,0.3779749 ,0.4138921 ,0.4072807 ,,,
1829.0000000 ,0.3897604 ,0.3963759 ,0.3884375 ,,,
1830.0000000 ,0.3817026 ,0.4108950 ,0.4110184 ,,,
1831.0000000 ,0.3752491 ,0.4089177 ,0.4011637 ,,,
1832.0000000 ,0.3679161 ,0.4141118 ,0.4086002 ,,,
1833.0000000 ,0.3699696 ,0.4083873 ,0.3973856 ,,,
1834.0000000 ,0.3803235 ,0.4003936 ,0.4003732 ,,,
1835.0000000 ,0.3683405 ,0.4050138 ,0.3982122 ,,,
1836.0000000 ,0.4010710 ,0.4045276 ,0.4005737 ,,,
1837.0000000 ,0.3809285 ,0.3808870 ,0.3794838 ,,,
1838.0000000 ,0.3736929 ,0.4047691 ,0.3990041 ,,,
1839.0000000 ,0.3574196 ,0.4181250 ,0.4069283 ,,,
1840.0000000 ,0.3564757 ,0.3997124 ,0.3915557 ,,,
1841.0000000 ,0.3643132 ,0.4118833 ,0.4065833 ,,,
1842.0000000 ,0.3706258 ,0.4042020 ,0.3983185 ,,,
1843.0000000 ,0.3576535 ,0.4026976 ,0.3938326 ,,,
1844.0000000 ,0.3807994 ,0.4099227 ,0.4025747 ,,,
1845.0000000 ,0.3776632 ,0.4061441 ,0.3965158 ,,,
1846.0000000 ,0.3813853 ,0.4062380 ,0.4010463 ,,,
1847.0000000 ,0.3658252 ,0.4089886 ,0.3987648 ,,,
1848.0000000 ,0.3563480 ,0.4208750 ,0.4093750 ,,,
1849.0000000 ,0.3571486 ,0.3932138 ,0.3874246 ,,,
1850.0000000 ,0.3601948 ,0.4136598 ,0.4061672 ,,,
1851.0000000 ,0.3615019 ,0.4062148 ,0.4033362 ,,,
1852.0000000 ,0.3826680 ,0.4101848 ,0.3999676 ,,,
1853.0000000 ,0.3559185 ,0.3962590 ,0.3844794 ,,,
1854.0000000 ,0.3773628 ,0.4132750 ,0.4037510 ,,,
1855.0000000 ,0.3699093 ,0.4077066 ,0.3954308 ,,,
1856.0000000 ,0.3652269 ,0.4005871 ,0.3904392 ,,,
1857.0000000 ,0.3580444 ,0.3763260 ,0.3734231 ,,,
1858.0000000 ,0.3536327 ,0.4256281 ,0.4199495 ,,,
1859.0000000 ,0.3683033 ,0.4030758 ,0.3975456 ,,,
1860.0000000 ,0.3696647 ,0.4146959 ,0.4084751 ,,,
1861.0000000 ,0.3915880 ,0.4164654 ,0.4085341 ,,,
1862.0000000 ,0.3879213 ,0.3978200 ,0.3906369 ,,,
1863.0000000 ,0.3614429 ,0.4022187 ,0.3979050 ,,,
1864.0000000 ,0.3680162 ,0.4093181 ,0.4044723 ,,,
1865.0000000 ,0.3933071 ,0.4223293 ,0.4144221 ,,,
1866.0000000 ,0.3508735 ,0.3953478 ,0.3841175 ,,,
1867.0000000 ,0.3734371 ,0.4128807 ,0.4097448 ,,,
1868.0000000 ,0.3874015 ,0.3980694 ,0.3883460 ,,,
1869.0000000 ,0.3766477 ,0.4030559 ,0.3921714 ,,,
1870.0000000 ,0.3666453 ,0.4331266 ,0.4175112 ,,,
1871.0000000 ,0.3815210 ,0.3996965 ,0.3888661 ,,,
1872.0000000 ,0.3776525 ,0.4116887 ,0.4044975 ,,,
1873.0000000 ,0.3584502 ,0.3975917 ,0.3894146 ,,,
1874.0000000 ,0.3662975 ,0.4101706 ,0.3954568 ,,,
1875.0000000 ,0.3686590 ,0.4015943 ,0.4009701 ,,,
1876.0000000 ,0.3981927 ,0.4097846 ,0.4060816 ,,,
1877.0000000 ,0.3542908 ,0.4061139 ,0.3962269 ,,,
1878.0000000 ,0.3773246 ,0.4012882 ,0.3951156 ,,,
1879.0000000 ,0.3742870 ,0.3992484 ,0.3898568 ,,,
1880.0000000 ,0.3685845 ,0.4285533 ,0.4234312 ,,,
1881.0000000 ,0.3922749 ,0.4103375 ,0.3972941 ,,,
1882.0000000 ,0.3738753 ,0.4056652 ,0.4005031 ,,,
1883.0000000 ,0.3686063 ,0.3827126 ,0.3842300 ,,,
1884.0000000 ,0.3753243 ,0.3919620 ,0.3837442 ,,,
1885.0000000 ,0.3643378 ,0.3992738 ,0.3970147 ,,,
1886.0000000 ,0.3705347 ,0.4039843 ,0.3987163 ,,,
1887.0000000 ,0.3709457 ,0.4225815 ,0.4128678 ,,,
1888.0000000 ,0.3862272 ,0.4443942 ,0.4385180 ,,,
1889.0000000 ,0.3714451 ,0.4013643 ,0.3951158 ,,,
1890.0000000 ,0.3802682 ,0.4159347 ,0.4078553 ,,,
1891.0000000 ,0.3933173 ,0.4109896 ,0.4069916 ,,,
1892.0000000 ,0.3793319 ,0.3970363 ,0.3965063 ,,,
1893.0000000 ,0.3493319 ,0.4157581 ,0.4060710 ,,,
1894.0000000 ,0.3697855 ,0.4122770 ,0.4005833 ,,,
1895.0000000 ,0.3969230 ,0.3957540 ,0.3889019 ,,,
1896.0000000 ,0.3693290 ,0.3960448 ,0.3898919 ,,,
1897.0000000 ,0.3642863 ,0.3982677 ,0.3887993 ,,,
1898.0000000 ,0.3822817 ,0.3985364 ,0.3898862 ,,,
1899.0000000 ,0.3782931 ,0.4173117 ,0.4109780 ,,,
1900.0000000 ,0.3660969 ,0.4178694 ,0.4089769 ,,,
1901.0000000 ,0.3865885 ,0.3986641 ,0.3939671 ,,,
1902.0000000 ,0.3684229 ,0.4056375 ,0.3967891 ,,,
1903.0000000 ,0.3687786 ,0.4036223 ,0.3916333 ,,,
1904.0000000 ,0.3587219 ,0.4004357 ,0.3951036 ,,,
1905.0000000 ,0.3720565 ,0.4043803 ,0.3974559 ,,,
1906.0000000 ,0.3726906 ,0.4074757 ,0.4008269 ,,,
1907.0000000 ,0.3787141 ,0.3806432 ,0.3765585 ,,,
1908.0000000 ,0.3736858 ,0.3991570 ,0.3955061 ,,,
1909.0000000 ,0.3708960 ,0.4179076 ,0.4024933 ,,,
1910.0000000 ,0.3746210 ,0.3978233 ,0.3869843 ,,,
1911.0000000 ,0.3729590 ,0.4048375 ,0.3932629 ,,,
1912.0000000 ,0.3677017 ,0.3917557 ,0.3911521 ,,,
1913.0000000 ,0.3735517 ,0.4266585 ,0.4133009 ,,,
1914.0000000 ,0.3775142 ,0.4047237 ,0.3929798 ,,,
1915.0000000 ,0.3792958 ,0.4062352 ,0.4058722 ,,,
1916.0000000 ,0.3600921 ,0.4159381 ,0.4083143 ,,,
1917.0000000 ,0.3801454 ,0.4024112 ,0.3974013 ,,,
1918.0000000 ,0.3568405 ,0.4123443 ,0.4040401 ,,,
1919.0000000 ,0.3728889 ,0.3972172 ,0.3909822 ,,,
1920.0000000 ,0.3733177 ,0.4037606 ,0.3980787 ,,,
1921.0000000 ,0.3855748 ,0.4267025 ,0.4152687 ,,,
1922.0000000 ,0.3673185 ,0.4053152 ,0.3999752 ,,,
1923.0000000 ,0.3595759 ,0.3977786 ,0.3955186 ,,,
1924.0000000 ,0.3725292 ,0.4070209 ,0.4000492 ,,,
1925.0000000 ,0.3739146 ,0.3961817 ,0.3905071 ,,,
1926.0000000 ,0.3587182 ,0.4003944 ,0.3967005 ,,,
1927.0000000 ,0.3624583 ,0.4183823 ,0.4126968 ,,,
1928.0000000 ,0.3831312 ,0.4044678 ,0.3940331 ,,,
1929.0000000 ,0.3865617 ,0.3963887 ,0.3960504 ,,,
1930.0000000 ,0.3934259 ,0.4082850 ,0.3978840 ,,,
1931.0000000 ,0.3674634 ,0.4035187 ,0.3966807 ,,,
1932.0000000 ,0.3817631 ,0.4102306 ,0.4006534 ,,,
1933.0000000 ,0.3757891 ,0.4196361 ,0.4142046 ,,,
1934.0000000 ,0.3639139 ,0.3893926 ,0.3850049 ,,,
1935.0000000 ,0.3557070 ,0.4008342 ,0.3954690 ,,,
1936.0000000 ,0.3599311 ,0.3986911 ,0.3927691 ,,,
1937.0000000 ,0.3795028 ,0.3966923 ,0.3867063 ,,,
1938.0000000 ,0.3985207 ,0.4003021 ,0.3941699 ,,,
1939.0000000 ,0.3731350 ,0.3998994 ,0.3914829 ,,,
1940.0000000 ,0.3690463 ,0.4199724 ,0.4113093 ,,,
1941.0000000 ,0.3799700 ,0.4011725 ,0.3883079 ,,,
1942.0000000 ,0.3659717 ,0.4105497 ,0.4027587 ,,,
1943.0000000 ,0.3743333 ,0.4027695 ,0.3941005 ,,,
1944.0000000 ,0.3727414 ,0.4114568 ,0.4046783 ,,,
1945.0000000 ,0.3639863 ,0.3923469 ,0.3855969 ,,,
1946.0000000 ,0.3787540 ,0.4352159 ,0.4216037 ,,,
1947.0000000 ,0.3765960 ,0.4002479 ,0.3919318 ,,,
1948.0000000 ,0.3745357 ,0.3967874 ,0.3872647 ,,,
1949.0000000 ,0.3802587 ,0.3896671 ,0.3854169 ,,,
1950.0000000 ,0.3621454 ,0.3844105 ,0.3783207 ,,,
1951.0000000 ,0.3759778 ,0.4023045 ,0.3983524 ,,,
1952.0000000 ,0.3755168 ,0.3916175 ,0.3907283 ,,,
1953.0000000 ,0.3636129 ,0.4132946 ,0.4034406 ,,,
1954.0000000 ,0.3646722 ,0.4046621 ,0.3970460 ,,,
1955.0000000 ,0.3723025 ,0.4036831 ,0.3932935 ,,,
1956.0000000 ,0.3719064 ,0.4118790 ,0.4067322 ,,,
1957.0000000 ,0.3644114 ,0.4038077 ,0.3974217 ,,,
1958.0000000 ,0.3749568 ,0.3913478 ,0.3813903 ,,,
1959.0000000 ,0.3891293 ,0.4189621 ,0.4121782 ,,,
1960.0000000 ,0.3560460 ,0.4068624 ,0.3943436 ,,,
1961.0000000 ,0.3834867 ,0.4094220 ,0.4023941 ,,,
1962.0000000 ,0.3716498 ,0.4069803 ,0.4036326 ,,,
1963.0000000 ,0.3893904 ,0.4302406 ,0.4168990 ,,,
1964.0000000 ,0.3842468 ,0.3997288 ,0.3882968 ,,,
1965.0000000 ,0.3763204 ,0.4076998 ,0.4011033 ,,,
1966.0000000 ,0.3889451 ,0.4036383 ,0.4002059 ,,,
1967.0000000 ,0.3654243 ,0.4043535 ,0.3995281 ,,,
1968.0000000 ,0.3506351 ,0.4034058 ,0.3953208 ,,,
1969.0000000 ,0.3620077 ,0.4121912 ,0.4062040 ,,,
1970.0000000 ,0.3714673 ,0.4031645 ,0.3895094 ,,,
1971.0000000 ,0.3795625 ,0.4186160 ,0.4046573 ,,,
1972.0000000 ,0.3643236 ,0.4088157 ,0.4053039 ,,,
1973.0000000 ,0.3803799 ,0.3967749 ,0.3895648 ,,,
1974.0000000 ,0.3611938 ,0.3863305 ,0.3803450 ,,,
1975.0000000 ,0.3655573 ,0.4096963 ,0.4002771 ,,,
1976.0000000 ,0.3786505 ,0.3971398 ,0.3876619 ,,,
1977.0000000 ,0.3909729 ,0.3966514 ,0.3913925 ,,,
1978.0000000 ,0.3620715 ,0.3950258 ,0.3884860 ,,,
1979.0000000 ,0.3793580 ,0.3880756 ,0.3859113 ,,,
1980.0000000 ,0.3670578 ,0.4001947 ,0.4013895 ,,,
1981.0000000 ,0.3777831 ,0.4049550 ,0.3980201 ,,,
1982.0000000 ,0.3548762 ,0.4022956 ,0.3904085 ,,,
1983.0000000 ,0.3811079 ,0.4048594 ,0.3986152 ,,,
1984.0000000 ,0.3737526 ,0.4055009 ,0.4017145 ,,,
1985.0000000 ,0.3578566 ,0.3936836 ,0.3865517 ,,,
1986.0000000 ,0.3657841 ,0.4055516 ,0.3971024 ,,,
1987.0000000 ,0.3620493 ,0.4050841 ,0.4001437 ,,,
1988.0000000 ,0.3609186 ,0.4171804 ,0.4034840 ,,,
1989.0000000 ,0.3747955 ,0.4115638 ,0.4049193 ,,,
1990.0000000 ,0.3790717 ,0.4042829 ,0.3911879 ,,,
1991.0000000 ,0.3646686 ,0.3924355 ,0.3874666 ,,,
1992.0000000 ,0.3787162 ,0.4052352 ,0.3989697 ,,,
1993.0000000 ,0.3807590 ,0.4007537 ,0.3902926 ,,,
1994.0000000 ,0.3619104 ,0.3849744 ,0.3865762 ,,,
1995.0000000 ,0.3771777 ,0.4068366 ,0.3942814 ,,,
1996.0000000 ,0.3742525 ,0.3810344 ,0.3826880 ,,,
1997.0000000 ,0.3608398 ,0.4034050 ,0.3911657 ,,,
1998.0000000 ,0.3670954 ,0.4160937 ,0.4054723 ,,,
1999.0000000 ,0.3722546 ,0.4028563 ,0.3997196 ,,,
2000.0000000 ,0.4044140 ,0.4079128 ,0.4014541 ,,,
2001.0000000 ,0.3622133 ,0.3983392 ,0.3912141 ,,,
2002.0000000 ,0.3736532 ,0.3959663 ,0.3831789 ,,,
2003.0000000 ,0.3790630 ,0.4033595 ,0.3919977 ,,,
2004.0000000 ,0.3866548 ,0.4027249 ,0.3977535 ,,,
2005.0000000 ,0.3666076 ,0.4029776 ,0.3955433 ,,,
2006.0000000 ,0.3824906 ,0.4010970 ,0.3956110 ,,,
2007.0000000 ,0.3681265 ,0.3827122 ,0.3801962 ,,,
2008.0000000 ,0.3685417 ,0.4012218 ,0.3970723 ,,,
2009.0000000 ,0.3820112 ,0.4166732 ,0.4127586 ,,,
2010.0000000 ,0.3570899 ,0.4169232 ,0.4080442 ,,,
2011.0000000 ,0.3813783 ,0.4107892 ,0.4019082 ,,,
2012.0000000 ,0.3887267 ,0.4037904 ,0.3932792 ,,,
2013.0000000 ,0.3438043 ,0.4052606 ,0.3934535 ,,,
2014.0000000 ,0.3789137 ,0.4156342 ,0.4084390 ,,,
2015.0000000 ,0.3938575 ,0.4062339 ,0.3995870 ,,,
2016.0000000 ,0.3612282 ,0.4304949 ,0.4168304 ,,,
2017.0000000 ,0.3617994 ,0.4085831 ,0.4014351 ,,,
2018.0000000 ,0.3706694 ,0.4090748 ,0.4046121 ,,,
2019.0000000 ,0.3627169 ,0.3947966 ,0.3828928 ,,,
2020.0000000 ,0.3798659 ,0.3952526 ,0.3923610 ,,,
2021.0000000 ,0.3719755 ,0.4033250 ,0.3981193 ,,,
2022.0000000 ,0.3810109 ,0.4259800 ,0.4097488 ,,,
2023.0000000 ,0.3711930 ,0.3807660 ,0.3774266 ,,,
2024.0000000 ,0.3946736 ,0.4122252 ,0.4052970 ,,,
2025.0000000 ,0.3736313 ,0.3852757 ,0.3810011 ,,,
2026.0000000 ,0.3801546 ,0.4016047 ,0.3936514 ,,,
2027.0000000 ,0.3629196 ,0.4069863 ,0.3947124 ,,,
2028.0000000 ,0.3585286 ,0.4006182 ,0.3936843 ,,,
2029.0000000 ,0.3725663 ,0.4344571 ,0.4271045 ,,,
2030.0000000 ,0.3685104 ,0.3924617 ,0.3844853 ,,,
2031.0000000 ,0.3663718 ,0.4053822 ,0.3983706 ,,,
2032.0000000 ,0.3744571 ,0.4067224 ,0.3972968 ,,,
2033.0000000 ,0.3673013 ,0.4036694 ,0.3935105 ,,,
2034.0000000 ,0.3876774 ,0.3928894 ,0.3860129 ,,,
2035.0000000 ,0.3857575 ,0.3926949 ,0.3894901 ,,,
2036.0000000 ,0.3627589 ,0.3861679 ,0.3888885 ,,,
2037.0000000 ,0.3656069 ,0.4087957 ,0.3985789 ,,,
2038.0000000 ,0.3740785 ,0.3963033 ,0.3959449 ,,,
2039.0000000 ,0.3851732 ,0.3938416 ,0.3867542 ,,,
2040.0000000 ,0.3721911 ,0.4083253 ,0.3979982 ,,,
2041.0000000 ,0.3722270 ,0.4043316 ,0.3942614 ,,,
2042.0000000 ,0.3614886 ,0.3933251 ,0.3839674 ,,,
2043.0000000 ,0.3703867 ,0.4052503 ,0.3956137 ,,,
2044.0000000 ,0.3572473 ,0.3875027 ,0.3796232 ,,,
2045.0000000 ,0.3666212 ,0.4133594 ,0.4023632 ,,,
2046.0000000 ,0.3641569 ,0.3983434 ,0.3893010 ,,,
2047.0000000 ,0.3632236 ,0.4060881 ,0.3960250 ,,,
2048.0000000 ,0.3645216 ,0.4062225 ,0.4022496 ,,,
2049.0000000 ,0.3872973 ,0.3958016 ,0.3818583 ,,,
2050.0000000 ,0.3878441 ,0.4135824 ,0.3971452 ,,,
2051.0000000 ,0.3800620 ,0.3855918 ,0.3859350 ,,,
2052.0000000 ,0.3574930 ,0.4153152 ,0.4039669 ,,,
2053.0000000 ,0.3745520 ,0.3973628 ,0.3907379 ,,,
2054.0000000 ,0.3711981 ,0.4203449 ,0.4085051 ,,,
2055.0000000 ,0.3897697 ,0.4317479 ,0.4215322 ,,,
2056.0000000 ,0.3538994 ,0.3960345 ,0.3891185 ,,,
2057.0000000 ,0.3598380 ,0.4106743 ,0.4061747 ,,,
2058.0000000 ,0.3785212 ,0.3901016 ,0.3844901 ,,,
2059.0000000 ,0.3759400 ,0.4132987 ,0.4054784 ,,,
2060.0000000 ,0.3931071 ,0.3976516 ,0.3885131 ,,,
2061.0000000 ,0.3628174 ,0.3922244 ,0.3839560 ,,,
2062.0000000 ,0.3877056 ,0.3909765 ,0.3878793 ,,,
2063.0000000 ,0.3768801 ,0.4048077 ,0.3948300 ,,,
2064.0000000 ,0.3754234 ,0.4275245 ,0.4206360 ,,,
2065.0000000 ,0.3770833 ,0.4208308 ,0.4160505 ,,,
2066.0000000 ,0.3628069 ,0.4104134 ,0.4029089 ,,,
2067.0000000 ,0.3705558 ,0.3877443 ,0.3838890 ,,,
2068.0000000 ,0.3696894 ,0.4170970 ,0.4102394 ,,,
2069.0000000 ,0.3765707 ,0.3973631 ,0.3916526 ,,,
2070.0000000 ,0.3781421 ,0.3906885 ,0.3898036 ,,,
2071.0000000 ,0.3656740 ,0.3861387 ,0.3783551 ,,,
2072.0000000 ,0.3602291 ,0.4018495 ,0.3945141 ,,,
2073.0000000 ,0.3710524 ,0.4154794 ,0.4087360 ,,,
2074.0000000 ,0.3746349 ,0.3968672 ,0.3895105 ,,,
2075.0000000 ,0.3723728 ,0.3886475 ,0.3799866 ,,,
2076.0000000 ,0.3687632 ,0.3946383 ,0.3906841 ,,,
2077.0000000 ,0.3676162 ,0.4039448 ,0.3921516 ,,,
2078.0000000 ,0.3683887 ,0.4184777 ,0.4072978 ,,,
2079.0000000 ,0.3749155 ,0.3819368 ,0.3749718 ,,,
2080.0000000 ,0.3753745 ,0.3987873 ,0.3919053 ,,,
2081.0000000 ,0.3512516 ,0.4192715 ,0.4070655 ,,,
2082.0000000 ,0.3553619 ,0.4117579 ,0.4037610 ,,,
2083.0000000 ,0.3645358 ,0.4176481 ,0.4085539 ,,,
2084.0000000 ,0.3664534 ,0.4147347 ,0.4037412 ,,,
2085.0000000 ,0.3642514 ,0.4043563 ,0.4038128 ,,,
2086.0000000 ,0.3759672 ,0.4056598 ,0.4002628 ,,,
2087.0000000 ,0.3708634 ,0.4000612 ,0.3938337 ,,,
2088.0000000 ,0.3659486 ,0.4137361 ,0.4093454 ,,,
2089.0000000 ,0.3708794 ,0.4010959 ,0.3983672 ,,,
2090.0000000 ,0.3754482 ,0.3785246 ,0.3780308 ,,,
2091.0000000 ,0.3691022 ,0.3972489 ,0.3929686 ,,,
2092.0000000 ,0.3654664 ,0.4014074 ,0.4012230 ,,,
2093.0000000 ,0.3726708 ,0.3949731 ,0.3858948 ,,,
2094.0000000 ,0.3729865 ,0.3829552 ,0.3763992 ,,,
2095.0000000 ,0.3592159 ,0.4104468 ,0.4055640 ,,,
2096.0000000 ,0.3782195 ,0.4508228 ,0.4393380 ,,,
2097.0000000 ,0.3686191 ,0.3870098 ,0.3842581 ,,,
2098.0000000 ,0.3647493 ,0.4194387 ,0.4101393 ,,,
2099.0000000 ,0.3688114 ,0.4136835 ,0.3990381 ,,,
2100.0000000 ,0.3604662 ,0.3998287 ,0.3962484 ,,,
2101.0000000 ,0.3668894 ,0.4009251 ,0.3864167 ,,,
2102.0000000 ,0.3618428 ,0.3930509 ,0.3828981 ,,,
2103.0000000 ,0.3649063 ,0.4180326 ,0.4130990 ,,,
2104.0000000 ,0.3815716 ,0.3989428 ,0.3882435 ,,,
2105.0000000 ,0.3881659 ,0.3864639 ,0.3846555 ,,,
2106.0000000 ,0.3712945 ,0.3924908 ,0.3823643 ,,,
2107.0000000 ,0.3971885 ,0.4014511 ,0.3923162 ,,,
2108.0000000 ,0.3776420 ,0.3961616 ,0.3905798 ,,,
2109.0000000 ,0.3726194 ,0.4051378 ,0.3940695 ,,,
2110.0000000 ,0.3706217 ,0.4204933 ,0.4087483 ,,,
2111.0000000 ,0.4022818 ,0.4079925 ,0.4016117 ,,,
2112.0000000 ,0.3709315 ,0.4149701 ,0.4065770 ,,,
2113.0000000 ,0.3687086 ,0.3888992 ,0.3832761 ,,,
2114.0000000 ,0.3673567 ,0.3848500 ,0.3806741 ,,,
2115.0000000 ,0.3628800 ,0.4025444 ,0.3956004 ,,,
2116.0000000 ,0.3693589 ,0.4081799 ,0.3979950 ,,,
2117.0000000 ,0.3805049 ,0.4082370 ,0.4014879 ,,,
2118.0000000 ,0.3735123 ,0.4009729 ,0.3954487 ,,,
2119.0000000 ,0.3763710 ,0.4060516 ,0.3998707 ,,,
2120.0000000 ,0.3680167 ,0.4184014 ,0.4068365 ,,,
2121.0000000 ,0.3755877 ,0.3951949 ,0.3894620 ,,,
2122.0000000 ,0.3642838 ,0.3902324 ,0.3818499 ,,,
2123.0000000 ,0.3565233 ,0.3971317 ,0.3934232 ,,,
2124.0000000 ,0.3669387 ,0.4012734 ,0.3898760 ,,,
2125.0000000 ,0.3750811 ,0.4299273 ,0.4220594 ,,,
2126.0000000 ,0.3855793 ,0.3891263 ,0.3836563 ,,,
2127.0000000 ,0.3735649 ,0.4143407 ,0.4026558 ,,,
2128.0000000 ,0.3676110 ,0.4033066 ,0.3950135 ,,,
2129.0000000 ,0.3592050 ,0.3917525 ,0.3822653 ,,,
2130.0000000 ,0.3702684 ,0.3942708 ,0.3890039 ,,,
2131.0000000 ,0.3597896 ,0.3942281 ,0.3903707 ,,,
2132.0000000 ,0.3690956 ,0.3840217 ,0.3761215 ,,,
2133.0000000 ,0.3750237 ,0.3927944 ,0.3850141 ,,,
2134.0000000 ,0.3768106 ,0.4153582 ,0.4010765 ,,,
2135.0000000 ,0.3798129 ,0.3960254 ,0.3912638 ,,,
2136.0000000 ,0.3624227 ,0.4148642 ,0.4036325 ,,,
2137.0000000 ,0.3717181 ,0.3969890 ,0.3911220 ,,,
2138.0000000 ,0.3746374 ,0.3933035 ,0.3856125 ,,,
2139.0000000 ,0.3821670 ,0.3835393 ,0.3781812 ,,,
2140.0000000 ,0.3620286 ,0.4056691 ,0.4024044 ,,,
2141.0000000 ,0.3978247 ,0.4039845 ,0.3948474 ,,,
2142.0000000 ,0.3634800 ,0.3682424 ,0.3590528 ,,,
2143.0000000 ,0.3799309 ,0.4023212 ,0.3955197 ,,,
2144.0000000 ,0.3784579 ,0.4124329 ,0.4083156 ,,,
2145.0000000 ,0.3618775 ,0.4119229 ,0.4051658 ,,,
2146.0000000 ,0.3594664 ,0.4052767 ,0.3980735 ,,,
2147.0000000 ,0.3752304 ,0.3919016 ,0.3864995 ,,,
2148.0000000 ,0.3605223 ,0.3985675 ,0.3949709 ,,,
2149.0000000 ,0.3639120 ,0.4041632 ,0.3955044 ,,,
2150.0000000 ,0.3885064 ,0.4005869 ,0.3976966 ,,,
2151.0000000 ,0.3704734 ,0.4118532 ,0.4075407 ,,,
2152.0000000 ,0.3842244 ,0.4000436 ,0.3897766 ,,,
2153.0000000 ,0.3790038 ,0.3969617 ,0.3858261 ,,,
2154.0000000 ,0.3754250 ,0.3841247 ,0.3779680 ,,,
2155.0000000 ,0.3784952 ,0.4057561 ,0.4040017 ,,,
2156.0000000 ,0.3616547 ,0.4057238 ,0.3948014 ,,,
2157.0000000 ,0.3739869 ,0.3962285 ,0.3894898 ,,,
2158.0000000 ,0.3549153 ,0.4149595 ,0.4032265 ,,,
2159.0000000 ,0.3693052 ,0.4099248 ,0.3993473 ,,,
2160.0000000 ,0.3668827 ,0.3893379 ,0.3836769 ,,,
2161.0000000 ,0.3604040 ,0.4049999 ,0.3984011 ,,,
2162.0000000 ,0.3755847 ,0.4043130 ,0.3959090 ,,,
2163.0000000 ,0.3586134 ,0.3963504 ,0.3834054 ,,,
2164.0000000 ,0.3632106 ,0.4021693 ,0.3914685 ,,,
2165.0000000 ,0.3736486 ,0.4110156 ,0.4023588 ,,,
2166.0000000 ,0.3617969 ,0.3817738 ,0.3751698 ,,,
2167.0000000 ,0.3514282 ,0.3886761 ,0.3880296 ,,,
2168.0000000 ,0.3754522 ,0.4151707 ,0.4071205 ,,,
2169.0000000 ,0.3577052 ,0.3926091 ,0.3858847 ,,,
2170.0000000 ,0.3773740 ,0.4077719 ,0.4001657 ,,,
2171.0000000 ,0.3564683 ,0.3924387 ,0.3884537 ,,,
2172.0000000 ,0.3685924 ,0.4024284 ,0.3899754 ,,,
2173.0000000 ,0.3606050 ,0.4103236 ,0.4033013 ,,,
2174.0000000 ,0.3630281 ,0.3934534 ,0.3847830 ,,,
2175.0000000 ,0.3703531 ,0.4077719 ,0.4018484 ,,,
2176.0000000 ,0.3612853 ,0.4005838 ,0.3965392 ,,,
2177.0000000 ,0.3748327 ,0.3863898 ,0.3758510 ,,,
2178.0000000 ,0.3656163 ,0.4194968 ,0.4125209 ,,,
2179.0000000 ,0.3748324 ,0.3930940 ,0.3884819 ,,,
2180.0000000 ,0.3652744 ,0.3980441 ,0.3922018 ,,,
2181.0000000 ,0.3673452 ,0.4022443 ,0.3952824 ,,,
2182.0000000 ,0.3779382 ,0.3870147 ,0.3766283 ,,,
2183.0000000 ,0.3570556 ,0.3783027 ,0.3716216 ,,,
2184.0000000 ,0.3720705 ,0.3900517 ,0.3833066 ,,,
2185.0000000 ,0.3592658 ,0.3956140 ,0.3872019 ,,,
2186.0000000 ,0.3595181 ,0.4232984 ,0.4133737 ,,,
2187.0000000 ,0.3776413 ,0.3841504 ,0.3804301 ,,,
2188.0000000 ,0.3600616 ,0.3893217 ,0.3823158 ,,,
2189.0000000 ,0.3843908 ,0.3873165 ,0.3798541 ,,,
2190.0000000 ,0.3789567 ,0.4013937 ,0.3936146 ,,,
2191.0000000 ,0.3758870 ,0.4269753 ,0.4224135 ,,,
2192.0000000 ,0.3650413 ,0.4091050 ,0.4008434 ,,,
2193.0000000 ,0.3695894 ,0.3937869 ,0.3868238 ,,,
2194.0000000 ,0.3863797 ,0.3869386 ,0.3848878 ,,,
2195.0000000 ,0.3778992 ,0.3904956 ,0.3855953 ,,,
2196.0000000 ,0.3858468 ,0.4112963 ,0.4016099 ,,,
2197.0000000 ,0.3625200 ,0.4060719 ,0.4002513 ,,,
2198.0000000 ,0.3556169 ,0.4103455 ,0.4034885 ,,,
2199.0000000 ,0.3718155 ,0.4062500 ,0.3975555 ,,,
2200.0000000 ,0.3676845 ,0.4230505 ,0.4185018 ,,,
2201.0000000 ,0.3881344 ,0.4401664 ,0.4321765 ,,,
2202.0000000 ,0.3787755 ,0.4075904 ,0.3988065 ,,,
2203.0000000 ,0.3719334 ,0.4243172 ,0.4181119 ,,,
2204.0000000 ,0.3608975 ,0.4137875 ,0.4010490 ,,,
2205.0000000 ,0.3719999 ,0.3985968 ,0.3866634 ,,,
2206.0000000 ,0.3815299 ,0.3910759 ,0.3866509 ,,,
2207.0000000 ,0.3696626 ,0.4223630 ,0.4149555 ,,,
2208.0000000 ,0.3681422 ,0.3981415 ,0.3882881 ,,,
2209.0000000 ,0.3698038 ,0.4088894 ,0.4038270 ,,,
2210.0000000 ,0.3738793 ,0.3871683 ,0.3805858 ,,,
2211.0000000 ,0.3806500 ,0.4047120 ,0.4001478 ,,,
2212.0000000 ,0.3674699 ,0.3951503 ,0.3896236 ,,,
2213.0000000 ,0.3615167 ,0.4037023 ,0.3934192 ,,,
2214.0000000 ,0.3682080 ,0.3873361 ,0.3858915 ,,,
2215.0000000 ,0.3599744 ,0.3893539 ,0.3872308 ,,,
2216.0000000 ,0.3702334 ,0.3990268 ,0.3957968 ,,,
2217.0000000 ,0.3901447 ,0.3982271 ,0.3894327 ,,,
2218.0000000 ,0.3584293 ,0.4031611 ,0.3963141 ,,,
2219.0000000 ,0.3751751 ,0.4211383 ,0.4117366 ,,,
2220.0000000 ,0.3632039 ,0.3805145 ,0.3792652 ,,,
2221.0000000 ,0.3895494 ,0.4007913 ,0.3966698 ,,,
2222.0000000 ,0.3674817 ,0.4115802 ,0.4058211 ,,,
2223.0000000 ,0.3591548 ,0.3907267 ,0.3856488 ,,,
2224.0000000 ,0.3918251 ,0.4071109 ,0.3994413 ,,,
2225.0000000 ,0.3528871 ,0.4028739 ,0.3962620 ,,,
2226.0000000 ,0.3914233 ,0.3920152 ,0.3918629 ,,,
2227.0000000 ,0.3860066 ,0.4124076 ,0.3972201 ,,,
2228.0000000 ,0.3733397 ,0.3938204 ,0.3822840 ,,,
2229.0000000 ,0.3645328 ,0.4098252 ,0.4047067 ,,,
2230.0000000 ,0.3884869 ,0.4111186 ,0.3998469 ,,,
2231.0000000 ,0.3479650 ,0.3941962 ,0.3896335 ,,,
2232.0000000 ,0.3693568 ,0.4360231 ,0.4294732 ,,,
2233.0000000 ,0.3765819 ,0.4070760 ,0.3991328 ,,,
2234.0000000 ,0.3593590 ,0.3964642 ,0.3878496 ,,,
2235.0000000 ,0.3672687 ,0.3934399 ,0.3878571 ,,,
2236.0000000 ,0.3935581 ,0.4133508 ,0.4056798 ,,,
2237.0000000 ,0.3734491 ,0.4224549 ,0.4151450 ,,,
2238.0000000 ,0.3622410 ,0.3806056 ,0.3769159 ,,,
2239.0000000 ,0.3775559 ,0.4116915 ,0.4023207 ,,,
2240.0000000 ,0.3658314 ,0.4080240 ,0.4000710 ,,,
2241.0000000 ,0.3665679 ,0.4084804 ,0.4080103 ,,,
2242.0000000 ,0.3687434 ,0.3911896 ,0.3889652 ,,,
2243.0000000 ,0.3700249 ,0.3954206 ,0.3885868 ,,,
2244.0000000 ,0.3691479 ,0.3963169 ,0.3898711 ,,,
2245.0000000 ,0.3743227 ,0.3848197 ,0.3860529 ,,,
2246.0000000 ,0.3517935 ,0.4012997 ,0.3925392 ,,,
2247.0000000 ,0.3658670 ,0.4007619 ,0.3922865 ,,,
2248.0000000 ,0.3703545 ,0.3955962 ,0.3903299 ,,,
2249.0000000 ,0.3693362 ,0.4066794 ,0.3987345 ,,,
2250.0000000 ,0.3557500 ,0.4033149 ,0.4002409 ,,,
2251.0000000 ,0.3688110 ,0.4208786 ,0.4114804 ,,,
2252.0000000 ,0.4049453 ,0.3822463 ,0.3769526 ,,,
2253.0000000 ,0.3663552 ,0.4013859 ,0.3921739 ,,,
2254.0000000 ,0.3641302 ,0.3841109 ,0.3787235 ,,,
2255.0000000 ,0.3705722 ,0.3899395 ,0.3852111 ,,,
2256.0000000 ,0.3632548 ,0.4089958 ,0.4005410 ,,,
2257.0000000 ,0.3740620 ,0.4024406 ,0.3943771 ,,,
2258.0000000 ,0.3576395 ,0.3993864 ,0.3865482 ,,,
2259.0000000 ,0.3695545 ,0.4027814 ,0.3938693 ,,,
2260.0000000 ,0.3595713 ,0.3893282 ,0.3854848 ,,,
2261.0000000 ,0.3575942 ,0.3967645 ,0.3917643 ,,,
2262.0000000 ,0.3622928 ,0.4451232 ,0.4327219 ,,,
2263.0000000 ,0.3581938 ,0.4002276 ,0.3906836 ,,,
2264.0000000 ,0.3535658 ,0.3953946 ,0.3933425 ,,,
2265.0000000 ,0.3736306 ,0.4089240 ,0.3949199 ,,,
2266.0000000 ,0.3786299 ,0.3932858 ,0.3849618 ,,,
2267.0000000 ,0.3626827 ,0.3880072 ,0.3780524 ,,,
2268.0000000 ,0.3685697 ,0.3997416 ,0.3869783 ,,,
2269.0000000 ,0.3553216 ,0.4071722 ,0.4003006 ,,,
2270.0000000 ,0.3561323 ,0.4106864 ,0.4014719 ,,,
2271.0000000 ,0.3585301 ,0.4051878 ,0.3969698 ,,,
2272.0000000 ,0.3586868 ,0.4137380 ,0.4108489 ,,,
2273.0000000 ,0.3709237 ,0.4011365 ,0.3913218 ,,,
2274.0000000 ,0.3622938 ,0.3999599 ,0.3938614 ,,,
2275.0000000 ,0.3618535 ,0.4157315 ,0.4101214 ,,,
2276.0000000 ,0.3787234 ,0.4029713 ,0.3976303 ,,,
2277.0000000 ,0.3921837 ,0.3921044 ,0.3841378 ,,,
2278.0000000 ,0.3725285 ,0.4069465 ,0.3965706 ,,,
2279.0000000 ,0.3811713 ,0.3971429 ,0.3903882 ,,,
2280.0000000 ,0.3780612 ,0.3841580 ,0.3789022 ,,,
2281.0000000 ,0.3588566 ,0.4101291 ,0.4014190 ,,,
2282.0000000 ,0.3713118 ,0.4090651 ,0.3987568 ,,,
2283.0000000 ,0.3692713 ,0.4024115 ,0.3926904 ,,,
2284.0000000 ,0.3614252 ,0.3793426 ,0.3712961 ,,,
2285.0000000 ,0.3771698 ,0.3920430 ,0.3846594 ,,,
2286.0000000 ,0.3884588 ,0.4001153 ,0.3937213 ,,,
2287.0000000 ,0.3695347 ,0.4008802 ,0.3902295 ,,,
2288.0000000 ,0.3624070 ,0.4186815 ,0.4043397 ,,,
2289.0000000 ,0.3703354 ,0.4155274 ,0.4040906 ,,,
2290.0000000 ,0.3656980 ,0.3948300 ,0.3853593 ,,,
2291.0000000 ,0.3654152 ,0.3958797 ,0.3904288 ,,,
2292.0000000 ,0.3630932 ,0.4064534 ,0.3942005 ,,,
2293.0000000 ,0.3717120 ,0.4000472 ,0.3922369 ,,,
2294.0000000 ,0.3703460 ,0.3997799 ,0.3940853 ,,,
2295.0000000 ,0.3668090 ,0.3759169 ,0.3681722 ,,,
2296.0000000 ,0.3866928 ,0.3941161 ,0.3849741 ,,,
2297.0000000 ,0.3651817 ,0.4081964 ,0.4003734 ,,,
2298.0000000 ,0.3683708 ,0.3889990 ,0.3802072 ,,,
2299.0000000 ,0.3506095 ,0.3961920 ,0.3905170 ,,,
2300.0000000 ,0.3769383 ,0.4054255 ,0.3975165 ,,,
2301.0000000 ,0.3566596 ,0.4102333 ,0.4081196 ,,,
2302.0000000 ,0.3528101 ,0.3951050 ,0.3904024 ,,,
2303.0000000 ,0.3759296 ,0.3990307 ,0.3929035 ,,,
2304.0000000 ,0.3768377 ,0.3840072 ,0.3819993 ,,,
2305.0000000 ,0.3646468 ,0.4139330 ,0.4067680 ,,,
2306.0000000 ,0.3676192 ,0.4138905 ,0.4091146 ,,,
2307.0000000 ,0.3593264 ,0.3878635 ,0.3854586 ,,,
2308.0000000 ,0.3809363 ,0.4122887 ,0.4067794 ,,,
2309.0000000 ,0.3582711 ,0.4056171 ,0.4001898 ,,,
2310.0000000 ,0.3779417 ,0.4003902 ,0.3941878 ,,,
2311.0000000 ,0.3735292 ,0.4158039 ,0.4129351 ,,,
2312.0000000 ,0.3627555 ,0.4097471 ,0.4062454 ,,,
2313.0000000 ,0.3411868 ,0.4038337 ,0.3968756 ,,,
2314.0000000 ,0.3693008 ,0.4384032 ,0.4294314 ,,,
2315.0000000 ,0.3707203 ,0.3971770 ,0.3857475 ,,,
2316.0000000 ,0.3898680 ,0.3880003 ,0.3779807 ,,,
2317.0000000 ,0.3666752 ,0.3848800 ,0.3835479 ,,,
2318.0000000 ,0.3586618 ,0.3985290 ,0.3860557 ,,,
2319.0000000 ,0.3720669 ,0.3972868 ,0.3955045 ,,,
2320.0000000 ,0.3747237 ,0.4010887 ,0.3912090 ,,,
2321.0000000 ,0.3783616 ,0.4011306 ,0.3911046 ,,,
2322.0000000 ,0.3691834 ,0.4096083 ,0.4006934 ,,,
2323.0000000 ,0.3752020 ,0.4035576 ,0.3961290 ,,,
2324.0000000 ,0.3893936 ,0.3880844 ,0.3810535 ,,,
2325.0000000 ,0.3790283 ,0.3882020 ,0.3831004 ,,,
2326.0000000 ,0.3599413 ,0.3934864 ,0.3867824 ,,,
2327.0000000 ,0.3709402 ,0.3771754 ,0.3731253 ,,,
2328.0000000 ,0.3930063 ,0.3872599 ,0.3790186 ,,,
2329.0000000 ,0.3793037 ,0.3961794 ,0.3895049 ,,,
2330.0000000 ,0.3614320 ,0.4055552 ,0.3984800 ,,,
2331.0000000 ,0.3549477 ,0.3923397 ,0.3855495 ,,,
2332.0000000 ,0.3723572 ,0.4017578 ,0.3958839 ,,,
2333.0000000 ,0.3884262 ,0.3947894 ,0.3817750 ,,,
2334.0000000 ,0.3854408 ,0.4077415 ,0.3987786 ,,,
2335.0000000 ,0.3745604 ,0.3992345 ,0.3865933 ,,,
2336.0000000 ,0.3727625 ,0.4046490 ,0.3923853 ,,,
2337.0000000 ,0.3756477 ,0.4005725 ,0.3974891 ,,,
2338.0000000 ,0.3620099 ,0.4098346 ,0.4058332 ,,,
2339.0000000 ,0.3656741 ,0.3884092 ,0.3860629 ,,,
2340.0000000 ,0.3607349 ,0.4184825 ,0.4109852 ,,,
2341.0000000 ,0.3658387 ,0.4021684 ,0.3951768 ,,,
2342.0000000 ,0.3907880 ,0.3836641 ,0.3758890 ,,,
2343.0000000 ,0.3589891 ,0.4175448 ,0.4132776 ,,,
2344.0000000 ,0.3681704 ,0.3946654 ,0.3905848 ,,,
2345.0000000 ,0.3672048 ,0.4102533 ,0.3972737 ,,,
2346.0000000 ,0.3574900 ,0.4049078 ,0.3975640 ,,,
2347.0000000 ,0.3634878 ,0.3885930 ,0.3785974 ,,,
2348.0000000 ,0.3835659 ,0.4099245 ,0.3953979 ,,,
2349.0000000 ,0.3603196 ,0.4108162 ,0.4000657 ,,,
2350.0000000 ,0.3651964 ,0.3883756 ,0.3804272 ,,,
2351.0000000 ,0.3722887 ,0.3980145 ,0.3910314 ,,,
2352.0000000 ,0.3624064 ,0.4066297 ,0.4002962 ,,,
2353.0000000 ,0.3737752 ,0.3956984 ,0.3938336 ,,,
2354.0000000 ,0.3741188 ,0.3979910 ,0.3982059 ,,,
2355.0000000 ,0.3756236 ,0.3962541 ,0.3913934 ,,,
2356.0000000 ,0.3634197 ,0.3963755 ,0.3855174 ,,,
2357.0000000 ,0.3626194 ,0.4149013 ,0.4059826 ,,,
2358.0000000 ,0.3607947 ,0.3999046 ,0.3921925 ,,,
2359.0000000 ,0.3802931 ,0.4070749 ,0.4037406 ,,,
2360.0000000 ,0.3746860 ,0.3928357 ,0.3816750 ,,,
2361.0000000 ,0.3723978 ,0.4022441 ,0.3924543 ,,,
2362.0000000 ,0.3705201 ,0.4085596 ,0.4036721 ,,,
2363.0000000 ,0.3478996 ,0.4018564 ,0.3992020 ,,,
2364.0000000 ,0.3665122 ,0.3951628 ,0.3866844 ,,,
2365.0000000 ,0.3757507 ,0.3932375 ,0.3851547 ,,,
2366.0000000 ,0.3692912 ,0.3853774 ,0.3844838 ,,,
2367.0000000 ,0.3780820 ,0.3916988 ,0.3817692 ,,,
2368.0000000 ,0.3748242 ,0.3918799 ,0.3813638 ,,,
2369.0000000 ,0.3629043 ,0.3721325 ,0.3576365 ,,,
2370.0000000 ,0.3876076 ,0.4130672 ,0.4044513 ,,,
2371.0000000 ,0.3624609 ,0.4016968 ,0.3936608 ,,,
2372.0000000 ,0.3524494 ,0.4058804 ,0.3958491 ,,,
2373.0000000 ,0.3675573 ,0.3922241 ,0.3844365 ,,,
2374.0000000 ,0.3704473 ,0.4160879 ,0.4072369 ,,,
2375.0000000 ,0.3640934 ,0.3979997 ,0.3952549 ,,,
2376.0000000 ,0.3712313 ,0.4048661 ,0.3999451 ,,,
2377.0000000 ,0.3858227 ,0.4024008 ,0.3932659 ,,,
2378.0000000 ,0.3887084 ,0.4142850 ,0.4010535 ,,,
2379.0000000 ,0.3701770 ,0.3925374 ,0.3879902 ,,,
2380.0000000 ,0.3548906 ,0.3855502 ,0.3794319 ,,,
2381.0000000 ,0.3866454 ,0.4135747 ,0.4039400 ,,,
2382.0000000 ,0.3645434 ,0.3931620 ,0.3855568 ,,,
2383.0000000 ,0.3858445 ,0.3917221 ,0.3875786 ,,,
2384.0000000 ,0.3810512 ,0.3794197 ,0.3716080 ,,,
2385.0000000 ,0.3709075 ,0.4036192 ,0.3922805 ,,,
2386.0000000 ,0.3683174 ,0.4165982 ,0.4106962 ,,,
2387.0000000 ,0.3725753 ,0.4188632 ,0.4067166 ,,,
2388.0000000 ,0.3735941 ,0.4276339 ,0.4158883 ,,,
2389.0000000 ,0.3752760 ,0.4039312 ,0.3929145 ,,,
2390.0000000 ,0.3670899 ,0.4011092 ,0.3958773 ,,,
2391.0000000 ,0.3700311 ,0.3943415 ,0.3899486 ,,,
2392.0000000 ,0.3524664 ,0.3804030 ,0.3745684 ,,,
2393.0000000 ,0.3457400 ,0.4044920 ,0.3989619 ,,,
2394.0000000 ,0.3657934 ,0.4048531 ,0.3930466 ,,,
2395.0000000 ,0.3622295 ,0.3928290 ,0.3842362 ,,,
2396.0000000 ,0.3656698 ,0.4043911 ,0.3973429 ,,,
2397.0000000 ,0.4071690 ,0.4021157 ,0.3958175 ,,,
2398.0000000 ,0.3615396 ,0.4087086 ,0.3977149 ,,,
2399.0000000 ,0.3607720 ,0.4033966 ,0.3943084 ,,,
2400.0000000 ,0.3682256 ,0.4196745 ,0.4148230 ,,,
2401.0000000 ,0.3818840 ,0.3969164 ,0.3902729 ,,,
2402.0000000 ,0.3588431 ,0.4113260 ,0.3971209 ,,,
2403.0000000 ,0.3816856 ,0.3767487 ,0.3715157 ,,,
2404.0000000 ,0.3660663 ,0.4183836 ,0.4104640 ,,,
2405.0000000 ,0.3883285 ,0.3967189 ,0.3901973 ,,,
2406.0000000 ,0.3778063 ,0.3980417 ,0.3902521 ,,,
2407.0000000 ,0.3653800 ,0.3892516 ,0.3815732 ,,,
2408.0000000 ,0.3719454 ,0.4085552 ,0.3985610 ,,,
2409.0000000 ,0.3768830 ,0.4027211 ,0.3923785 ,,,
2410.0000000 ,0.3599756 ,0.4190002 ,0.4080450 ,,,
2411.0000000 ,0.3648278 ,0.3968731 ,0.3932547 ,,,
2412.0000000 ,0.3629910 ,0.3810594 ,0.3727582 ,,,
2413.0000000 ,0.3657258 ,0.4191034 ,0.4068613 ,,,
2414.0000000 ,0.3585238 ,0.3832978 ,0.3785414 ,,,
2415.0000000 ,0.3700684 ,0.3901708 ,0.3822589 ,,,
2416.0000000 ,0.3790259 ,0.4179040 ,0.4060096 ,,,
2417.0000000 ,0.3760549 ,0.4097292 ,0.4083277 ,,,
2418.0000000 ,0.3879739 ,0.3963456 ,0.3920714 ,,,
2419.0000000 ,0.3761293 ,0.3952764 ,0.3841343 ,,,
2420.0000000 ,0.3697913 ,0.3982874 ,0.3887225 ,,,
2421.0000000 ,0.3703393 ,0.3928728 ,0.3874139 ,,,
2422.0000000 ,0.3741814 ,0.4121961 ,0.4000853 ,,,
2423.0000000 ,0.3596630 ,0.3848743 ,0.3846675 ,,,
2424.0000000 ,0.3639721 ,0.3994824 ,0.3910787 ,,,
2425.0000000 ,0.3537723 ,0.3896135 ,0.3813000 ,,,
2426.0000000 ,0.3593350 ,0.4044578 ,0.3972266 ,,,
2427.0000000 ,0.3636611 ,0.3841782 ,0.3748839 ,,,
2428.0000000 ,0.3655281 ,0.4043906 ,0.3952454 ,,,
2429.0000000 ,0.3684684 ,0.3941344 ,0.3833203 ,,,
2430.0000000 ,0.3895427 ,0.4080860 ,0.3997258 ,,,
2431.0000000 ,0.3655679 ,0.3843074 ,0.3826901 ,,,
2432.0000000 ,0.3843057 ,0.4164998 ,0.4066229 ,,,
2433.0000000 ,0.3802354 ,0.3792935 ,0.3716374 ,,,
2434.0000000 ,0.3742051 ,0.3910978 ,0.3852803 ,,,
2435.0000000 ,0.3690468 ,0.3887253 ,0.3810140 ,,,
2436.0000000 ,0.3716028 ,0.3935470 ,0.3822642 ,,,
2437.0000000 ,0.3830856 ,0.3974147 ,0.3845312 ,,,
2438.0000000 ,0.3658893 ,0.3946539 ,0.3863081 ,,,
2439.0000000 ,0.3740075 ,0.4134377 ,0.4011051 ,,,
2440.0000000 ,0.3636150 ,0.4018432 ,0.3915706 ,,,
2441.0000000 ,0.3834714 ,0.3895838 ,0.3736804 ,,,
2442.0000000 ,0.3620818 ,0.4004082 ,0.3835429 ,,,
2443.0000000 ,0.3813641 ,0.3961209 ,0.3890887 ,,,
2444.0000000 ,0.3699439 ,0.4066745 ,0.3963374 ,,,
2445.0000000 ,0.3866670 ,0.4515656 ,0.4368973 ,,,
2446.0000000 ,0.3801976 ,0.3848227 ,0.3800364 ,,,
2447.0000000 ,0.3692882 ,0.4146007 ,0.4055851 ,,,
2448.0000000 ,0.4091678 ,0.3964533 ,0.3880366 ,,,
2449.0000000 ,0.3649617 ,0.3876280 ,0.3849205 ,,,
2450.0000000 ,0.3668927 ,0.3964750 ,0.3875636 ,,,
2451.0000000 ,0.3654805 ,0.4183884 ,0.4035735 ,,,
2452.0000000 ,0.3729887 ,0.3846611 ,0.3754046 ,,,
2453.0000000 ,0.3514170 ,0.3954980 ,0.3881716 ,,,
2454.0000000 ,0.3785893 ,0.4016295 ,0.3914284 ,,,
2455.0000000 ,0.3687532 ,0.3876542 ,0.3779573 ,,,
2456.0000000 ,0.3827316 ,0.3844543 ,0.3814942 ,,,
2457.0000000 ,0.3871416 ,0.3951938 ,0.3889554 ,,,
2458.0000000 ,0.3546579 ,0.4062349 ,0.3977383 ,,,
2459.0000000 ,0.3649568 ,0.4043356 ,0.3972704 ,,,
2460.0000000 ,0.3591896 ,0.4131712 ,0.3991407 ,,,
2461.0000000 ,0.3734258 ,0.3926032 ,0.3835088 ,,,
2462.0000000 ,0.3669992 ,0.3945631 ,0.3804118 ,,,
2463.0000000 ,0.3676407 ,0.4031219 ,0.3947965 ,,,
2464.0000000 ,0.3613538 ,0.3703127 ,0.3738392 ,,,
2465.0000000 ,0.3705696 ,0.3983348 ,0.3958531 ,,,
2466.0000000 ,0.3703909 ,0.3916208 ,0.3820152 ,,,
2467.0000000 ,0.3659617 ,0.4168030 ,0.4073653 ,,,
2468.0000000 ,0.3664646 ,0.4154448 ,0.4070140 ,,,
2469.0000000 ,0.3704011 ,0.3918282 ,0.3859591 ,,,
2470.0000000 ,0.3644377 ,0.3898863 ,0.3833075 ,,,
2471.0000000 ,0.3678947 ,0.4116585 ,0.4076865 ,,,
2472.0000000 ,0.3789982 ,0.4054653 ,0.3957964 ,,,
2473.0000000 ,0.3839379 ,0.4183218 ,0.4098377 ,,,
2474.0000000 ,0.3670045 ,0.3922528 ,0.3831290 ,,,
2475.0000000 ,0.3806220 ,0.3967936 ,0.3892721 ,,,
2476.0000000 ,0.3538666 ,0.4050392 ,0.3962360 ,,,
2477.0000000 ,0.3867513 ,0.4119576 ,0.4023737 ,,,
2478.0000000 ,0.3862000 ,0.4147215 ,0.4129730 ,,,
2479.0000000 ,0.3569388 ,0.4104068 ,0.4012039 ,,,
2480.0000000 ,0.3717145 ,0.3964434 ,0.3864178 ,,,
2481.0000000 ,0.3733373 ,0.3958401 ,0.3931814 ,,,
2482.0000000 ,0.3836365 ,0.3967505 ,0.3888712 ,,,
2483.0000000 ,0.3677154 ,0.4054909 ,0.3986351 ,,,
2484.0000000 ,0.3701821 ,0.3976158 ,0.3882931 ,,,
2485.0000000 ,0.3609719 ,0.4145654 ,0.4081466 ,,,
2486.0000000 ,0.3809517 ,0.4063170 ,0.3944168 ,,,
2487.0000000 ,0.3595919 ,0.4080565 ,0.4013146 ,,,
2488.0000000 ,0.3764164 ,0.3868825 ,0.3816728 ,,,
2489.0000000 ,0.3593042 ,0.4014854 ,0.3928421 ,,,
2490.0000000 ,0.3677245 ,0.4122911 ,0.4030505 ,,,
2491.0000000 ,0.3681743 ,0.3880091 ,0.3801652 ,,,
2492.0000000 ,0.3617821 ,0.4136944 ,0.4081006 ,,,
2493.0000000 ,0.3616697 ,0.4031463 ,0.3977810 ,,,
2494.0000000 ,0.3734560 ,0.4077181 ,0.4013713 ,,,
2495.0000000 ,0.3808448 ,0.3883163 ,0.3776180 ,,,
2496.0000000 ,0.3836771 ,0.4057374 ,0.3957936 ,,,
2497.0000000 ,0.3650042 ,0.3846723 ,0.3746138 ,,,
2498.0000000 ,0.3574649 ,0.3994672 ,0.4001615 ,,,
2499.0000000 ,0.3743122 ,0.4091416 ,0.4008202 ,,,
2500.0000000 ,0.3621060 ,0.4018267 ,0.3942796 ,,,
2501.0000000 ,0.3745846 ,0.3970121 ,0.3848512 ,,,
2502.0000000 ,0.3736590 ,0.4060493 ,0.3988550 ,,,
2503.0000000 ,0.3527234 ,0.3822143 ,0.3750250 ,,,
2504.0000000 ,0.3687336 ,0.3990739 ,0.3873001 ,,,
2505.0000000 ,0.3798431 ,0.4121555 ,0.4017029 ,,,
2506.0000000 ,0.3495817 ,0.4194611 ,0.4081419 ,,,
2507.0000000 ,0.3736827 ,0.3998346 ,0.3880575 ,,,
2508.0000000 ,0.3654388 ,0.4344461 ,0.4218064 ,,,
2509.0000000 ,0.3606227 ,0.4097725 ,0.4024396 ,,,
2510.0000000 ,0.3696854 ,0.3910767 ,0.3858021 ,,,
2511.0000000 ,0.3649780 ,0.4049354 ,0.3944106 ,,,
2512.0000000 ,0.3663863 ,0.4082004 ,0.3972618 ,,,
2513.0000000 ,0.3603553 ,0.3976942 ,0.3887214 ,,,
2514.0000000 ,0.3771639 ,0.4028636 ,0.3953972 ,,,
2515.0000000 ,0.3583753 ,0.3990052 ,0.3944295 ,,,
2516.0000000 ,0.3649395 ,0.3878527 ,0.3769064 ,,,
2517.0000000 ,0.3629596 ,0.3885170 ,0.3856199 ,,,
2518.0000000 ,0.3744770 ,0.4066781 ,0.3942336 ,,,
2519.0000000 ,0.3669184 ,0.4205551 ,0.4090913 ,,,
2520.0000000 ,0.3726743 ,0.3820028 ,0.3814867 ,,,
2521.0000000 ,0.3673730 ,0.4182321 ,0.4061753 ,,,
2522.0000000 ,0.3713396 ,0.3813980 ,0.3721622 ,,,
2523.0000000 ,0.3597261 ,0.4106659 ,0.4121953 ,,,
2524.0000000 ,0.3643695 ,0.3958352 ,0.3849509 ,,,
2525.0000000 ,0.3564108 ,0.4161015 ,0.4065748 ,,,
2526.0000000 ,0.3852135 ,0.4173360 ,0.4121255 ,,,
2527.0000000 ,0.3664747 ,0.4039038 ,0.3958206 ,,,
2528.0000000 ,0.3786268 ,0.3923578 ,0.3895150 ,,,
2529.0000000 ,0.3615999 ,0.3982655 ,0.3898111 ,,,
2530.0000000 ,0.3811527 ,0.3998160 ,0.3954459 ,,,
2531.0000000 ,0.3682688 ,0.4102823 ,0.4005260 ,,,
2532.0000000 ,0.3489357 ,0.4021881 ,0.3947380 ,,,
2533.0000000 ,0.3709500 ,0.4063737 ,0.3988111 ,,,
2534.0000000 ,0.3508597 ,0.3859444 ,0.3807399 ,,,
2535.0000000 ,0.3703218 ,0.4083125 ,0.4021422 ,,,
2536.0000000 ,0.3674289 ,0.3976104 ,0.3906095 ,,,
2537.0000000 ,0.3685422 ,0.4071447 ,0.3949562 ,,,
2538.0000000 ,0.3670757 ,0.3948136 ,0.3841966 ,,,
2539.0000000 ,0.3793893 ,0.3842843 ,0.3798829 ,,,
2540.0000000 ,0.3728487 ,0.4014142 ,0.3931783 ,,,
2541.0000000 ,0.3745545 ,0.3990729 ,0.4017149 ,,,
2542.0000000 ,0.3569328 ,0.4108345 ,0.3995275 ,,,
2543.0000000 ,0.3610394 ,0.3890302 ,0.3777953 ,,,
2544.0000000 ,0.3840315 ,0.4049435 ,0.3971040 ,,,
2545.0000000 ,0.3632624 ,0.4043996 ,0.3954316 ,,,
2546.0000000 ,0.3597331 ,0.4150136 ,0.4057458 ,,,
2547.0000000 ,0.3780140 ,0.4167037 ,0.4012656 ,,,
2548.0000000 ,0.3597430 ,0.3990698 ,0.3936548 ,,,
2549.0000000 ,0.3761320 ,0.4115042 ,0.4028119 ,,,
2550.0000000 ,0.3560345 ,0.3838813 ,0.3792133 ,,,
2551.0000000 ,0.3611944 ,0.3937232 ,0.3898269 ,,,
2552.0000000 ,0.3788368 ,0.3927445 ,0.3857336 ,,,
2553.0000000 ,0.3672190 ,0.3894226 ,0.3815666 ,,,
2554.0000000 ,0.3621940 ,0.3973130 ,0.3884872 ,,,
2555.0000000 ,0.3890570 ,0.3918485 ,0.3887263 ,,,
2556.0000000 ,0.3755985 ,0.3875042 ,0.3796069 ,,,
2557.0000000 ,0.3844817 ,0.4383782 ,0.4327422 ,,,
2558.0000000 ,0.3681539 ,0.3977052 ,0.3848983 ,,,
2559.0000000 ,0.3583511 ,0.4109687 ,0.4024477 ,,,
2560.0000000 ,0.3654655 ,0.3992197 ,0.3869748 ,,,
2561.0000000 ,0.3634880 ,0.3938099 ,0.3830473 ,,,
2562.0000000 ,0.3848139 ,0.3875626 ,0.3878424 ,,,
2563.0000000 ,0.3738361 ,0.3969225 ,0.3884943 ,,,
2564.0000000 ,0.3665595 ,0.4097594 ,0.4039223 ,,,
2565.0000000 ,0.3510672 ,0.4105043 ,0.4035186 ,,,
2566.0000000 ,0.3757596 ,0.3752921 ,0.3680502 ,,,
2567.0000000 ,0.3628923 ,0.3957000 ,0.3888229 ,,,
2568.0000000 ,0.3849138 ,0.4176743 ,0.4087035 ,,,
2569.0000000 ,0.3782930 ,0.3946243 ,0.3861793 ,,,
2570.0000000 ,0.3726582 ,0.4015374 ,0.3924435 ,,,
2571.0000000 ,0.3654041 ,0.3835071 ,0.3750106 ,,,
2572.0000000 ,0.3693767 ,0.3825816 ,0.3782166 ,,,
2573.0000000 ,0.3532096 ,0.3912684 ,0.3797999 ,,,
2574.0000000 ,0.3697263 ,0.3847954 ,0.3780935 ,,,
2575.0000000 ,0.3851801 ,0.4012173 ,0.3910051 ,,,
2576.0000000 ,0.3820432 ,0.4073040 ,0.3918759 ,,,
2577.0000000 ,0.3723294 ,0.4017012 ,0.3935944 ,,,
2578.0000000 ,0.3697564 ,0.4185576 ,0.4037428 ,,,
2579.0000000 ,0.3856636 ,0.4170477 ,0.4049575 ,,,
2580.0000000 ,0.3471335 ,0.4101437 ,0.3998724 ,,,
2581.0000000 ,0.3750693 ,0.3950779 ,0.3925942 ,,,
2582.0000000 ,0.3670602 ,0.3938132 ,0.3865960 ,,,
2583.0000000 ,0.3627805 ,0.3947693 ,0.3867060 ,,,
2584.0000000 ,0.3713065 ,0.4326536 ,0.4234467 ,,,
2585.0000000 ,0.3676591 ,0.4349467 ,0.4211495 ,,,
2586.0000000 ,0.3742979 ,0.3878686 ,0.3756201 ,,,
2587.0000000 ,0.3515348 ,0.3924651 ,0.3847387 ,,,
2588.0000000 ,0.3705768 ,0.3876916 ,0.3831885 ,,,
2589.0000000 ,0.3723344 ,0.4151234 ,0.4071727 ,,,
2590.0000000 ,0.3708993 ,0.3902931 ,0.3889132 ,,,
2591.0000000 ,0.3737858 ,0.4200273 ,0.4107581 ,,,
2592.0000000 ,0.3690745 ,0.3986772 ,0.3924587 ,,,
2593.0000000 ,0.3743897 ,0.4028459 ,0.3947934 ,,,
2594.0000000 ,0.3725907 ,0.4229482 ,0.4145248 ,,,
2595.0000000 ,0.3649981 ,0.4162801 ,0.4044074 ,,,
2596.0000000 ,0.3698147 ,0.3937877 ,0.3811539 ,,,
2597.0000000 ,0.3692330 ,0.3876165 ,0.3793490 ,,,
2598.0000000 ,0.3610750 ,0.3984440 ,0.3924796 ,,,
2599.0000000 ,0.3757598 ,0.3846879 ,0.3779362 ,,,
2600.0000000 ,0.3600599 ,0.4079374 ,0.3995959 ,,,
2601.0000000 ,0.3601809 ,0.3859737 ,0.3723170 ,,,
2602.0000000 ,0.3707531 ,0.4023476 ,0.3896824 ,,,
2603.0000000 ,0.3679448 ,0.3896883 ,0.3851424 ,,,
2604.0000000 ,0.3689792 ,0.3970115 ,0.3947765 ,,,
2605.0000000 ,0.3544525 ,0.3966194 ,0.3847429 ,,,
2606.0000000 ,0.3725405 ,0.3966644 ,0.3902102 ,,,
2607.0000000 ,0.3706149 ,0.3901980 ,0.3803619 ,,,
2608.0000000 ,0.3599744 ,0.4008049 ,0.3943648 ,,,
2609.0000000 ,0.3523735 ,0.3969297 ,0.3888579 ,,,
2610.0000000 ,0.3714941 ,0.4250796 ,0.4117121 ,,,
2611.0000000 ,0.3521256 ,0.3962214 ,0.3937080 ,,,
2612.0000000 ,0.3689314 ,0.3803696 ,0.3737586 ,,,
2613.0000000 ,0.3835494 ,0.3874502 ,0.3816763 ,,,
2614.0000000 ,0.3615904 ,0.4090634 ,0.3989782 ,,,
2615.0000000 ,0.3791249 ,0.4092137 ,0.4028966 ,,,
2616.0000000 ,0.3710307 ,0.3735411 ,0.3703670 ,,,
2617.0000000 ,0.3602118 ,0.4272643 ,0.4128609 ,,,
2618.0000000 ,0.3599412 ,0.3717403 ,0.3685828 ,,,
2619.0000000 ,0.3704778 ,0.3931878 ,0.3893794 ,,,
2620.0000000 ,0.3608927 ,0.3967513 ,0.3887388 ,,,
2621.0000000 ,0.3791282 ,0.3953601 ,0.3927667 ,,,
2622.0000000 ,0.3736826 ,0.4171344 ,0.4079211 ,,,
2623.0000000 ,0.3782651 ,0.3866797 ,0.3877850 ,,,
2624.0000000 ,0.3817849 ,0.4074971 ,0.3975461 ,,,
2625.0000000 ,0.3640645 ,0.4002240 ,0.3863139 ,,,
2626.0000000 ,0.3750848 ,0.3831718 ,0.3793774 ,,,
2627.0000000 ,0.3785387 ,0.4125576 ,0.4009764 ,,,
2628.0000000 ,0.3597071 ,0.3958538 ,0.3929261 ,,,
2629.0000000 ,0.3770313 ,0.4343460 ,0.4241539 ,,,
2630.0000000 ,0.3754070 ,0.3887626 ,0.3806432 ,,,
2631.0000000 ,0.3764612 ,0.3938488 ,0.3915586 ,,,
2632.0000000 ,0.3712657 ,0.3953391 ,0.3879699 ,,,
2633.0000000 ,0.3608851 ,0.3930820 ,0.3903688 ,,,
2634.0000000 ,0.3412253 ,0.3953449 ,0.3918063 ,,,
2635.0000000 ,0.3529328 ,0.4081495 ,0.3957256 ,,,
2636.0000000 ,0.3590374 ,0.4012917 ,0.3895088 ,,,
2637.0000000 ,0.3577832 ,0.3978409 ,0.3931957 ,,,
2638.0000000 ,0.3720444 ,0.4077430 ,0.3961156 ,,,
2639.0000000 ,0.3785224 ,0.3922041 ,0.3836076 ,,,
2640.0000000 ,0.3672779 ,0.3933803 ,0.3865420 ,,,
2641.0000000 ,0.3654205 ,0.4209968 ,0.4118054 ,,,
2642.0000000 ,0.3575466 ,0.4122579 ,0.3972948 ,,,
2643.0000000 ,0.3720918 ,0.4076739 ,0.3985545 ,,,
2644.0000000 ,0.3771541 ,0.3887498 ,0.3840061 ,,,
2645.0000000 ,0.3647754 ,0.4139995 ,0.3995645 ,,,
2646.0000000 ,0.3549071 ,0.3974922 ,0.3892287 ,,,
2647.0000000 ,0.3671952 ,0.3924744 ,0.3842639 ,,,
2648.0000000 ,0.3731437 ,0.3809997 ,0.3721816 ,,,
2649.0000000 ,0.3614470 ,0.4092460 ,0.3956859 ,,,
2650.0000000 ,0.3579468 ,0.4083791 ,0.3983245 ,,,
2651.0000000 ,0.3621265 ,0.4094542 ,0.3971281 ,,,
2652.0000000 ,0.3548091 ,0.4085321 ,0.3998812 ,,,
2653.0000000 ,0.3775772 ,0.3798143 ,0.3711999 ,,,
2654.0000000 ,0.3761125 ,0.3852783 ,0.3760176 ,,,
2655.0000000 ,0.3714219 ,0.3737238 ,0.3705117 ,,,
2656.0000000 ,0.3644202 ,0.3887296 ,0.3845645 ,,,
2657.0000000 ,0.3733290 ,0.3883595 ,0.3834820 ,,,
2658.0000000 ,0.3622275 ,0.3994380 ,0.3904982 ,,,
2659.0000000 ,0.3714176 ,0.4124890 ,0.4000014 ,,,
2660.0000000 ,0.3686284 ,0.4029241 ,0.3903455 ,,,
2661.0000000 ,0.3889802 ,0.4090025 ,0.3967206 ,,,
2662.0000000 ,0.3751229 ,0.3980409 ,0.3934430 ,,,
2663.0000000 ,0.3810326 ,0.4044091 ,0.3950857 ,,,
2664.0000000 ,0.3620538 ,0.3774417 ,0.3712282 ,,,
2665.0000000 ,0.3765770 ,0.4234299 ,0.4124020 ,,,
2666.0000000 ,0.3775799 ,0.4170726 ,0.4110453 ,,,
2667.0000000 ,0.3680827 ,0.4097658 ,0.3972828 ,,,
2668.0000000 ,0.3824984 ,0.4129133 ,0.4019881 ,,,
2669.0000000 ,0.3678730 ,0.4008282 ,0.3940388 ,,,
2670.0000000 ,0.3834402 ,0.4241149 ,0.4150638 ,,,
2671.0000000 ,0.3634090 ,0.4032123 ,0.3925169 ,,,
2672.0000000 ,0.3677022 ,0.4105108 ,0.4062810 ,,,
2673.0000000 ,0.3651690 ,0.3910721 ,0.3833405 ,,,
2674.0000000 ,0.3713073 ,0.3961711 ,0.3835703 ,,,
2675.0000000 ,0.3782929 ,0.3830859 ,0.3685465 ,,,
2676.0000000 ,0.3699310 ,0.3979093 ,0.3903081 ,,,
2677.0000000 ,0.3616475 ,0.3866650 ,0.3748016 ,,,
2678.0000000 ,0.3756653 ,0.3919898 ,0.3811769 ,,,
2679.0000000 ,0.3710037 ,0.3897852 ,0.3893049 ,,,
2680.0000000 ,0.3735468 ,0.3946433 ,0.3894357 ,,,
2681.0000000 ,0.3644753 ,0.3975522 ,0.3913421 ,,,
2682.0000000 ,0.3744668 ,0.3975380 ,0.3923733 ,,,
2683.0000000 ,0.3540639 ,0.4011399 ,0.3898288 ,,,
2684.0000000 ,0.3813333 ,0.3998415 ,0.3899264 ,,,
2685.0000000 ,0.3656291 ,0.4080188 ,0.4012415 ,,,
2686.0000000 ,0.3480126 ,0.3901373 ,0.3799054 ,,,
2687.0000000 ,0.3464875 ,0.4084197 ,0.4039574 ,,,
2688.0000000 ,0.3698699 ,0.4109885 ,0.4016951 ,,,
2689.0000000 ,0.3775848 ,0.3937959 ,0.3823122 ,,,
2690.0000000 ,0.3746019 ,0.3869537 ,0.3817596 ,,,
2691.0000000 ,0.3714604 ,0.4120355 ,0.4000349 ,,,
2692.0000000 ,0.3611826 ,0.3887636 ,0.3793608 ,,,
2693.0000000 ,0.3576305 ,0.4178544 ,0.4072003 ,,,
2694.0000000 ,0.3793386 ,0.4099822 ,0.3974558 ,,,
2695.0000000 ,0.3673774 ,0.3883358 ,0.3821219 ,,,
2696.0000000 ,0.3632534 ,0.3805867 ,0.3772335 ,,,
2697.0000000 ,0.3690426 ,0.3792386 ,0.3735406 ,,,
2698.0000000 ,0.3605199 ,0.3991091 ,0.3931396 ,,,
2699.0000000 ,0.3654116 ,0.3965881 ,0.3924097 ,,,
2700.0000000 ,0.3685634 ,0.3799156 ,0.3736725 ,,,
2701.0000000 ,0.3861484 ,0.4223164 ,0.4101958 ,,,
2702.0000000 ,0.3840666 ,0.3925324 ,0.3842233 ,,,
2703.0000000 ,0.3573026 ,0.3790877 ,0.3772468 ,,,
2704.0000000 ,0.3485768 ,0.3853268 ,0.3867614 ,,,
2705.0000000 ,0.3583016 ,0.3971028 ,0.3877462 ,,,
2706.0000000 ,0.3669216 ,0.4159197 ,0.4078327 ,,,
2707.0000000 ,0.3648028 ,0.3962678 ,0.3925744 ,,,
2708.0000000 ,0.3517235 ,0.3973688 ,0.3898315 ,,,
2709.0000000 ,0.3640404 ,0.4038346 ,0.3963008 ,,,
2710.0000000 ,0.3651187 ,0.3840016 ,0.3725727 ,,,
2711.0000000 ,0.3697272 ,0.3931576 ,0.3837552 ,,,
2712.0000000 ,0.3657548 ,0.4020693 ,0.3915211 ,,,
2713.0000000 ,0.3863927 ,0.4200279 ,0.4070060 ,,,
2714.0000000 ,0.3715611 ,0.4025697 ,0.3918436 ,,,
2715.0000000 ,0.3683308 ,0.4133430 ,0.3993250 ,,,
2716.0000000 ,0.3713085 ,0.3995667 ,0.3943237 ,,,
2717.0000000 ,0.3613095 ,0.3899785 ,0.3776411 ,,,
2718.0000000 ,0.3674909 ,0.4056063 ,0.4003432 ,,,
2719.0000000 ,0.3882877 ,0.3890785 ,0.3807482 ,,,
2720.0000000 ,0.3875452 ,0.3842947 ,0.3755325 ,,,
2721.0000000 ,0.3614804 ,0.4203644 ,0.4112651 ,,,
2722.0000000 ,0.3798072 ,0.4081794 ,0.4045768 ,,,
2723.0000000 ,0.3667886 ,0.4073340 ,0.3976667 ,,,
2724.0000000 ,0.3620039 ,0.3932013 ,0.3868476 ,,,
2725.0000000 ,0.3862619 ,0.4270280 ,0.4180687 ,,,
2726.0000000 ,0.3775496 ,0.4162060 ,0.4062937 ,,,
2727.0000000 ,0.3663534 ,0.4065550 ,0.3980336 ,,,
2728.0000000 ,0.3735524 ,0.3973302 ,0.3877342 ,,,
2729.0000000 ,0.3690363 ,0.4137806 ,0.4047580 ,,,
2730.0000000 ,0.3620542 ,0.3802703 ,0.3771785 ,,,
2731.0000000 ,0.3734124 ,0.3855250 ,0.3804719 ,,,
2732.0000000 ,0.3688754 ,0.3979678 ,0.3871528 ,,,
2733.0000000 ,0.3677691 ,0.3986480 ,0.3904067 ,,,
2734.0000000 ,0.3739525 ,0.4012155 ,0.3984034 ,,,
2735.0000000 ,0.3738129 ,0.4127485 ,0.4034034 ,,,
2736.0000000 ,0.3600512 ,0.3783883 ,0.3703487 ,,,
2737.0000000 ,0.3730163 ,0.3963092 ,0.3850244 ,,,
2738.0000000 ,0.3720034 ,0.4016064 ,0.3933044 ,,,
2739.0000000 ,0.3557403 ,0.3857026 ,0.3798268 ,,,
2740.0000000 ,0.3655447 ,0.3857153 ,0.3776917 ,,,
2741.0000000 ,0.3621079 ,0.3750733 ,0.3710826 ,,,
2742.0000000 ,0.3805043 ,0.4019546 ,0.3999646 ,,,
2743.0000000 ,0.3635297 ,0.3970102 ,0.3894434 ,,,
2744.0000000 ,0.3590438 ,0.3969209 ,0.3875074 ,,,
2745.0000000 ,0.3683489 ,0.3933798 ,0.3867698 ,,,
2746.0000000 ,0.3659954 ,0.3902342 ,0.3815730 ,,,
2747.0000000 ,0.3617264 ,0.3909680 ,0.3834301 ,,,
2748.0000000 ,0.3591180 ,0.4016982 ,0.3890825 ,,,
2749.0000000 ,0.3663706 ,0.4126548 ,0.4079424 ,,,
2750.0000000 ,0.3664358 ,0.3968657 ,0.3913787 ,,,
2751.0000000 ,0.3694085 ,0.3996610 ,0.3928670 ,,,
2752.0000000 ,0.3667613 ,0.3900931 ,0.3845882 ,,,
2753.0000000 ,0.3625317 ,0.4046609 ,0.4002613 ,,,
2754.0000000 ,0.4010035 ,0.3907505 ,0.3865713 ,,,
2755.0000000 ,0.3702132 ,0.3953263 ,0.3828604 ,,,
2756.0000000 ,0.3615916 ,0.3855425 ,0.3826164 ,,,
2757.0000000 ,0.3768178 ,0.3829192 ,0.3789743 ,,,
2758.0000000 ,0.3760506 ,0.3954889 ,0.3916010 ,,,
2759.0000000 ,0.3756635 ,0.4050309 ,0.3955161 ,,,
2760.0000000 ,0.3666680 ,0.4121991 ,0.4009230 ,,,
2761.0000000 ,0.3723248 ,0.3856175 ,0.3773807 ,,,
2762.0000000 ,0.3643776 ,0.4063971 ,0.3987089 ,,,
2763.0000000 ,0.3757261 ,0.4048021 ,0.3942204 ,,,
2764.0000000 ,0.3664516 ,0.3912606 ,0.3814093 ,,,
2765.0000000 ,0.3638533 ,0.3999532 ,0.3905451 ,,,
2766.0000000 ,0.3787820 ,0.4147458 ,0.4000981 ,,,
2767.0000000 ,0.3564938 ,0.3955699 ,0.3916835 ,,,
2768.0000000 ,0.3723467 ,0.3975181 ,0.3910141 ,,,
2769.0000000 ,0.3612497 ,0.3902024 ,0.3823426 ,,,
2770.0000000 ,0.3836273 ,0.4033356 ,0.3963269 ,,,
2771.0000000 ,0.3782552 ,0.4090492 ,0.3956704 ,,,
2772.0000000 ,0.3764685 ,0.4186941 ,0.4088109 ,,,
2773.0000000 ,0.3823632 ,0.3917989 ,0.3853212 ,,,
2774.0000000 ,0.3617055 ,0.3850670 ,0.3801112 ,,,
2775.0000000 ,0.3805330 ,0.3682758 ,0.3634230 ,,,
2776.0000000 ,0.3738718 ,0.4076675 ,0.4039456 ,,,
2777.0000000 ,0.3680636 ,0.4036028 ,0.3955371 ,,,
2778.0000000 ,0.3694825 ,0.4027874 ,0.3948053 ,,,
2779.0000000 ,0.3651805 ,0.4020734 ,0.3899314 ,,,
2780.0000000 ,0.3754441 ,0.4090017 ,0.4020343 ,,,
2781.0000000 ,0.3647241 ,0.3979582 ,0.3857003 ,,,
2782.0000000 ,0.3646055 ,0.4054053 ,0.3895000 ,,,
2783.0000000 ,0.3724270 ,0.3999372 ,0.3913579 ,,,
2784.0000000 ,0.3616233 ,0.4092734 ,0.3999807 ,,,
2785.0000000 ,0.3679341 ,0.3869660 ,0.3852413 ,,,
2786.0000000 ,0.3762324 ,0.4025662 ,0.3990211 ,,,
2787.0000000 ,0.3660136 ,0.3923596 ,0.3819946 ,,,
2788.0000000 ,0.3709828 ,0.3998071 ,0.3876648 ,,,
2789.0000000 ,0.3668966 ,0.3957343 ,0.3886195 ,,,
2790.0000000 ,0.3743543 ,0.4163331 ,0.4052061 ,,,
2791.0000000 ,0.3706475 ,0.4079961 ,0.3964292 ,,,
2792.0000000 ,0.3590772 ,0.3874762 ,0.3803732 ,,,
2793.0000000 ,0.3631689 ,0.3947849 ,0.3830404 ,,,
2794.0000000 ,0.3623723 ,0.3932795 ,0.3845961 ,,,
2795.0000000 ,0.3525877 ,0.4022028 ,0.3977388 ,,,
2796.0000000 ,0.3772409 ,0.4003286 ,0.3962536 ,,,
2797.0000000 ,0.3677066 ,0.3963530 ,0.3868060 ,,,
2798.0000000 ,0.3785170 ,0.3822017 ,0.3748268 ,,,
2799.0000000 ,0.3618584 ,0.3864890 ,0.3835073 ,,,
2800.0000000 ,0.3689595 ,0.3884569 ,0.3793120 ,,,
2801.0000000 ,0.3649939 ,0.4026196 ,0.3975306 ,,,
2802.0000000 ,0.3592343 ,0.4500394 ,0.4390045 ,,,
2803.0000000 ,0.3741841 ,0.4149933 ,0.4035289 ,,,
2804.0000000 ,0.3710080 ,0.4257329 ,0.4170600 ,,,
2805.0000000 ,0.3624214 ,0.4133442 ,0.4022104 ,,,
2806.0000000 ,0.3736742 ,0.4014703 ,0.3932351 ,,,
2807.0000000 ,0.3785978 ,0.3920558 ,0.3840156 ,,,
2808.0000000 ,0.3554181 ,0.4007034 ,0.3927226 ,,,
2809.0000000 ,0.3745407 ,0.3861500 ,0.3830708 ,,,
2810.0000000 ,0.3779219 ,0.3977748 ,0.3936068 ,,,
2811.0000000 ,0.3731681 ,0.3916557 ,0.3843414 ,,,
2812.0000000 ,0.3467993 ,0.3875231 ,0.3790906 ,,,
2813.0000000 ,0.3712119 ,0.3906456 ,0.3837452 ,,,
2814.0000000 ,0.3691781 ,0.3984843 ,0.3888146 ,,,
2815.0000000 ,0.3606868 ,0.4042412 ,0.3898319 ,,,
2816.0000000 ,0.3948313 ,0.3903751 ,0.3816130 ,,,
2817.0000000 ,0.3730908 ,0.3911322 ,0.3837673 ,,,
2818.0000000 ,0.3545510 ,0.3937437 ,0.3819696 ,,,
2819.0000000 ,0.3517020 ,0.4060669 ,0.3936267 ,,,
2820.0000000 ,0.3628557 ,0.4072829 ,0.4028708 ,,,
2821.0000000 ,0.3506269 ,0.3963621 ,0.3931777 ,,,
2822.0000000 ,0.3607776 ,0.3970641 ,0.3911406 ,,,
2823.0000000 ,0.3834660 ,0.3854079 ,0.3807263 ,,,
2824.0000000 ,0.3721992 ,0.3885095 ,0.3777381 ,,,
2825.0000000 ,0.3487885 ,0.4131054 ,0.3995389 ,,,
2826.0000000 ,0.3541172 ,0.4047653 ,0.3971908 ,,,
2827.0000000 ,0.3718163 ,0.4149191 ,0.4051281 ,,,
2828.0000000 ,0.3580863 ,0.3890519 ,0.3819620 ,,,
2829.0000000 ,0.3537761 ,0.3941807 ,0.3911200 ,,,
2830.0000000 ,0.3671417 ,0.3849357 ,0.3796924 ,,,
2831.0000000 ,0.3887006 ,0.3883366 ,0.3795969 ,,,
2832.0000000 ,0.3693599 ,0.3981756 ,0.3879978 ,,,
2833.0000000 ,0.4028367 ,0.4046758 ,0.3981688 ,,,
2834.0000000 ,0.3617462 ,0.4044000 ,0.3954628 ,,,
2835.0000000 ,0.3835783 ,0.4036634 ,0.3963199 ,,,
2836.0000000 ,0.3666995 ,0.4017773 ,0.3957333 ,,,
2837.0000000 ,0.3592423 ,0.4007934 ,0.3924001 ,,,
2838.0000000 ,0.3800889 ,0.3957050 ,0.3914734 ,,,
2839.0000000 ,0.3667299 ,0.3987418 ,0.3935961 ,,,
2840.0000000 ,0.3767202 ,0.3995868 ,0.3905312 ,,,
2841.0000000 ,0.3770274 ,0.4099328 ,0.4001384 ,,,
2842.0000000 ,0.3746173 ,0.3959561 ,0.3919322 ,,,
2843.0000000 ,0.3697097 ,0.3944900 ,0.3874209 ,,,
2844.0000000 ,0.3778313 ,0.3958691 ,0.3899727 ,,,
2845.0000000 ,0.3499708 ,0.3976279 ,0.3891491 ,,,
2846.0000000 ,0.3717318 ,0.4098993 ,0.3986862 ,,,
2847.0000000 ,0.3680084 ,0.4055596 ,0.3942482 ,,,
2848.0000000 ,0.3802721 ,0.3743462 ,0.3710206 ,,,
2849.0000000 ,0.3614758 ,0.4134638 ,0.4035057 ,,,
2850.0000000 ,0.3935362 ,0.3906751 ,0.3840916 ,,,
2851.0000000 ,0.3791721 ,0.3988250 ,0.3979362 ,,,
2852.0000000 ,0.3890286 ,0.3953830 ,0.3904101 ,,,
2853.0000000 ,0.3724856 ,0.3929063 ,0.3852687 ,,,
2854.0000000 ,0.3637286 ,0.4293584 ,0.4187572 ,,,
2855.0000000 ,0.3462415 ,0.3976586 ,0.3896759 ,,,
2856.0000000 ,0.3472571 ,0.4055713 ,0.3949000 ,,,
2857.0000000 ,0.3714535 ,0.4008861 ,0.3916619 ,,,
2858.0000000 ,0.3585987 ,0.4134087 ,0.4033087 ,,,
2859.0000000 ,0.3612520 ,0.3948092 ,0.3860887 ,,,
2860.0000000 ,0.3555982 ,0.3945722 ,0.3878998 ,,,
2861.0000000 ,0.3619957 ,0.3923837 ,0.3872784 ,,,
2862.0000000 ,0.3652909 ,0.4004045 ,0.3989227 ,,,
2863.0000000 ,0.3756272 ,0.4033874 ,0.3926030 ,,,
2864.0000000 ,0.3627273 ,0.3851469 ,0.3792259 ,,,
2865.0000000 ,0.3769843 ,0.3857794 ,0.3754339 ,,,
2866.0000000 ,0.3763452 ,0.3861603 ,0.3778494 ,,,
2867.0000000 ,0.3512899 ,0.3886445 ,0.3902687 ,,,
2868.0000000 ,0.3642499 ,0.4010748 ,0.4004763 ,,,
2869.0000000 ,0.3690994 ,0.3904299 ,0.3858101 ,,,
2870.0000000 ,0.3844910 ,0.3988661 ,0.3869545 ,,,
2871.0000000 ,0.3608404 ,0.3879783 ,0.3770877 ,,,
2872.0000000 ,0.3857814 ,0.3795676 ,0.3679835 ,,,
2873.0000000 ,0.3856267 ,0.4036888 ,0.3955106 ,,,
2874.0000000 ,0.3658632 ,0.3905586 ,0.3852051 ,,,
2875.0000000 ,0.3789625 ,0.3968129 ,0.3853577 ,,,
2876.0000000 ,0.3672935 ,0.4043275 ,0.3925758 ,,,
2877.0000000 ,0.3750184 ,0.3984694 ,0.3863483 ,,,
2878.0000000 ,0.3696551 ,0.4310719 ,0.4251421 ,,,
2879.0000000 ,0.3701987 ,0.4059807 ,0.3934395 ,,,
2880.0000000 ,0.3612686 ,0.4064592 ,0.3919263 ,,,
2881.0000000 ,0.3808623 ,0.4112052 ,0.4015719 ,,,
2882.0000000 ,0.3615708 ,0.3962295 ,0.3875313 ,,,
2883.0000000 ,0.3566512 ,0.3886459 ,0.3793638 ,,,
2884.0000000 ,0.3873673 ,0.4066134 ,0.3971064 ,,,
2885.0000000 ,0.3649246 ,0.3855898 ,0.3790253 ,,,
2886.0000000 ,0.3745068 ,0.4376603 ,0.4222205 ,,,
2887.0000000 ,0.3739898 ,0.3942975 ,0.3856128 ,,,
2888.0000000 ,0.3706805 ,0.3929050 ,0.3833314 ,,,
2889.0000000 ,0.3680216 ,0.4148966 ,0.4006345 ,,,
2890.0000000 ,0.3698462 ,0.3947656 ,0.3850688 ,,,
2891.0000000 ,0.3561133 ,0.3776667 ,0.3721001 ,,,
2892.0000000 ,0.3627811 ,0.4054415 ,0.3947493 ,,,
2893.0000000 ,0.3566993 ,0.3957923 ,0.3883473 ,,,
2894.0000000 ,0.3752346 ,0.3896610 ,0.3792794 ,,,
2895.0000000 ,0.3646804 ,0.4119967 ,0.3996177 ,,,
2896.0000000 ,0.3892512 ,0.3944273 ,0.3879980 ,,,
2897.0000000 ,0.3686949 ,0.3917439 ,0.3800700 ,,,
2898.0000000 ,0.3607585 ,0.4070776 ,0.4008157 ,,,
2899.0000000 ,0.3737049 ,0.4089355 ,0.4006210 ,,,
2900.0000000 ,0.3718455 ,0.3871483 ,0.3831188 ,,,
2901.0000000 ,0.3503075 ,0.3894866 ,0.3818678 ,,,
2902.0000000 ,0.3738111 ,0.4168485 ,0.4052607 ,,,
2903.0000000 ,0.3748317 ,0.3731784 ,0.3723155 ,,,
2904.0000000 ,0.3817705 ,0.3869384 ,0.3851597 ,,,
2905.0000000 ,0.3657596 ,0.3923228 ,0.3827972 ,,,
2906.0000000 ,0.3788799 ,0.4159603 ,0.4024781 ,,,
2907.0000000 ,0.3707837 ,0.3965527 ,0.3927681 ,,,
2908.0000000 ,0.3675936 ,0.3767240 ,0.3686059 ,,,
2909.0000000 ,0.3696421 ,0.3844084 ,0.3749324 ,,,
2910.0000000 ,0.3546870 ,0.3862589 ,0.3777314 ,,,
2911.0000000 ,0.3687262 ,0.3878979 ,0.3796711 ,,,
2912.0000000 ,0.3684016 ,0.4124372 ,0.3992330 ,,,
2913.0000000 ,0.3606610 ,0.4044938 ,0.3978983 ,,,
2914.0000000 ,0.3691002 ,0.3992533 ,0.3903563 ,,,
2915.0000000 ,0.3576372 ,0.4143982 ,0.4054167 ,,,
2916.0000000 ,0.3597800 ,0.3991093 ,0.3865163 ,,,
2917.0000000 ,0.3681391 ,0.4028565 ,0.3933215 ,,,
2918.0000000 ,0.3617853 ,0.3951589 ,0.3897943 ,,,
2919.0000000 ,0.3647356 ,0.3831566 ,0.3745733 ,,,
2920.0000000 ,0.3832888 ,0.4160503 ,0.4050959 ,,,
2921.0000000 ,0.3529966 ,0.3914940 ,0.3802627 ,,,
2922.0000000 ,0.3678341 ,0.3771155 ,0.3726417 ,,,
2923.0000000 ,0.3715521 ,0.4060192 ,0.3957694 ,,,
2924.0000000 ,0.3718569 ,0.4143060 ,0.4058191 ,,,
2925.0000000 ,0.3753277 ,0.3971893 ,0.3887485 ,,,
2926.0000000 ,0.3661540 ,0.4064494 ,0.3957155 ,,,
2927.0000000 ,0.3763339 ,0.3963520 ,0.3896497 ,,,
2928.0000000 ,0.3908035 ,0.4013456 ,0.3945936 ,,,
2929.0000000 ,0.3752921 ,0.4082823 ,0.3940898 ,,,
2930.0000000 ,0.3635694 ,0.4109132 ,0.3999625 ,,,
2931.0000000 ,0.3794682 ,0.3858491 ,0.3815313 ,,,
2932.0000000 ,0.3793140 ,0.3996901 ,0.3919001 ,,,
2933.0000000 ,0.3497405 ,0.3979573 ,0.3898066 ,,,
2934.0000000 ,0.3506060 ,0.4027910 ,0.3919072 ,,,
2935.0000000 ,0.3733910 ,0.3891494 ,0.3801821 ,,,
2936.0000000 ,0.3695319 ,0.4104599 ,0.4025736 ,,,
2937.0000000 ,0.3565536 ,0.3991009 ,0.3871400 ,,,
2938.0000000 ,0.3748003 ,0.3746992 ,0.3689114 ,,,
2939.0000000 ,0.3654125 ,0.3929373 ,0.3834348 ,,,
2940.0000000 ,0.3469398 ,0.4198683 ,0.4103007 ,,,
2941.0000000 ,0.3589219 ,0.4042122 ,0.3945402 ,,,
2942.0000000 ,0.3760753 ,0.3887556 ,0.3838312 ,,,
2943.0000000 ,0.3511483 ,0.3846417 ,0.3724235 ,,,
2944.0000000 ,0.3590769 ,0.3983534 ,0.3864798 ,,,
2945.0000000 ,0.3839912 ,0.3730013 ,0.3658419 ,,,
2946.0000000 ,0.3733593 ,0.3990064 ,0.3864744 ,,,
2947.0000000 ,0.3609723 ,0.4039550 ,0.3926371 ,,,
2948.0000000 ,0.3660983 ,0.3959479 ,0.3862393 ,,,
2949.0000000 ,0.3588570 ,0.3953345 ,0.3881480 ,,,
2950.0000000 ,0.3845336 ,0.4189570 ,0.4083428 ,,,
2951.0000000 ,0.3729007 ,0.4058285 ,0.3991451 ,,,
2952.0000000 ,0.3662070 ,0.4019922 ,0.3936802 ,,,
2953.0000000 ,0.3774511 ,0.4255250 ,0.4175022 ,,,
2954.0000000 ,0.3556839 ,0.4174932 ,0.4137197 ,,,
2955.0000000 ,0.3516855 ,0.4060319 ,0.3983981 ,,,
2956.0000000 ,0.3668364 ,0.4014187 ,0.3890520 ,,,
2957.0000000 ,0.3529384 ,0.4115822 ,0.3957703 ,,,
2958.0000000 ,0.3825384 ,0.3967326 ,0.3887593 ,,,
2959.0000000 ,0.3655852 ,0.3907282 ,0.3870279 ,,,
2960.0000000 ,0.3618779 ,0.3817399 ,0.3758482 ,,,
2961.0000000 ,0.3834794 ,0.3996386 ,0.3903384 ,,,
2962.0000000 ,0.3658158 ,0.3911553 ,0.3823607 ,,,
2963.0000000 ,0.3635746 ,0.3819707 ,0.3790350 ,,,
2964.0000000 ,0.3753748 ,0.4061103 ,0.3982695 ,,,
2965.0000000 ,0.3587648 ,0.3795227 ,0.3783811 ,,,
2966.0000000 ,0.3648598 ,0.4150364 ,0.4039682 ,,,
2967.0000000 ,0.3629024 ,0.3969534 ,0.3859959 ,,,
2968.0000000 ,0.3652554 ,0.4000542 ,0.3900164 ,,,
2969.0000000 ,0.3688117 ,0.3785017 ,0.3734181 ,,,
2970.0000000 ,0.3548334 ,0.4100073 ,0.3989823 ,,,
2971.0000000 ,0.3722327 ,0.3945083 ,0.3872019 ,,,
2972.0000000 ,0.3655114 ,0.4004496 ,0.3922721 ,,,
2973.0000000 ,0.3692352 ,0.3828288 ,0.3732237 ,,,
2974.0000000 ,0.3671321 ,0.3929768 ,0.3862263 ,,,
2975.0000000 ,0.3703879 ,0.3752325 ,0.3664326 ,,,
2976.0000000 ,0.3583919 ,0.3944111 ,0.3841789 ,,,
2977.0000000 ,0.3584251 ,0.3979744 ,0.3875594 ,,,
2978.0000000 ,0.3830889 ,0.3934740 ,0.3881971 ,,,
2979.0000000 ,0.3542174 ,0.4006633 ,0.3980624 ,,,
2980.0000000 ,0.3605674 ,0.3916429 ,0.3802626 ,,,
2981.0000000 ,0.3647717 ,0.3866764 ,0.3782079 ,,,
2982.0000000 ,0.3802497 ,0.4045534 ,0.3937510 ,,,
2983.0000000 ,0.4048922 ,0.3915523 ,0.3815782 ,,,
2984.0000000 ,0.3663797 ,0.3970879 ,0.3860578 ,,,
2985.0000000 ,0.3786165 ,0.3857635 ,0.3781452 ,,,
2986.0000000 ,0.3639280 ,0.4103866 ,0.4007467 ,,,
2987.0000000 ,0.3704788 ,0.3940306 ,0.3890892 ,,,
2988.0000000 ,0.3527754 ,0.3945490 ,0.3822351 ,,,
2989.0000000 ,0.3526455 ,0.3919838 ,0.3880562 ,,,
2990.0000000 ,0.3681568 ,0.3928247 ,0.3815658 ,,,
2991.0000000 ,0.3844446 ,0.3882797 ,0.3794626 ,,,
2992.0000000 ,0.3438392 ,0.3807893 ,0.3707151 ,,,
2993.0000000 ,0.3860160 ,0.4101023 ,0.3955425 ,,,
2994.0000000 ,0.3488278 ,0.4108706 ,0.3996027 ,,,
2995.0000000 ,0.3546973 ,0.3829506 ,0.3808353 ,,,
2996.0000000 ,0.3559795 ,0.4057494 ,0.3999743 ,,,
2997.0000000 ,0.3536070 ,0.3883915 ,0.3775453 ,,,
2998.0000000 ,0.3622909 ,0.4042642 ,0.3992534 ,,,
2999.0000000 ,0.3580711 ,0.3902704 ,0.3820449 ,,,
3000.0000000 ,0.3792202 ,0.3882301 ,0.3772094 ,,,
3001.0000000 ,0.3603020 ,0.3851069 ,0.3764395 ,,,
3002.0000000 ,0.3825347 ,0.4135257 ,0.3994856 ,,,
3003.0000000 ,0.3658657 ,0.3980490 ,0.3876559 ,,,
3004.0000000 ,0.3757778 ,0.4025090 ,0.3883949 ,,,
3005.0000000 ,0.3556455 ,0.3871971 ,0.3788261 ,,,
3006.0000000 ,0.3708707 ,0.4135830 ,0.4049665 ,,,
3007.0000000 ,0.3653176 ,0.3810183 ,0.3734481 ,,,
3008.0000000 ,0.3677265 ,0.3883070 ,0.3842255 ,,,
3009.0000000 ,0.3676296 ,0.3893622 ,0.3768984 ,,,
3010.0000000 ,0.3587011 ,0.3951074 ,0.3895156 ,,,
3011.0000000 ,0.3560849 ,0.3883771 ,0.3805503 ,,,
3012.0000000 ,0.3659273 ,0.4118229 ,0.4060408 ,,,
3013.0000000 ,0.3703897 ,0.4066227 ,0.3962866 ,,,
3014.0000000 ,0.3428427 ,0.3985292 ,0.3878102 ,,,
3015.0000000 ,0.3626190 ,0.4043852 ,0.3918752 ,,,
3016.0000000 ,0.3680741 ,0.3832509 ,0.3716879 ,,,
3017.0000000 ,0.3736173 ,0.3902411 ,0.3812144 ,,,
3018.0000000 ,0.3705788 ,0.4032529 ,0.3969248 ,,,
3019.0000000 ,0.3474027 ,0.4000815 ,0.3885088 ,,,
3020.0000000 ,0.3501282 ,0.4071825 ,0.3993205 ,,,
3021.0000000 ,0.3647212 ,0.4166108 ,0.4039766 ,,,
3022.0000000 ,0.3612308 ,0.4003113 ,0.3923997 ,,,
3023.0000000 ,0.3861447 ,0.4020686 ,0.3932155 ,,,
3024.0000000 ,0.3569918 ,0.4041881 ,0.3951290 ,,,
3025.0000000 ,0.3644476 ,0.3924701 ,0.3915848 ,,,
3026.0000000 ,0.3794714 ,0.3873735 ,0.3788829 ,,,
3027.0000000 ,0.4013717 ,0.3831785 ,0.3755914 ,,,
3028.0000000 ,0.3743605 ,0.4011857 ,0.3899200 ,,,
3029.0000000 ,0.3646840 ,0.3944042 ,0.3863921 ,,,
3030.0000000 ,0.3640479 ,0.3990751 ,0.3855397 ,,,
3031.0000000 ,0.3691071 ,0.3917550 ,0.3813482 ,,,
3032.0000000 ,0.3676357 ,0.3837042 ,0.3789883 ,,,
3033.0000000 ,0.3441634 ,0.4082145 ,0.3992308 ,,,
3034.0000000 ,0.3606921 ,0.4144291 ,0.3993094 ,,,
3035.0000000 ,0.3543356 ,0.3997242 ,0.3897253 ,,,
3036.0000000 ,0.3612671 ,0.3916405 ,0.3881753 ,,,
3037.0000000 ,0.3726875 ,0.4004858 ,0.3860301 ,,,
3038.0000000 ,0.3770772 ,0.3960566 ,0.3893791 ,,,
3039.0000000 ,0.3737947 ,0.3979727 ,0.3869974 ,,,
3040.0000000 ,0.3465579 ,0.4092371 ,0.4007214 ,,,
3041.0000000 ,0.3748082 ,0.4060692 ,0.3931997 ,,,
3042.0000000 ,0.3791923 ,0.3942833 ,0.3794054 ,,,
3043.0000000 ,0.3803461 ,0.3766383 ,0.3728908 ,,,
3044.0000000 ,0.3705941 ,0.3852963 ,0.3826937 ,,,
3045.0000000 ,0.3619266 ,0.3904125 ,0.3826395 ,,,
3046.0000000 ,0.3726709 ,0.4067424 ,0.4016174 ,,,
3047.0000000 ,0.3685728 ,0.3975656 ,0.3873295 ,,,
3048.0000000 ,0.3730555 ,0.4004319 ,0.3952338 ,,,
3049.0000000 ,0.3780018 ,0.3902935 ,0.3821311 ,,,
3050.0000000 ,0.3832040 ,0.3785695 ,0.3720415 ,,,
3051.0000000 ,0.3971303 ,0.3968783 ,0.3893976 ,,,
3052.0000000 ,0.3685438 ,0.3941111 ,0.3771493 ,,,
3053.0000000 ,0.3714496 ,0.4035407 ,0.3939263 ,,,
3054.0000000 ,0.3661426 ,0.3744006 ,0.3683326 ,,,
3055.0000000 ,0.3561273 ,0.3790251 ,0.3687293 ,,,
3056.0000000 ,0.3824046 ,0.4141166 ,0.3981051 ,,,
3057.0000000 ,0.3480553 ,0.3987204 ,0.3939273 ,,,
3058.0000000 ,0.3584649 ,0.4241226 ,0.4143100 ,,,
3059.0000000 ,0.3682744 ,0.3975250 ,0.3949067 ,,,
3060.0000000 ,0.3822899 ,0.3901849 ,0.3793038 ,,,
3061.0000000 ,0.3581973 ,0.3886328 ,0.3792965 ,,,
3062.0000000 ,0.3590192 ,0.3932593 ,0.3798544 ,,,
3063.0000000 ,0.3776561 ,0.4135420 ,0.4018357 ,,,
3064.0000000 ,0.3514665 ,0.4151346 ,0.3993416 ,,,
3065.0000000 ,0.3685986 ,0.3932556 ,0.3868342 ,,,
3066.0000000 ,0.3613327 ,0.4048922 ,0.3975288 ,,,
3067.0000000 ,0.3536284 ,0.4077645 ,0.3954425 ,,,
3068.0000000 ,0.3592938 ,0.3953297 ,0.3847234 ,,,
3069.0000000 ,0.3878396 ,0.4042595 ,0.3949607 ,,,
3070.0000000 ,0.3677573 ,0.4043970 ,0.4005696 ,,,
3071.0000000 ,0.3622718 ,0.3846030 ,0.3780374 ,,,
3072.0000000 ,0.3786672 ,0.3901774 ,0.3799172 ,,,
3073.0000000 ,0.3449959 ,0.3860553 ,0.3801775 ,,,
3074.0000000 ,0.3520811 ,0.3987583 ,0.3848990 ,,,
3075.0000000 ,0.3659648 ,0.3857163 ,0.3827762 ,,,
3076.0000000 ,0.3713315 ,0.3777858 ,0.3705429 ,,,
3077.0000000 ,0.3567135 ,0.3901061 ,0.3862621 ,,,
3078.0000000 ,0.3588003 ,0.4052539 ,0.3922906 ,,,
3079.0000000 ,0.3678525 ,0.3944876 ,0.3816950 ,,,
3080.0000000 ,0.3531326 ,0.4058303 ,0.3957335 ,,,
3081.0000000 ,0.3710364 ,0.3724366 ,0.3694605 ,,,
3082.0000000 ,0.3637146 ,0.3840497 ,0.3781892 ,,,
3083.0000000 ,0.3770289 ,0.4058560 ,0.3946369 ,,,
3084.0000000 ,0.3517145 ,0.3895783 ,0.3744933 ,,,
3085.0000000 ,0.3607626 ,0.3945035 ,0.3866393 ,,,
3086.0000000 ,0.3619815 ,0.3936493 ,0.3815316 ,,,
3087.0000000 ,0.3753542 ,0.4069349 ,0.3964317 ,,,
3088.0000000 ,0.3764040 ,0.4177375 ,0.4084386 ,,,
3089.0000000 ,0.3667882 ,0.3939427 ,0.3875765 ,,,
3090.0000000 ,0.3637685 ,0.3965391 ,0.3886795 ,,,
3091.0000000 ,0.3813379 ,0.3965754 ,0.3861731 ,,,
3092.0000000 ,0.3860945 ,0.3995872 ,0.3904385 ,,,
3093.0000000 ,0.3626491 ,0.3967365 ,0.3889534 ,,,
3094.0000000 ,0.3698801 ,0.4121343 ,0.3999999 ,,,
3095.0000000 ,0.3532929 ,0.3944400 ,0.3904092 ,,,
3096.0000000 ,0.3586029 ,0.3748608 ,0.3743963 ,,,
3097.0000000 ,0.3516259 ,0.3719316 ,0.3626901 ,,,
3098.0000000 ,0.3750031 ,0.4214141 ,0.4106842 ,,,
3099.0000000 ,0.3620975 ,0.3887208 ,0.3817884 ,,,
3100.0000000 ,0.3453653 ,0.3713799 ,0.3659325 ,,,
3101.0000000 ,0.3559134 ,0.3917933 ,0.3783885 ,,,
3102.0000000 ,0.3561956 ,0.4072976 ,0.3949708 ,,,
3103.0000000 ,0.3811220 ,0.3891363 ,0.3829753 ,,,
3104.0000000 ,0.3647079 ,0.4153738 ,0.4032421 ,,,
3105.0000000 ,0.3893526 ,0.3933958 ,0.3832535 ,,,
3106.0000000 ,0.3942779 ,0.3889439 ,0.3823741 ,,,
3107.0000000 ,0.3684074 ,0.3797572 ,0.3785810 ,,,
3108.0000000 ,0.3547149 ,0.3967654 ,0.3824909 ,,,
3109.0000000 ,0.3712041 ,0.3868786 ,0.3836754 ,,,
3110.0000000 ,0.3780213 ,0.4046138 ,0.3927783 ,,,
3111.0000000 ,0.3694683 ,0.4201767 ,0.4105770 ,,,
3112.0000000 ,0.3497089 ,0.4092762 ,0.4011173 ,,,
3113.0000000 ,0.3718333 ,0.4011790 ,0.3910436 ,,,
3114.0000000 ,0.3589086 ,0.3957069 ,0.3859658 ,,,
3115.0000000 ,0.3711853 ,0.3868651 ,0.3805649 ,,,
3116.0000000 ,0.3575174 ,0.4014220 ,0.3921940 ,,,
3117.0000000 ,0.3785153 ,0.3986361 ,0.3854780 ,,,
3118.0000000 ,0.3854389 ,0.4079370 ,0.3978231 ,,,
3119.0000000 ,0.3799644 ,0.3896865 ,0.3854704 ,,,
3120.0000000 ,0.3534829 ,0.3957281 ,0.3828292 ,,,
3121.0000000 ,0.3612990 ,0.3968974 ,0.3896890 ,,,
3122.0000000 ,0.3651640 ,0.4059184 ,0.3973315 ,,,
3123.0000000 ,0.3633084 ,0.4148485 ,0.4033830 ,,,
3124.0000000 ,0.3626684 ,0.3930043 ,0.3917486 ,,,
3125.0000000 ,0.3647574 ,0.4136235 ,0.4000264 ,,,
3126.0000000 ,0.3611711 ,0.3757187 ,0.3667106 ,,,
3127.0000000 ,0.3714078 ,0.4005894 ,0.3932909 ,,,
3128.0000000 ,0.3676957 ,0.4136323 ,0.3990092 ,,,
3129.0000000 ,0.3657884 ,0.4022675 ,0.3928018 ,,,
3130.0000000 ,0.3527960 ,0.3948446 ,0.3863344 ,,,
3131.0000000 ,0.3652051 ,0.3894385 ,0.3748381 ,,,
3132.0000000 ,0.3636177 ,0.4008621 ,0.3909138 ,,,
3133.0000000 ,0.3693506 ,0.3940347 ,0.3862191 ,,,
3134.0000000 ,0.3828245 ,0.3936103 ,0.3858492 ,,,
3135.0000000 ,0.3642095 ,0.3966849 ,0.3834007 ,,,
3136.0000000 ,0.3673185 ,0.4077375 ,0.3962742 ,,,
3137.0000000 ,0.3645075 ,0.4113460 ,0.4027820 ,,,
3138.0000000 ,0.3732242 ,0.3925784 ,0.3862635 ,,,
3139.0000000 ,0.3560543 ,0.3928870 ,0.3872350 ,,,
3140.0000000 ,0.3599805 ,0.4007233 ,0.3998651 ,,,
3141.0000000 ,0.3586507 ,0.4015864 ,0.3904988 ,,,
3142.0000000 ,0.3665006 ,0.3898976 ,0.3844297 ,,,
3143.0000000 ,0.3691275 ,0.4025151 ,0.3926253 ,,,
3144.0000000 ,0.3601628 ,0.4032040 ,0.3922271 ,,,
3145.0000000 ,0.3587758 ,0.3994423 ,0.3934751 ,,,
3146.0000000 ,0.3663998 ,0.3988771 ,0.3890811 ,,,
3147.0000000 ,0.3566227 ,0.4045722 ,0.3919537 ,,,
3148.0000000 ,0.3545431 ,0.3889266 ,0.3812986 ,,,
3149.0000000 ,0.3837272 ,0.3927658 ,0.3877051 ,,,
3150.0000000 ,0.3654897 ,0.4118347 ,0.4034633 ,,,
3151.0000000 ,0.3717786 ,0.3789005 ,0.3725774 ,,,
3152.0000000 ,0.3613704 ,0.4021644 ,0.3952157 ,,,
3153.0000000 ,0.3683642 ,0.4059439 ,0.3954393 ,,,
3154.0000000 ,0.3633182 ,0.4192015 ,0.4116087 ,,,
3155.0000000 ,0.3807199 ,0.4045753 ,0.3956013 ,,,
3156.0000000 ,0.3688089 ,0.3902571 ,0.3791416 ,,,
3157.0000000 ,0.3856368 ,0.3935982 ,0.3920314 ,,,
3158.0000000 ,0.3736948 ,0.4007639 ,0.3909606 ,,,
3159.0000000 ,0.3691150 ,0.3996650 ,0.3936724 ,,,
3160.0000000 ,0.3663976 ,0.4330387 ,0.4212596 ,,,
3161.0000000 ,0.3577001 ,0.3808153 ,0.3727317 ,,,
3162.0000000 ,0.3683487 ,0.3991511 ,0.3971761 ,,,
3163.0000000 ,0.3577726 ,0.3819193 ,0.3820329 ,,,
3164.0000000 ,0.3700592 ,0.4051386 ,0.3974459 ,,,
3165.0000000 ,0.3687558 ,0.3994769 ,0.3837381 ,,,
3166.0000000 ,0.3782067 ,0.3888984 ,0.3785552 ,,,
3167.0000000 ,0.3615330 ,0.3956352 ,0.3839752 ,,,
3168.0000000 ,0.3576635 ,0.3840213 ,0.3761606 ,,,
3169.0000000 ,0.3428453 ,0.3847994 ,0.3787232 ,,,
3170.0000000 ,0.3515913 ,0.3968565 ,0.3864447 ,,,
3171.0000000 ,0.3565814 ,0.3944018 ,0.3855894 ,,,
3172.0000000 ,0.3694040 ,0.3815382 ,0.3764623 ,,,
3173.0000000 ,0.3513016 ,0.3864464 ,0.3811792 ,,,
3174.0000000 ,0.3592933 ,0.3896233 ,0.3817118 ,,,
3175.0000000 ,0.3717398 ,0.3872186 ,0.3727677 ,,,
3176.0000000 ,0.3620059 ,0.4050891 ,0.3974964 ,,,
3177.0000000 ,0.3637867 ,0.4113181 ,0.3988623 ,,,
3178.0000000 ,0.3697996 ,0.3980109 ,0.3910340 ,,,
3179.0000000 ,0.3602552 ,0.4027098 ,0.3972619 ,,,
3180.0000000 ,0.3616664 ,0.3958587 ,0.3840698 ,,,
3181.0000000 ,0.3707457 ,0.3721095 ,0.3714286 ,,,
3182.0000000 ,0.3549073 ,0.3959951 ,0.3864824 ,,,
3183.0000000 ,0.3810984 ,0.4189407 ,0.4057906 ,,,
3184.0000000 ,0.3663081 ,0.3892719 ,0.3813045 ,,,
3185.0000000 ,0.3626555 ,0.3871602 ,0.3851181 ,,,
3186.0000000 ,0.3744013 ,0.3777023 ,0.3746923 ,,,
3187.0000000 ,0.3618173 ,0.4043947 ,0.3908175 ,,,
3188.0000000 ,0.3630217 ,0.4042936 ,0.3924985 ,,,
3189.0000000 ,0.3547198 ,0.3983448 ,0.3842608 ,,,
3190.0000000 ,0.3514393 ,0.4123073 ,0.4001453 ,,,
3191.0000000 ,0.3745060 ,0.3944643 ,0.3935122 ,,,
3192.0000000 ,0.3666371 ,0.3970811 ,0.3892785 ,,,
3193.0000000 ,0.3629689 ,0.4281895 ,0.4138717 ,,,
3194.0000000 ,0.3493775 ,0.3917506 ,0.3841812 ,,,
3195.0000000 ,0.3779718 ,0.4047451 ,0.3962882 ,,,
3196.0000000 ,0.3378052 ,0.3918594 ,0.3904026 ,,,
3197.0000000 ,0.3610322 ,0.3904986 ,0.3804896 ,,,
3198.0000000 ,0.3548633 ,0.3922994 ,0.3895749 ,,,
3199.0000000 ,0.3716893 ,0.3990302 ,0.3860177 ,,,
3200.0000000 ,0.3669434 ,0.3815424 ,0.3731024 ,,,
3201.0000000 ,0.3756564 ,0.3919566 ,0.3868042 ,,,
3202.0000000 ,0.3509017 ,0.3744545 ,0.3681540 ,,,
3203.0000000 ,0.3420313 ,0.4022072 ,0.3912289 ,,,
3204.0000000 ,0.3745451 ,0.3949097 ,0.3908944 ,,,
3205.0000000 ,0.3715804 ,0.4085106 ,0.4021786 ,,,
3206.0000000 ,0.3648842 ,0.3868128 ,0.3807343 ,,,
3207.0000000 ,0.3559769 ,0.4155760 ,0.4074873 ,,,
3208.0000000 ,0.3695785 ,0.4017612 ,0.3928460 ,,,
3209.0000000 ,0.3744383 ,0.3959228 ,0.3888630 ,,,
3210.0000000 ,0.3622371 ,0.3980238 ,0.3872837 ,,,
3211.0000000 ,0.3513314 ,0.3826353 ,0.3707359 ,,,
3212.0000000 ,0.3692924 ,0.4035636 ,0.3947124 ,,,
3213.0000000 ,0.3755929 ,0.3866939 ,0.3763579 ,,,
3214.0000000 ,0.3633808 ,0.4035836 ,0.3918135 ,,,
3215.0000000 ,0.3810537 ,0.3767110 ,0.3676983 ,,,
3216.0000000 ,0.3800719 ,0.3722697 ,0.3739152 ,,,
3217.0000000 ,0.3591858 ,0.3994330 ,0.3882564 ,,,
3218.0000000 ,0.3786342 ,0.3918122 ,0.3887999 ,,,
3219.0000000 ,0.3654969 ,0.3945179 ,0.3862886 ,,,
3220.0000000 ,0.3466068 ,0.3977258 ,0.3880527 ,,,
3221.0000000 ,0.3573650 ,0.4026491 ,0.3929231 ,,,
3222.0000000 ,0.3700470 ,0.3967348 ,0.3893801 ,,,
3223.0000000 ,0.3685708 ,0.3825564 ,0.3708662 ,,,
3224.0000000 ,0.3658515 ,0.3770317 ,0.3703085 ,,,
3225.0000000 ,0.3688106 ,0.3971029 ,0.3882620 ,,,
3226.0000000 ,0.3678935 ,0.4004782 ,0.3931044 ,,,
3227.0000000 ,0.3708895 ,0.4021301 ,0.3965068 ,,,
3228.0000000 ,0.3567374 ,0.3900845 ,0.3821708 ,,,
3229.0000000 ,0.3634108 ,0.3879885 ,0.3811219 ,,,
3230.0000000 ,0.3878471 ,0.3959131 ,0.3837951 ,,,
3231.0000000 ,0.3592490 ,0.3943648 ,0.3828423 ,,,
3232.0000000 ,0.3485970 ,0.3932692 ,0.3829519 ,,,
3233.0000000 ,0.3604968 ,0.3830160 ,0.3769622 ,,,
3234.0000000 ,0.3778204 ,0.3925123 ,0.3799956 ,,,
3235.0000000 ,0.3626182 ,0.4008130 ,0.3973377 ,,,
3236.0000000 ,0.3598121 ,0.3868635 ,0.3793257 ,,,
3237.0000000 ,0.3761208 ,0.3840397 ,0.3751389 ,,,
3238.0000000 ,0.3936253 ,0.4062604 ,0.3958875 ,,,
3239.0000000 ,0.3649876 ,0.3857068 ,0.3760536 ,,,
3240.0000000 ,0.3665557 ,0.3738717 ,0.3664419 ,,,
3241.0000000 ,0.3481330 ,0.3877215 ,0.3767568 ,,,
3242.0000000 ,0.3575604 ,0.3925209 ,0.3838020 ,,,
3243.0000000 ,0.3584079 ,0.3931845 ,0.3843059 ,,,
3244.0000000 ,0.3648778 ,0.3958276 ,0.3867814 ,,,
3245.0000000 ,0.3678798 ,0.4219240 ,0.4075233 ,,,
3246.0000000 ,0.3614834 ,0.3999071 ,0.3921178 ,,,
3247.0000000 ,0.3590808 ,0.3980873 ,0.3900688 ,,,
3248.0000000 ,0.3605995 ,0.3832143 ,0.3797942 ,,,
3249.0000000 ,0.3497835 ,0.3985279 ,0.3918529 ,,,
3250.0000000 ,0.3669237 ,0.3881260 ,0.3844811 ,,,
3251.0000000 ,0.3673903 ,0.4110245 ,0.4062001 ,,,
3252.0000000 ,0.3552856 ,0.4030851 ,0.3871099 ,,,
3253.0000000 ,0.3654813 ,0.4326170 ,0.4154477 ,,,
3254.0000000 ,0.3693787 ,0.3806308 ,0.3749802 ,,,
3255.0000000 ,0.3744816 ,0.3902314 ,0.3856070 ,,,
3256.0000000 ,0.3573654 ,0.4143708 ,0.4021393 ,,,
3257.0000000 ,0.3704678 ,0.4019869 ,0.3897941 ,,,
3258.0000000 ,0.3772791 ,0.3952312 ,0.3889503 ,,,
3259.0000000 ,0.3703898 ,0.3946038 ,0.3913853 ,,,
3260.0000000 ,0.3786151 ,0.3964112 ,0.3857548 ,,,
3261.0000000 ,0.3807773 ,0.3822020 ,0.3781380 ,,,
3262.0000000 ,0.3770579 ,0.4014503 ,0.3940132 ,,,
3263.0000000 ,0.3543463 ,0.4419258 ,0.4267633 ,,,
3264.0000000 ,0.3660367 ,0.3821530 ,0.3726988 ,,,
3265.0000000 ,0.3545016 ,0.3853478 ,0.3783956 ,,,
3266.0000000 ,0.3609059 ,0.4101001 ,0.3998205 ,,,
3267.0000000 ,0.3556925 ,0.3822370 ,0.3811061 ,,,
3268.0000000 ,0.3820183 ,0.3874915 ,0.3835340 ,,,
3269.0000000 ,0.3648635 ,0.3915922 ,0.3887229 ,,,
3270.0000000 ,0.3810932 ,0.3747546 ,0.3689284 ,,,
3271.0000000 ,0.3665720 ,0.3903238 ,0.3782123 ,,,
3272.0000000 ,0.3685399 ,0.3924538 ,0.3835679 ,,,
3273.0000000 ,0.3617822 ,0.3922971 ,0.3918112 ,,,
3274.0000000 ,0.3868487 ,0.3876589 ,0.3768507 ,,,
3275.0000000 ,0.3734019 ,0.3717858 ,0.3723899 ,,,
3276.0000000 ,0.3648506 ,0.3830621 ,0.3776802 ,,,
3277.0000000 ,0.3562756 ,0.4183989 ,0.4072131 ,,,
3278.0000000 ,0.3728653 ,0.3835742 ,0.3817920 ,,,
3279.0000000 ,0.3753781 ,0.3903386 ,0.3908995 ,,,
3280.0000000 ,0.3585636 ,0.4037766 ,0.3955751 ,,,
3281.0000000 ,0.3677438 ,0.3958459 ,0.3889460 ,,,
3282.0000000 ,0.3712746 ,0.3992396 ,0.3874138 ,,,
3283.0000000 ,0.3768305 ,0.3962262 ,0.3847907 ,,,
3284.0000000 ,0.3620803 ,0.3805315 ,0.3790055 ,,,
3285.0000000 ,0.3669513 ,0.3969255 ,0.3900529 ,,,
3286.0000000 ,0.3538841 ,0.3917745 ,0.3811211 ,,,
3287.0000000 ,0.3795775 ,0.3986965 ,0.3929039 ,,,
3288.0000000 ,0.3766975 ,0.3880939 ,0.3819840 ,,,
3289.0000000 ,0.3846076 ,0.4084339 ,0.3992834 ,,,
3290.0000000 ,0.3670077 ,0.4244963 ,0.4135298 ,,,
3291.0000000 ,0.3648346 ,0.4189199 ,0.4098832 ,,,
3292.0000000 ,0.3691671 ,0.4026918 ,0.3957675 ,,,
3293.0000000 ,0.3646263 ,0.3747849 ,0.3672719 ,,,
3294.0000000 ,0.3517556 ,0.3808582 ,0.3730753 ,,,
3295.0000000 ,0.3615635 ,0.3936805 ,0.3849814 ,,,
3296.0000000 ,0.3734435 ,0.3710286 ,0.3606544 ,,,
3297.0000000 ,0.3824009 ,0.3896746 ,0.3804294 ,,,
3298.0000000 ,0.3539247 ,0.4166000 ,0.4073482 ,,,
3299.0000000 ,0.3434785 ,0.3790504 ,0.3669185 ,,,
3300.0000000 ,0.3542823 ,0.4014035 ,0.3908471 ,,,
3301.0000000 ,0.3620862 ,0.3920296 ,0.3844264 ,,,
3302.0000000 ,0.3634576 ,0.3745361 ,0.3681076 ,,,
3303.0000000 ,0.3646677 ,0.3843344 ,0.3784156 ,,,
3304.0000000 ,0.3605201 ,0.3877581 ,0.3821839 ,,,
3305.0000000 ,0.3755242 ,0.3867325 ,0.3774979 ,,,
3306.0000000 ,0.3612108 ,0.3835611 ,0.3756784 ,,,
3307.0000000 ,0.3465376 ,0.3967438 ,0.3858324 ,,,
3308.0000000 ,0.3592713 ,0.3852099 ,0.3783812 ,,,
3309.0000000 ,0.3754777 ,0.4174881 ,0.4044777 ,,,
3310.0000000 ,0.3858020 ,0.3825890 ,0.3715550 ,,,
3311.0000000 ,0.3625018 ,0.4009641 ,0.3930131 ,,,
3312.0000000 ,0.3741232 ,0.3959691 ,0.3904032 ,,,
3313.0000000 ,0.3594036 ,0.3971783 ,0.3878256 ,,,
3314.0000000 ,0.3665997 ,0.3821193 ,0.3777328 ,,,
3315.0000000 ,0.3545968 ,0.3973759 ,0.3842117 ,,,
3316.0000000 ,0.3584567 ,0.3835449 ,0.3794953 ,,,
3317.0000000 ,0.3649308 ,0.3972411 ,0.3891268 ,,,
3318.0000000 ,0.3501305 ,0.3877092 ,0.3844080 ,,,
3319.0000000 ,0.3651488 ,0.3959465 ,0.3852043 ,,,
3320.0000000 ,0.3832691 ,0.3937862 ,0.3802089 ,,,
3321.0000000 ,0.3618050 ,0.3938296 ,0.3890234 ,,,
3322.0000000 ,0.3528279 ,0.3891962 ,0.3847216 ,,,
3323.0000000 ,0.3749319 ,0.3924376 ,0.3876660 ,,,
3324.0000000 ,0.3584515 ,0.3999422 ,0.3927343 ,,,
3325.0000000 ,0.3706418 ,0.3872303 ,0.3785054 ,,,
3326.0000000 ,0.3709154 ,0.4125908 ,0.4006696 ,,,
3327.0000000 ,0.3713181 ,0.3949123 ,0.3874969 ,,,
3328.0000000 ,0.3804278 ,0.3985187 ,0.3891202 ,,,
3329.0000000 ,0.3622195 ,0.3874488 ,0.3828703 ,,,
3330.0000000 ,0.3705665 ,0.4088109 ,0.3946395 ,,,
3331.0000000 ,0.3656757 ,0.3969106 ,0.3876700 ,,,
3332.0000000 ,0.3666838 ,0.3919437 ,0.3916424 ,,,
3333.0000000 ,0.3710023 ,0.3975140 ,0.3847309 ,,,
3334.0000000 ,0.3622536 ,0.3918453 ,0.3870939 ,,,
3335.0000000 ,0.3634751 ,0.4017730 ,0.3921359 ,,,
3336.0000000 ,0.3541697 ,0.4089505 ,0.4006729 ,,,
3337.0000000 ,0.3745281 ,0.3823691 ,0.3723831 ,,,
3338.0000000 ,0.3513502 ,0.3910261 ,0.3850662 ,,,
3339.0000000 ,0.3484218 ,0.3938506 ,0.3863547 ,,,
3340.0000000 ,0.3571125 ,0.3953851 ,0.3833446 ,,,
3341.0000000 ,0.3882574 ,0.3628153 ,0.3619929 ,,,
3342.0000000 ,0.3576145 ,0.4129992 ,0.4062568 ,,,
3343.0000000 ,0.3687632 ,0.4097635 ,0.3933391 ,,,
3344.0000000 ,0.3780358 ,0.4128164 ,0.3992965 ,,,
3345.0000000 ,0.3912430 ,0.3867716 ,0.3822801 ,,,
3346.0000000 ,0.3649738 ,0.3901119 ,0.3784288 ,,,
3347.0000000 ,0.3673035 ,0.3861134 ,0.3790570 ,,,
3348.0000000 ,0.3711385 ,0.4054869 ,0.3978131 ,,,
3349.0000000 ,0.3667443 ,0.3977486 ,0.3855580 ,,,
3350.0000000 ,0.3679132 ,0.3974636 ,0.3901390 ,,,
3351.0000000 ,0.3561901 ,0.3932483 ,0.3842305 ,,,
3352.0000000 ,0.3660169 ,0.3735086 ,0.3725771 ,,,
3353.0000000 ,0.3612985 ,0.3877272 ,0.3802056 ,,,
3354.0000000 ,0.3906634 ,0.3935380 ,0.3787505 ,,,
3355.0000000 ,0.3590092 ,0.3872936 ,0.3798228 ,,,
3356.0000000 ,0.3624675 ,0.4212536 ,0.4106602 ,,,
3357.0000000 ,0.3605748 ,0.3910985 ,0.3830073 ,,,
3358.0000000 ,0.3606130 ,0.3891307 ,0.3844784 ,,,
3359.0000000 ,0.3894314 ,0.3850460 ,0.3773145 ,,,
3360.0000000 ,0.3636351 ,0.4363045 ,0.4264689 ,,,
3361.0000000 ,0.3704079 ,0.3916187 ,0.3817577 ,,,
3362.0000000 ,0.3756846 ,0.3921719 ,0.3834094 ,,,
3363.0000000 ,0.3744510 ,0.4220349 ,0.4175401 ,,,
3364.0000000 ,0.3743387 ,0.4058084 ,0.3955072 ,,,
3365.0000000 ,0.3706944 ,0.3995552 ,0.3921214 ,,,
3366.0000000 ,0.3791339 ,0.3879024 ,0.3776168 ,,,
3367.0000000 ,0.3833553 ,0.4080583 ,0.4027050 ,,,
3368.0000000 ,0.3835564 ,0.3985402 ,0.3879424 ,,,
3369.0000000 ,0.3660789 ,0.3887091 ,0.3771812 ,,,
3370.0000000 ,0.3679408 ,0.3976645 ,0.3854532 ,,,
3371.0000000 ,0.3636747 ,0.3922060 ,0.3815491 ,,,
3372.0000000 ,0.3635883 ,0.3953135 ,0.3848985 ,,,
3373.0000000 ,0.3652325 ,0.3938070 ,0.3867874 ,,,
3374.0000000 ,0.3527317 ,0.4006658 ,0.3877237 ,,,
3375.0000000 ,0.3585550 ,0.3773832 ,0.3678981 ,,,
3376.0000000 ,0.3716261 ,0.3959718 ,0.3822813 ,,,
3377.0000000 ,0.3682502 ,0.4013734 ,0.3912979 ,,,
3378.0000000 ,0.3528350 ,0.3937112 ,0.3820878 ,,,
3379.0000000 ,0.3552681 ,0.4026406 ,0.3905169 ,,,
3380.0000000 ,0.3534392 ,0.4003769 ,0.3926659 ,,,
3381.0000000 ,0.3689372 ,0.4039094 ,0.3951665 ,,,
3382.0000000 ,0.3667718 ,0.4067756 ,0.3973803 ,,,
3383.0000000 ,0.3609459 ,0.3880266 ,0.3743355 ,,,
3384.0000000 ,0.3686090 ,0.4091825 ,0.3934309 ,,,
3385.0000000 ,0.3639264 ,0.4103393 ,0.4068348 ,,,
3386.0000000 ,0.3652332 ,0.3940315 ,0.3860079 ,,,
3387.0000000 ,0.3690696 ,0.3978416 ,0.3972194 ,,,
3388.0000000 ,0.3825607 ,0.4016655 ,0.3946596 ,,,
3389.0000000 ,0.3701174 ,0.3973671 ,0.3816564 ,,,
3390.0000000 ,0.3567680 ,0.3929636 ,0.3801453 ,,,
3391.0000000 ,0.3581541 ,0.4068227 ,0.3956715 ,,,
3392.0000000 ,0.3762504 ,0.3883928 ,0.3845760 ,,,
3393.0000000 ,0.3759400 ,0.3865783 ,0.3757816 ,,,
3394.0000000 ,0.3564239 ,0.4312068 ,0.4144356 ,,,
3395.0000000 ,0.3850854 ,0.3921557 ,0.3817724 ,,,
3396.0000000 ,0.3611408 ,0.3798298 ,0.3703533 ,,,
3397.0000000 ,0.3574233 ,0.3956380 ,0.3846928 ,,,
3398.0000000 ,0.3675277 ,0.4044801 ,0.3921544 ,,,
3399.0000000 ,0.3663901 ,0.3921262 ,0.3791899 ,,,
3400.0000000 ,0.3683535 ,0.3796324 ,0.3721671 ,,,
3401.0000000 ,0.3739577 ,0.3880316 ,0.3813539 ,,,
3402.0000000 ,0.3690486 ,0.4214663 ,0.4123639 ,,,
3403.0000000 ,0.3738250 ,0.4215585 ,0.4091358 ,,,
3404.0000000 ,0.3752341 ,0.3996081 ,0.3877451 ,,,
3405.0000000 ,0.3557876 ,0.3801402 ,0.3732449 ,,,
3406.0000000 ,0.3636114 ,0.4021616 ,0.3899762 ,,,
3407.0000000 ,0.3765943 ,0.3946137 ,0.3891795 ,,,
3408.0000000 ,0.3641811 ,0.3918629 ,0.3888907 ,,,
3409.0000000 ,0.3999853 ,0.3865781 ,0.3757983 ,,,
3410.0000000 ,0.3715666 ,0.3853200 ,0.3724593 ,,,
3411.0000000 ,0.3545601 ,0.4128326 ,0.4034283 ,,,
3412.0000000 ,0.3662985 ,0.3984152 ,0.3852923 ,,,
3413.0000000 ,0.3744932 ,0.3839367 ,0.3757331 ,,,
3414.0000000 ,0.3681955 ,0.3978692 ,0.3906658 ,,,
3415.0000000 ,0.3766665 ,0.4098866 ,0.3979060 ,,,
3416.0000000 ,0.3753984 ,0.3970429 ,0.3812432 ,,,
3417.0000000 ,0.3666528 ,0.4036420 ,0.3967949 ,,,
3418.0000000 ,0.3803546 ,0.3921736 ,0.3801413 ,,,
3419.0000000 ,0.3587154 ,0.3911712 ,0.3809248 ,,,
3420.0000000 ,0.3756231 ,0.3873897 ,0.3763604 ,,,
3421.0000000 ,0.3673883 ,0.3980902 ,0.3926582 ,,,
3422.0000000 ,0.3695280 ,0.4070768 ,0.3976433 ,,,
3423.0000000 ,0.3551051 ,0.4057092 ,0.3938451 ,,,
3424.0000000 ,0.3619965 ,0.3749371 ,0.3708984 ,,,
3425.0000000 ,0.3546738 ,0.3948643 ,0.3870223 ,,,
3426.0000000 ,0.3795461 ,0.3876185 ,0.3765272 ,,,
3427.0000000 ,0.3685912 ,0.3814983 ,0.3793568 ,,,
3428.0000000 ,0.3593655 ,0.3944769 ,0.3894781 ,,,
3429.0000000 ,0.3514039 ,0.4111533 ,0.3978649 ,,,
3430.0000000 ,0.3791614 ,0.3883607 ,0.3783346 ,,,
3431.0000000 ,0.3637110 ,0.3841639 ,0.3730316 ,,,
3432.0000000 ,0.3725085 ,0.3812239 ,0.3704107 ,,,
3433.0000000 ,0.3609543 ,0.3763181 ,0.3774205 ,,,
3434.0000000 ,0.3676834 ,0.4009377 ,0.3914143 ,,,
3435.0000000 ,0.3635151 ,0.4083470 ,0.3963762 ,,,
3436.0000000 ,0.3618202 ,0.4010401 ,0.3977077 ,,,
3437.0000000 ,0.3660949 ,0.3972452 ,0.3859291 ,,,
3438.0000000 ,0.3808854 ,0.4033461 ,0.3894009 ,,,
3439.0000000 ,0.3663990 ,0.4109360 ,0.4080729 ,,,
3440.0000000 ,0.3730645 ,0.4046653 ,0.3900155 ,,,
3441.0000000 ,0.3685723 ,0.4030146 ,0.3919941 ,,,
3442.0000000 ,0.3561973 ,0.4232027 ,0.4109133 ,,,
3443.0000000 ,0.3577002 ,0.3807977 ,0.3724214 ,,,
3444.0000000 ,0.3659011 ,0.3746775 ,0.3670825 ,,,
3445.0000000 ,0.3678309 ,0.4392709 ,0.4256814 ,,,
3446.0000000 ,0.3843013 ,0.3914182 ,0.3834715 ,,,
3447.0000000 ,0.3864929 ,0.3805204 ,0.3694310 ,,,
3448.0000000 ,0.3577668 ,0.3767060 ,0.3735404 ,,,
3449.0000000 ,0.3625994 ,0.3921694 ,0.3787335 ,,,
3450.0000000 ,0.3598595 ,0.3961527 ,0.3840668 ,,,
3451.0000000 ,0.3637623 ,0.4021268 ,0.3863275 ,,,
3452.0000000 ,0.3712238 ,0.3914471 ,0.3840970 ,,,
3453.0000000 ,0.3821411 ,0.3890772 ,0.3781400 ,,,
3454.0000000 ,0.3466852 ,0.3785546 ,0.3762407 ,,,
3455.0000000 ,0.3565529 ,0.4079887 ,0.3927663 ,,,
3456.0000000 ,0.3712555 ,0.3957217 ,0.3866457 ,,,
3457.0000000 ,0.3716694 ,0.3943192 ,0.3863443 ,,,
3458.0000000 ,0.3581632 ,0.3872655 ,0.3775767 ,,,
3459.0000000 ,0.3474378 ,0.3841946 ,0.3747897 ,,,
3460.0000000 ,0.3724985 ,0.3880284 ,0.3768425 ,,,
3461.0000000 ,0.3680974 ,0.3928582 ,0.3874846 ,,,
3462.0000000 ,0.3504970 ,0.3834679 ,0.3773524 ,,,
3463.0000000 ,0.3762266 ,0.3852123 ,0.3740315 ,,,
3464.0000000 ,0.3548045 ,0.3630555 ,0.3644008 ,,,
3465.0000000 ,0.3740020 ,0.3955037 ,0.3814789 ,,,
3466.0000000 ,0.3701358 ,0.3925645 ,0.3815462 ,,,
3467.0000000 ,0.3630565 ,0.4067295 ,0.3952536 ,,,
3468.0000000 ,0.3815003 ,0.4025168 ,0.3964862 ,,,
3469.0000000 ,0.3754143 ,0.3804427 ,0.3780041 ,,,
3470.0000000 ,0.3751811 ,0.3859313 ,0.3776233 ,,,
3471.0000000 ,0.3594914 ,0.3789432 ,0.3669404 ,,,
3472.0000000 ,0.3579538 ,0.4001652 ,0.3908342 ,,,
3473.0000000 ,0.3809162 ,0.3992057 ,0.3958847 ,,,
3474.0000000 ,0.3688860 ,0.3935569 ,0.3824603 ,,,
3475.0000000 ,0.3592245 ,0.3954462 ,0.3890294 ,,,
3476.0000000 ,0.3648203 ,0.3886832 ,0.3810955 ,,,
3477.0000000 ,0.3673261 ,0.3825562 ,0.3773008 ,,,
3478.0000000 ,0.3651439 ,0.3924593 ,0.3830094 ,,,
3479.0000000 ,0.3780493 ,0.3782407 ,0.3735740 ,,,
3480.0000000 ,0.3512260 ,0.4004920 ,0.3897234 ,,,
3481.0000000 ,0.3728134 ,0.3850265 ,0.3785824 ,,,
3482.0000000 ,0.3639246 ,0.3900064 ,0.3796239 ,,,
3483.0000000 ,0.3654641 ,0.3924248 ,0.3830221 ,,,
3484.0000000 ,0.3622574 ,0.3877008 ,0.3803405 ,,,
3485.0000000 ,0.3605698 ,0.3962012 ,0.3843323 ,,,
3486.0000000 ,0.3764319 ,0.4078735 ,0.3949874 ,,,
3487.0000000 ,0.3574723 ,0.3919727 ,0.3857950 ,,,
3488.0000000 ,0.3650365 ,0.4082488 ,0.4034345 ,,,
3489.0000000 ,0.3599961 ,0.4107820 ,0.4001924 ,,,
3490.0000000 ,0.3509337 ,0.3930718 ,0.3877329 ,,,
3491.0000000 ,0.3659515 ,0.3885161 ,0.3786917 ,,,
3492.0000000 ,0.3623743 ,0.3953332 ,0.3850064 ,,,
3493.0000000 ,0.3391011 ,0.3886509 ,0.3757635 ,,,
3494.0000000 ,0.3719982 ,0.3881903 ,0.3796689 ,,,
3495.0000000 ,0.3550799 ,0.4025742 ,0.3926767 ,,,
3496.0000000 ,0.3702258 ,0.4108693 ,0.3972677 ,,,
3497.0000000 ,0.3747067 ,0.4015611 ,0.3937470 ,,,
3498.0000000 ,0.3503443 ,0.4173425 ,0.4088608 ,,,
3499.0000000 ,0.3659973 ,0.4058789 ,0.3960637 ,,,
3500.0000000 ,0.3749637 ,0.3954842 ,0.3877940 ,,,
3501.0000000 ,0.3651880 ,0.3990480 ,0.3814824 ,,,
3502.0000000 ,0.3636293 ,0.3923502 ,0.3847968 ,,,
3503.0000000 ,0.3693777 ,0.3906206 ,0.3853260 ,,,
3504.0000000 ,0.3629495 ,0.3876465 ,0.3813490 ,,,
3505.0000000 ,0.3700146 ,0.4149339 ,0.4028448 ,,,
3506.0000000 ,0.3514151 ,0.3862344 ,0.3744011 ,,,
3507.0000000 ,0.3758565 ,0.3909524 ,0.3844221 ,,,
3508.0000000 ,0.3614994 ,0.3822279 ,0.3738291 ,,,
3509.0000000 ,0.3714629 ,0.3798106 ,0.3810505 ,,,
3510.0000000 ,0.3689555 ,0.3947367 ,0.3890317 ,,,
3511.0000000 ,0.3788451 ,0.3855270 ,0.3798727 ,,,
3512.0000000 ,0.3694623 ,0.3987195 ,0.3890657 ,,,
3513.0000000 ,0.3636860 ,0.3976951 ,0.3893751 ,,,
3514.0000000 ,0.3596532 ,0.3743724 ,0.3745005 ,,,
3515.0000000 ,0.3527531 ,0.3971487 ,0.3896444 ,,,
3516.0000000 ,0.3689781 ,0.3854499 ,0.3797878 ,,,
3517.0000000 ,0.3700890 ,0.3981151 ,0.3862526 ,,,
3518.0000000 ,0.3555244 ,0.4012626 ,0.3888467 ,,,
3519.0000000 ,0.3458154 ,0.4015407 ,0.3892662 ,,,
3520.0000000 ,0.3684204 ,0.3869009 ,0.3793120 ,,,
3521.0000000 ,0.3595710 ,0.3912002 ,0.3793920 ,,,
3522.0000000 ,0.3635902 ,0.3903164 ,0.3858420 ,,,
3523.0000000 ,0.3673319 ,0.3942033 ,0.3825991 ,,,
3524.0000000 ,0.3569298 ,0.3887792 ,0.3811346 ,,,
3525.0000000 ,0.3776350 ,0.3785426 ,0.3642069 ,,,
3526.0000000 ,0.3617732 ,0.3882406 ,0.3783287 ,,,
3527.0000000 ,0.3663929 ,0.3998210 ,0.3923820 ,,,
3528.0000000 ,0.3520968 ,0.3860233 ,0.3719738 ,,,
3529.0000000 ,0.3582973 ,0.3937712 ,0.3865362 ,,,
3530.0000000 ,0.3752548 ,0.3919478 ,0.3851824 ,,,
3531.0000000 ,0.3736564 ,0.3919751 ,0.3852246 ,,,
3532.0000000 ,0.3614484 ,0.3820210 ,0.3761149 ,,,
3533.0000000 ,0.3631381 ,0.4013358 ,0.3938132 ,,,
3534.0000000 ,0.3773541 ,0.3956240 ,0.3862925 ,,,
3535.0000000 ,0.3686458 ,0.3988945 ,0.3878946 ,,,
3536.0000000 ,0.3533884 ,0.3884477 ,0.3812326 ,,,
3537.0000000 ,0.3663914 ,0.3813975 ,0.3681879 ,,,
3538.0000000 ,0.3509206 ,0.4039860 ,0.3905899 ,,,
3539.0000000 ,0.3668220 ,0.3871628 ,0.3767290 ,,,
3540.0000000 ,0.3652005 ,0.3815840 ,0.3778394 ,,,
3541.0000000 ,0.3994299 ,0.3866767 ,0.3786159 ,,,
3542.0000000 ,0.3691570 ,0.3948375 ,0.3835001 ,,,
3543.0000000 ,0.3733459 ,0.3964511 ,0.3861026 ,,,
3544.0000000 ,0.3537318 ,0.4052167 ,0.3977281 ,,,
3545.0000000 ,0.3691743 ,0.4159459 ,0.4033632 ,,,
3546.0000000 ,0.3707859 ,0.3750142 ,0.3690410 ,,,
3547.0000000 ,0.3512364 ,0.3927596 ,0.3858508 ,,,
3548.0000000 ,0.3560243 ,0.3883505 ,0.3788443 ,,,
3549.0000000 ,0.3582458 ,0.4051481 ,0.3962500 ,,,
3550.0000000 ,0.3613397 ,0.3869858 ,0.3763690 ,,,
3551.0000000 ,0.3839205 ,0.4214859 ,0.4092993 ,,,
3552.0000000 ,0.3651687 ,0.3800483 ,0.3696154 ,,,
3553.0000000 ,0.3712661 ,0.3867891 ,0.3734321 ,,,
3554.0000000 ,0.3764920 ,0.3815599 ,0.3746481 ,,,
3555.0000000 ,0.3615306 ,0.4072082 ,0.3941213 ,,,
3556.0000000 ,0.3595903 ,0.3904829 ,0.3790209 ,,,
3557.0000000 ,0.3675686 ,0.3738012 ,0.3649799 ,,,
3558.0000000 ,0.3673446 ,0.3986969 ,0.3940075 ,,,
3559.0000000 ,0.3755944 ,0.3964514 ,0.3887991 ,,,
3560.0000000 ,0.3597220 ,0.3929304 ,0.3809672 ,,,
3561.0000000 ,0.3750133 ,0.4180176 ,0.4039910 ,,,
3562.0000000 ,0.3847721 ,0.4162591 ,0.3991686 ,,,
3563.0000000 ,0.3608385 ,0.4249754 ,0.4101408 ,,,
3564.0000000 ,0.3567297 ,0.3795070 ,0.3688058 ,,,
3565.0000000 ,0.3691235 ,0.4088655 ,0.3990434 ,,,
3566.0000000 ,0.3609807 ,0.3979742 ,0.3889444 ,,,
3567.0000000 ,0.3819921 ,0.4001612 ,0.3912029 ,,,
3568.0000000 ,0.3522362 ,0.4079726 ,0.3962801 ,,,
3569.0000000 ,0.3837286 ,0.3888472 ,0.3789857 ,,,
3570.0000000 ,0.3498011 ,0.4056719 ,0.3937308 ,,,
3571.0000000 ,0.3834208 ,0.3843126 ,0.3787315 ,,,
3572.0000000 ,0.3727427 ,0.3935751 ,0.3870337 ,,,
3573.0000000 ,0.3638164 ,0.3852971 ,0.3736698 ,,,
3574.0000000 ,0.3563779 ,0.3860068 ,0.3769832 ,,,
3575.0000000 ,0.3802480 ,0.4119524 ,0.4000890 ,,,
3576.0000000 ,0.3570954 ,0.3880448 ,0.3736100 ,,,
3577.0000000 ,0.3766496 ,0.3756505 ,0.3646571 ,,,
3578.0000000 ,0.3560573 ,0.3985372 ,0.3939228 ,,,
3579.0000000 ,0.3693037 ,0.3978409 ,0.3833992 ,,,
3580.0000000 ,0.3694711 ,0.4046611 ,0.3921452 ,,,
3581.0000000 ,0.3612592 ,0.4045901 ,0.3917001 ,,,
3582.0000000 ,0.3551845 ,0.3981435 ,0.3896779 ,,,
3583.0000000 ,0.3582903 ,0.3856360 ,0.3742564 ,,,
3584.0000000 ,0.3866754 ,0.3745305 ,0.3689128 ,,,
3585.0000000 ,0.3544091 ,0.3812886 ,0.3769670 ,,,
3586.0000000 ,0.3541491 ,0.3992937 ,0.3954739 ,,,
3587.0000000 ,0.3690985 ,0.3685785 ,0.3618731 ,,,
3588.0000000 ,0.3591659 ,0.3881747 ,0.3755489 ,,,
3589.0000000 ,0.3656909 ,0.4007798 ,0.3846183 ,,,
3590.0000000 ,0.3597301 ,0.3966301 ,0.3915142 ,,,
3591.0000000 ,0.3752756 ,0.3988695 ,0.3844310 ,,,
3592.0000000 ,0.3648083 ,0.3938351 ,0.3834466 ,,,
3593.0000000 ,0.3570319 ,0.3855105 ,0.3824953 ,,,
3594.0000000 ,0.3623250 ,0.3758003 ,0.3654197 ,,,
3595.0000000 ,0.3652575 ,0.3884112 ,0.3843054 ,,,
3596.0000000 ,0.3525588 ,0.4149125 ,0.4094409 ,,,
3597.0000000 ,0.3486229 ,0.4116330 ,0.4026969 ,,,
3598.0000000 ,0.3351393 ,0.3862899 ,0.3817798 ,,,
3599.0000000 ,0.3599634 ,0.3929176 ,0.3859154 ,,,
3600.0000000 ,0.3636854 ,0.3976547 ,0.3868620 ,,,
3601.0000000 ,0.3534774 ,0.3873362 ,0.3774018 ,,,
3602.0000000 ,0.3585043 ,0.4040761 ,0.3940441 ,,,
3603.0000000 ,0.3670377 ,0.3890201 ,0.3763192 ,,,
3604.0000000 ,0.3459142 ,0.3943959 ,0.3906882 ,,,
3605.0000000 ,0.3452523 ,0.3784715 ,0.3740831 ,,,
3606.0000000 ,0.3702043 ,0.4099496 ,0.3989516 ,,,
3607.0000000 ,0.3812913 ,0.4088181 ,0.4035145 ,,,
3608.0000000 ,0.3579862 ,0.3955063 ,0.3910272 ,,,
3609.0000000 ,0.3666093 ,0.3973058 ,0.3829092 ,,,
3610.0000000 ,0.3728891 ,0.4024321 ,0.3891629 ,,,
3611.0000000 ,0.3505530 ,0.3884859 ,0.3760230 ,,,
3612.0000000 ,0.3533152 ,0.3908713 ,0.3840396 ,,,
3613.0000000 ,0.3878426 ,0.3948885 ,0.3777699 ,,,
3614.0000000 ,0.3612199 ,0.3789492 ,0.3689639 ,,,
3615.0000000 ,0.3557329 ,0.4071285 ,0.3946184 ,,,
3616.0000000 ,0.3575582 ,0.3864019 ,0.3819212 ,,,
3617.0000000 ,0.3659832 ,0.3994593 ,0.3939245 ,,,
3618.0000000 ,0.3738407 ,0.3876927 ,0.3792512 ,,,
3619.0000000 ,0.3787343 ,0.3816077 ,0.3729774 ,,,
3620.0000000 ,0.3640744 ,0.4023226 ,0.3868072 ,,,
3621.0000000 ,0.3591154 ,0.4020117 ,0.3903208 ,,,
3622.0000000 ,0.3683111 ,0.3802546 ,0.3744878 ,,,
3623.0000000 ,0.3493609 ,0.3918681 ,0.3784225 ,,,
3624.0000000 ,0.3605711 ,0.3744386 ,0.3656054 ,,,
3625.0000000 ,0.3575808 ,0.3775690 ,0.3724343 ,,,
3626.0000000 ,0.3642758 ,0.3850032 ,0.3713249 ,,,
3627.0000000 ,0.3571472 ,0.4003616 ,0.3891224 ,,,
3628.0000000 ,0.3447000 ,0.4005829 ,0.3903462 ,,,
3629.0000000 ,0.3618911 ,0.3942484 ,0.3847539 ,,,
3630.0000000 ,0.3576280 ,0.3964048 ,0.3899578 ,,,
3631.0000000 ,0.3586437 ,0.3849772 ,0.3796768 ,,,
3632.0000000 ,0.3604642 ,0.3779320 ,0.3747944 ,,,
3633.0000000 ,0.3716586 ,0.4069636 ,0.3976160 ,,,
3634.0000000 ,0.3705352 ,0.3886558 ,0.3731390 ,,,
3635.0000000 ,0.3527891 ,0.3962990 ,0.3883631 ,,,
3636.0000000 ,0.3696148 ,0.3993689 ,0.3818789 ,,,
3637.0000000 ,0.3626707 ,0.3972766 ,0.3873311 ,,,
3638.0000000 ,0.3824256 ,0.3810095 ,0.3722449 ,,,
3639.0000000 ,0.3686709 ,0.3731658 ,0.3644291 ,,,
3640.0000000 ,0.3729927 ,0.3869554 ,0.3795319 ,,,
3641.0000000 ,0.3731129 ,0.3772410 ,0.3687042 ,,,
3642.0000000 ,0.3613824 ,0.3698443 ,0.3591828 ,,,
3643.0000000 ,0.3630713 ,0.4225172 ,0.4116741 ,,,
3644.0000000 ,0.3693443 ,0.3961059 ,0.3847087 ,,,
3645.0000000 ,0.3465426 ,0.4048710 ,0.3967512 ,,,
3646.0000000 ,0.3671698 ,0.3798967 ,0.3750827 ,,,
3647.0000000 ,0.3641171 ,0.3707001 ,0.3616140 ,,,
3648.0000000 ,0.3720345 ,0.3921929 ,0.3845441 ,,,
3649.0000000 ,0.3660369 ,0.3991086 ,0.3884722 ,,,
3650.0000000 ,0.3556148 ,0.3946393 ,0.3825893 ,,,
3651.0000000 ,0.3605645 ,0.4123026 ,0.3995038 ,,,
3652.0000000 ,0.3816310 ,0.3824182 ,0.3731300 ,,,
3653.0000000 ,0.3672380 ,0.4255916 ,0.4084842 ,,,
3654.0000000 ,0.3902152 ,0.3756505 ,0.3689580 ,,,
3655.0000000 ,0.3378525 ,0.3839060 ,0.3755018 ,,,
3656.0000000 ,0.3672632 ,0.3783779 ,0.3732296 ,,,
3657.0000000 ,0.3560287 ,0.4052858 ,0.3926612 ,,,
3658.0000000 ,0.3604159 ,0.3990567 ,0.3876836 ,,,
3659.0000000 ,0.3660505 ,0.3991183 ,0.3907440 ,,,
3660.0000000 ,0.3702252 ,0.3891255 ,0.3840948 ,,,
3661.0000000 ,0.3780937 ,0.3716864 ,0.3651969 ,,,
3662.0000000 ,0.3705220 ,0.3992967 ,0.3904434 ,,,
3663.0000000 ,0.3554030 ,0.3951656 ,0.3870637 ,,,
3664.0000000 ,0.3718697 ,0.4021973 ,0.3958273 ,,,
3665.0000000 ,0.3779046 ,0.3911192 ,0.3789846 ,,,
3666.0000000 ,0.3706980 ,0.3830413 ,0.3757025 ,,,
3667.0000000 ,0.3518222 ,0.3895357 ,0.3814105 ,,,
3668.0000000 ,0.3682076 ,0.4064254 ,0.3926778 ,,,
3669.0000000 ,0.3774904 ,0.3816969 ,0.3641757 ,,,
3670.0000000 ,0.3696036 ,0.3780262 ,0.3695384 ,,,
3671.0000000 ,0.3692573 ,0.3972933 ,0.3840863 ,,,
3672.0000000 ,0.3638509 ,0.4036463 ,0.3941272 ,,,
3673.0000000 ,0.3605308 ,0.3783069 ,0.3707449 ,,,
3674.0000000 ,0.3553395 ,0.3780919 ,0.3683302 ,,,
3675.0000000 ,0.3582585 ,0.3888464 ,0.3745660 ,,,
3676.0000000 ,0.3513069 ,0.3846164 ,0.3731498 ,,,
3677.0000000 ,0.3560058 ,0.3930415 ,0.3897865 ,,,
3678.0000000 ,0.3630600 ,0.4067065 ,0.3945678 ,,,
3679.0000000 ,0.3675317 ,0.3737155 ,0.3664204 ,,,
3680.0000000 ,0.3503823 ,0.3833998 ,0.3719566 ,,,
3681.0000000 ,0.3783175 ,0.3801409 ,0.3675154 ,,,
3682.0000000 ,0.3542018 ,0.4014944 ,0.3904338 ,,,
3683.0000000 ,0.3644226 ,0.4011655 ,0.3916111 ,,,
3684.0000000 ,0.3803241 ,0.4114938 ,0.3945928 ,,,
3685.0000000 ,0.3449149 ,0.3993222 ,0.3869373 ,,,
3686.0000000 ,0.3739090 ,0.3848785 ,0.3768568 ,,,
3687.0000000 ,0.3668711 ,0.3897323 ,0.3807213 ,,,
3688.0000000 ,0.3687186 ,0.3882090 ,0.3835389 ,,,
3689.0000000 ,0.3704762 ,0.3900794 ,0.3849215 ,,,
3690.0000000 ,0.3672335 ,0.3914324 ,0.3821560 ,,,
3691.0000000 ,0.3600660 ,0.3962353 ,0.3833599 ,,,
3692.0000000 ,0.3687925 ,0.3864792 ,0.3784503 ,,,
3693.0000000 ,0.3685958 ,0.4047925 ,0.3893391 ,,,
3694.0000000 ,0.3446332 ,0.3973215 ,0.3794211 ,,,
3695.0000000 ,0.3684452 ,0.4041267 ,0.3937847 ,,,
3696.0000000 ,0.3505739 ,0.3881438 ,0.3811774 ,,,
3697.0000000 ,0.3884894 ,0.4042106 ,0.3958233 ,,,
3698.0000000 ,0.3695339 ,0.4087612 ,0.3962330 ,,,
3699.0000000 ,0.3750523 ,0.3862388 ,0.3747277 ,,,
3700.0000000 ,0.3605999 ,0.4019497 ,0.3898298 ,,,
3701.0000000 ,0.3526386 ,0.3881217 ,0.3836059 ,,,
3702.0000000 ,0.3458816 ,0.3966431 ,0.3849287 ,,,
3703.0000000 ,0.3671865 ,0.3759494 ,0.3669668 ,,,
3704.0000000 ,0.3453540 ,0.3964828 ,0.3871378 ,,,
3705.0000000 ,0.3541087 ,0.4033442 ,0.3907212 ,,,
3706.0000000 ,0.3538669 ,0.3843768 ,0.3770477 ,,,
3707.0000000 ,0.3866658 ,0.3944373 ,0.3826272 ,,,
3708.0000000 ,0.3601810 ,0.4032439 ,0.3853805 ,,,
3709.0000000 ,0.3633250 ,0.4134369 ,0.4042180 ,,,
3710.0000000 ,0.3634822 ,0.3997058 ,0.3894818 ,,,
3711.0000000 ,0.3677926 ,0.3862230 ,0.3792030 ,,,
3712.0000000 ,0.3860402 ,0.3755075 ,0.3684855 ,,,
3713.0000000 ,0.3793465 ,0.3887440 ,0.3862645 ,,,
3714.0000000 ,0.3504466 ,0.4003321 ,0.3951311 ,,,
3715.0000000 ,0.3555413 ,0.3919546 ,0.3806004 ,,,
3716.0000000 ,0.3810889 ,0.3985266 ,0.3880145 ,,,
3717.0000000 ,0.3697644 ,0.4130090 ,0.4085813 ,,,
3718.0000000 ,0.3630223 ,0.3952439 ,0.3844167 ,,,
3719.0000000 ,0.3795319 ,0.3928998 ,0.3853099 ,,,
3720.0000000 ,0.3756549 ,0.3896854 ,0.3778479 ,,,
3721.0000000 ,0.3537097 ,0.3946142 ,0.3883811 ,,,
3722.0000000 ,0.3826130 ,0.4129393 ,0.3977559 ,,,
3723.0000000 ,0.3454497 ,0.4076704 ,0.4006130 ,,,
3724.0000000 ,0.3695102 ,0.4048179 ,0.3960246 ,,,
3725.0000000 ,0.3600342 ,0.4038908 ,0.3976564 ,,,
3726.0000000 ,0.3522824 ,0.3944912 ,0.3821299 ,,,
3727.0000000 ,0.3484983 ,0.3971201 ,0.3855328 ,,,
3728.0000000 ,0.3688578 ,0.3882562 ,0.3807732 ,,,
3729.0000000 ,0.3673685 ,0.4027871 ,0.3967761 ,,,
3730.0000000 ,0.3600816 ,0.3745762 ,0.3767945 ,,,
3731.0000000 ,0.3602744 ,0.3814977 ,0.3720846 ,,,
3732.0000000 ,0.3769919 ,0.3901809 ,0.3835920 ,,,
3733.0000000 ,0.3750245 ,0.4103796 ,0.3994628 ,,,
3734.0000000 ,0.3504923 ,0.3973806 ,0.3865009 ,,,
3735.0000000 ,0.3745908 ,0.4160593 ,0.4020325 ,,,
3736.0000000 ,0.3472120 ,0.3941573 ,0.3864672 ,,,
3737.0000000 ,0.3646311 ,0.3853261 ,0.3787802 ,,,
3738.0000000 ,0.3952491 ,0.3984947 ,0.3849723 ,,,
3739.0000000 ,0.3369104 ,0.4003862 ,0.3909266 ,,,
3740.0000000 ,0.3676278 ,0.4095748 ,0.3994136 ,,,
3741.0000000 ,0.3519804 ,0.3796555 ,0.3676680 ,,,
3742.0000000 ,0.3809446 ,0.3957504 ,0.3807513 ,,,
3743.0000000 ,0.3597566 ,0.3783347 ,0.3699997 ,,,
3744.0000000 ,0.3502418 ,0.4069667 ,0.3926022 ,,,
3745.0000000 ,0.3477812 ,0.3998492 ,0.3915932 ,,,
3746.0000000 ,0.3583131 ,0.3954976 ,0.3866333 ,,,
3747.0000000 ,0.3570344 ,0.3800613 ,0.3657156 ,,,
3748.0000000 ,0.3705955 ,0.3934377 ,0.3825210 ,,,
3749.0000000 ,0.3607797 ,0.3905567 ,0.3823157 ,,,
3750.0000000 ,0.3643479 ,0.4106186 ,0.3989924 ,,,
3751.0000000 ,0.3532498 ,0.3845339 ,0.3776355 ,,,
3752.0000000 ,0.3573114 ,0.3842687 ,0.3734021 ,,,
3753.0000000 ,0.3946083 ,0.4155690 ,0.4065757 ,,,
3754.0000000 ,0.3538097 ,0.4153295 ,0.4032451 ,,,
3755.0000000 ,0.3605108 ,0.3845718 ,0.3766435 ,,,
3756.0000000 ,0.3653947 ,0.3905451 ,0.3812729 ,,,
3757.0000000 ,0.3845012 ,0.3773004 ,0.3684210 ,,,
3758.0000000 ,0.3658166 ,0.3900943 ,0.3777080 ,,,
3759.0000000 ,0.3506486 ,0.4002935 ,0.3907020 ,,,
3760.0000000 ,0.3571022 ,0.3911818 ,0.3776193 ,,,
3761.0000000 ,0.3582737 ,0.3827318 ,0.3761824 ,,,
3762.0000000 ,0.3529465 ,0.3944542 ,0.3828166 ,,,
3763.0000000 ,0.3739712 ,0.3922897 ,0.3872005 ,,,
3764.0000000 ,0.3808369 ,0.3868812 ,0.3773252 ,,,
3765.0000000 ,0.3683603 ,0.3977437 ,0.3909583 ,,,
3766.0000000 ,0.3801237 ,0.3985458 ,0.3825726 ,,,
3767.0000000 ,0.3555378 ,0.3802626 ,0.3677315 ,,,
3768.0000000 ,0.3526623 ,0.3754377 ,0.3734888 ,,,
3769.0000000 ,0.4074230 ,0.3944872 ,0.3871597 ,,,
3770.0000000 ,0.3722510 ,0.3875784 ,0.3752546 ,,,
3771.0000000 ,0.3496851 ,0.4143742 ,0.4025856 ,,,
3772.0000000 ,0.3601659 ,0.3963898 ,0.3835232 ,,,
3773.0000000 ,0.3562708 ,0.3917445 ,0.3792236 ,,,
3774.0000000 ,0.3760985 ,0.4101765 ,0.3990613 ,,,
3775.0000000 ,0.3602129 ,0.3878270 ,0.3757117 ,,,
3776.0000000 ,0.3609431 ,0.3856735 ,0.3713180 ,,,
3777.0000000 ,0.3626916 ,0.3792904 ,0.3713392 ,,,
3778.0000000 ,0.3606985 ,0.3941424 ,0.3807480 ,,,
3779.0000000 ,0.3640544 ,0.3958288 ,0.3893358 ,,,
3780.0000000 ,0.3709736 ,0.3755831 ,0.3725602 ,,,
3781.0000000 ,0.3588276 ,0.3851900 ,0.3774866 ,,,
3782.0000000 ,0.3710741 ,0.4038973 ,0.3920496 ,,,
3783.0000000 ,0.3668109 ,0.4007486 ,0.3889470 ,,,
3784.0000000 ,0.3593637 ,0.3994960 ,0.3878333 ,,,
3785.0000000 ,0.3574742 ,0.3983662 ,0.3968024 ,,,
3786.0000000 ,0.3711537 ,0.3957928 ,0.3898378 ,,,
3787.0000000 ,0.3710957 ,0.3855007 ,0.3773440 ,,,
3788.0000000 ,0.3602812 ,0.3854412 ,0.3775931 ,,,
3789.0000000 ,0.3652604 ,0.3993818 ,0.3926140 ,,,
3790.0000000 ,0.3517551 ,0.3999797 ,0.3878489 ,,,
3791.0000000 ,0.3609007 ,0.3820044 ,0.3716632 ,,,
3792.0000000 ,0.3729169 ,0.4035624 ,0.3903511 ,,,
3793.0000000 ,0.3535424 ,0.3855520 ,0.3788095 ,,,
3794.0000000 ,0.3782221 ,0.3988985 ,0.3836556 ,,,
3795.0000000 ,0.3607357 ,0.4106820 ,0.4005824 ,,,
3796.0000000 ,0.3563648 ,0.4009619 ,0.3921296 ,,,
3797.0000000 ,0.3563065 ,0.3692013 ,0.3599713 ,,,
3798.0000000 ,0.3775711 ,0.4039178 ,0.3941305 ,,,
3799.0000000 ,0.3775676 ,0.3878832 ,0.3817969 ,,,
3800.0000000 ,0.3646783 ,0.4017479 ,0.3917485 ,,,
3801.0000000 ,0.3698872 ,0.3867396 ,0.3778296 ,,,
3802.0000000 ,0.3625605 ,0.4009473 ,0.3967005 ,,,
3803.0000000 ,0.3740155 ,0.3809678 ,0.3712140 ,,,
3804.0000000 ,0.3626565 ,0.3936091 ,0.3833540 ,,,
3805.0000000 ,0.3699791 ,0.3920753 ,0.3774121 ,,,
3806.0000000 ,0.3571548 ,0.3917896 ,0.3845791 ,,,
3807.0000000 ,0.3693503 ,0.3779747 ,0.3688314 ,,,
3808.0000000 ,0.3768523 ,0.3619650 ,0.3589018 ,,,
3809.0000000 ,0.3713824 ,0.3713568 ,0.3621716 ,,,
3810.0000000 ,0.3685172 ,0.3850738 ,0.3759425 ,,,
3811.0000000 ,0.3600017 ,0.3770239 ,0.3692996 ,,,
3812.0000000 ,0.3737597 ,0.3765370 ,0.3635364 ,,,
3813.0000000 ,0.3846052 ,0.3977852 ,0.3866069 ,,,
3814.0000000 ,0.3565742 ,0.3951160 ,0.3863637 ,,,
3815.0000000 ,0.3504099 ,0.3777719 ,0.3728925 ,,,
3816.0000000 ,0.3638758 ,0.3996040 ,0.3861518 ,,,
3817.0000000 ,0.3613329 ,0.3960923 ,0.3866571 ,,,
3818.0000000 ,0.3611412 ,0.4077849 ,0.3941132 ,,,
3819.0000000 ,0.3702655 ,0.3836870 ,0.3785869 ,,,
3820.0000000 ,0.3668575 ,0.4039158 ,0.3950467 ,,,
3821.0000000 ,0.3837252 ,0.3777660 ,0.3731487 ,,,
3822.0000000 ,0.3635349 ,0.3906527 ,0.3874510 ,,,
3823.0000000 ,0.3566938 ,0.3684258 ,0.3566460 ,,,
3824.0000000 ,0.3741241 ,0.3900763 ,0.3829166 ,,,
3825.0000000 ,0.3722252 ,0.3772076 ,0.3700227 ,,,
3826.0000000 ,0.3597101 ,0.3911852 ,0.3783935 ,,,
3827.0000000 ,0.3539246 ,0.4106881 ,0.4070429 ,,,
3828.0000000 ,0.3634956 ,0.3886346 ,0.3827801 ,,,
3829.0000000 ,0.3524233 ,0.3929532 ,0.3833697 ,,,
3830.0000000 ,0.3764984 ,0.4087599 ,0.3968763 ,,,
3831.0000000 ,0.3697750 ,0.3890821 ,0.3799038 ,,,
3832.0000000 ,0.3594880 ,0.3891280 ,0.3753131 ,,,
3833.0000000 ,0.3612773 ,0.3906778 ,0.3856338 ,,,
3834.0000000 ,0.3589651 ,0.4031339 ,0.3915530 ,,,
3835.0000000 ,0.3628579 ,0.4031161 ,0.3965614 ,,,
3836.0000000 ,0.3504629 ,0.3834822 ,0.3754455 ,,,
3837.0000000 ,0.3494050 ,0.3922670 ,0.3790155 ,,,
3838.0000000 ,0.3741300 ,0.3910778 ,0.3846492 ,,,
3839.0000000 ,0.3647881 ,0.3817205 ,0.3734365 ,,,
3840.0000000 ,0.3709588 ,0.3996459 ,0.3942432 ,,,
3841.0000000 ,0.3600020 ,0.3945428 ,0.3869402 ,,,
3842.0000000 ,0.3715788 ,0.4012020 ,0.3900302 ,,,
3843.0000000 ,0.3703333 ,0.3921103 ,0.3841907 ,,,
3844.0000000 ,0.3720811 ,0.4236233 ,0.4061441 ,,,
3845.0000000 ,0.3687626 ,0.4007980 ,0.3941460 ,,,
3846.0000000 ,0.3586526 ,0.3795723 ,0.3689519 ,,,
3847.0000000 ,0.3535278 ,0.3967226 ,0.3848102 ,,,
3848.0000000 ,0.3733774 ,0.3914835 ,0.3825418 ,,,
3849.0000000 ,0.3539854 ,0.3897845 ,0.3824778 ,,,
3850.0000000 ,0.3573619 ,0.3869666 ,0.3789488 ,,,
3851.0000000 ,0.3573814 ,0.4088602 ,0.3971813 ,,,
3852.0000000 ,0.3464191 ,0.3917112 ,0.3755907 ,,,
3853.0000000 ,0.3697296 ,0.4052978 ,0.3956179 ,,,
3854.0000000 ,0.3632693 ,0.3913110 ,0.3823944 ,,,
3855.0000000 ,0.3713910 ,0.3914835 ,0.3894241 ,,,
3856.0000000 ,0.3591367 ,0.3970755 ,0.3897349 ,,,
3857.0000000 ,0.3426327 ,0.3965318 ,0.3785383 ,,,
3858.0000000 ,0.3507962 ,0.3954845 ,0.3853995 ,,,
3859.0000000 ,0.3554415 ,0.3810214 ,0.3709719 ,,,
3860.0000000 ,0.3505628 ,0.4175385 ,0.4038596 ,,,
3861.0000000 ,0.3673728 ,0.3901753 ,0.3815452 ,,,
3862.0000000 ,0.3594859 ,0.3928976 ,0.3827486 ,,,
3863.0000000 ,0.3664152 ,0.3884621 ,0.3755939 ,,,
3864.0000000 ,0.3610193 ,0.3849899 ,0.3778272 ,,,
3865.0000000 ,0.3708812 ,0.4047182 ,0.3895289 ,,,
3866.0000000 ,0.3635611 ,0.3887658 ,0.3807191 ,,,
3867.0000000 ,0.3710947 ,0.3915745 ,0.3824001 ,,,
3868.0000000 ,0.3608036 ,0.3953037 ,0.3889127 ,,,
3869.0000000 ,0.3591397 ,0.4204095 ,0.4114646 ,,,
3870.0000000 ,0.3653331 ,0.3799472 ,0.3699076 ,,,
3871.0000000 ,0.3452193 ,0.3703796 ,0.3679743 ,,,
3872.0000000 ,0.3719766 ,0.3881846 ,0.3747603 ,,,
3873.0000000 ,0.3697054 ,0.3855391 ,0.3758754 ,,,
3874.0000000 ,0.4031686 ,0.3888223 ,0.3841936 ,,,
3875.0000000 ,0.3575312 ,0.3857046 ,0.3812204 ,,,
3876.0000000 ,0.3590070 ,0.3965799 ,0.3909566 ,,,
3877.0000000 ,0.3769637 ,0.4092516 ,0.3958525 ,,,
3878.0000000 ,0.3513466 ,0.3973852 ,0.3901987 ,,,
3879.0000000 ,0.3829895 ,0.3989154 ,0.3853731 ,,,
3880.0000000 ,0.3475484 ,0.4053983 ,0.3948212 ,,,
3881.0000000 ,0.3618856 ,0.4058764 ,0.3951421 ,,,
3882.0000000 ,0.3749205 ,0.3935379 ,0.3833571 ,,,
3883.0000000 ,0.3678864 ,0.3963456 ,0.3855639 ,,,
3884.0000000 ,0.3765920 ,0.3875914 ,0.3766592 ,,,
3885.0000000 ,0.3642492 ,0.3937964 ,0.3809598 ,,,
3886.0000000 ,0.3596876 ,0.3996650 ,0.3886567 ,,,
3887.0000000 ,0.3615877 ,0.3884531 ,0.3760189 ,,,
3888.0000000 ,0.3626281 ,0.3890139 ,0.3756052 ,,,
3889.0000000 ,0.3561657 ,0.3932786 ,0.3881252 ,,,
3890.0000000 ,0.3681313 ,0.3804884 ,0.3715548 ,,,
3891.0000000 ,0.3752648 ,0.3987041 ,0.3866210 ,,,
3892.0000000 ,0.3669418 ,0.3863990 ,0.3783266 ,,,
3893.0000000 ,0.4067482 ,0.3915675 ,0.3851004 ,,,
3894.0000000 ,0.3820548 ,0.4017879 ,0.3893497 ,,,
3895.0000000 ,0.3693648 ,0.3857729 ,0.3743648 ,,,
3896.0000000 ,0.3602359 ,0.3555095 ,0.3534371 ,,,
3897.0000000 ,0.3506665 ,0.4027637 ,0.3924941 ,,,
3898.0000000 ,0.3788707 ,0.3813186 ,0.3753741 ,,,
3899.0000000 ,0.3598736 ,0.3838773 ,0.3766836 ,,,
3900.0000000 ,0.3713799 ,0.4109527 ,0.3967538 ,,,
3901.0000000 ,0.3586147 ,0.4065832 ,0.3990918 ,,,
3902.0000000 ,0.3605833 ,0.3994929 ,0.3906139 ,,,
3903.0000000 ,0.3643927 ,0.3989109 ,0.3816200 ,,,
3904.0000000 ,0.3745616 ,0.3987036 ,0.3861474 ,,,
3905.0000000 ,0.3481221 ,0.3878946 ,0.3791029 ,,,
3906.0000000 ,0.3619293 ,0.3860041 ,0.3714527 ,,,
3907.0000000 ,0.3705566 ,0.4109674 ,0.4014187 ,,,
3908.0000000 ,0.3701128 ,0.3954890 ,0.3838006 ,,,
3909.0000000 ,0.3619553 ,0.3852004 ,0.3741932 ,,,
3910.0000000 ,0.3656330 ,0.3839658 ,0.3844191 ,,,
3911.0000000 ,0.3653467 ,0.3869964 ,0.3773465 ,,,
3912.0000000 ,0.3712361 ,0.3784463 ,0.3696851 ,,,
3913.0000000 ,0.3641727 ,0.4009299 ,0.3915610 ,,,
3914.0000000 ,0.3720089 ,0.3991438 ,0.3873100 ,,,
3915.0000000 ,0.3690224 ,0.3857585 ,0.3823554 ,,,
3916.0000000 ,0.3579425 ,0.3777537 ,0.3664454 ,,,
3917.0000000 ,0.3499333 ,0.3907684 ,0.3752109 ,,,
3918.0000000 ,0.3525275 ,0.3940310 ,0.3844849 ,,,
3919.0000000 ,0.3520945 ,0.3983348 ,0.3914321 ,,,
3920.0000000 ,0.3815404 ,0.3910305 ,0.3789507 ,,,
3921.0000000 ,0.3770544 ,0.3983061 ,0.3852901 ,,,
3922.0000000 ,0.3605645 ,0.4115737 ,0.3966741 ,,,
3923.0000000 ,0.3666263 ,0.3806981 ,0.3725381 ,,,
3924.0000000 ,0.3477073 ,0.3948517 ,0.3866625 ,,,
3925.0000000 ,0.3695345 ,0.3809225 ,0.3759915 ,,,
3926.0000000 ,0.3786057 ,0.3881704 ,0.3750122 ,,,
3927.0000000 ,0.3508804 ,0.3720920 ,0.3653719 ,,,
3928.0000000 ,0.3764336 ,0.3993331 ,0.3886277 ,,,
3929.0000000 ,0.3580194 ,0.3818149 ,0.3673864 ,,,
3930.0000000 ,0.3783891 ,0.4042616 ,0.3887812 ,,,
3931.0000000 ,0.3626105 ,0.3944806 ,0.3832898 ,,,
3932.0000000 ,0.3584146 ,0.3838201 ,0.3819587 ,,,
3933.0000000 ,0.3537203 ,0.3910907 ,0.3847782 ,,,
3934.0000000 ,0.3687517 ,0.3893623 ,0.3750916 ,,,
3935.0000000 ,0.3737408 ,0.4018868 ,0.3971939 ,,,
3936.0000000 ,0.3644533 ,0.4012884 ,0.3938806 ,,,
3937.0000000 ,0.3527189 ,0.3828181 ,0.3752847 ,,,
3938.0000000 ,0.3804854 ,0.3807405 ,0.3709068 ,,,
3939.0000000 ,0.3696112 ,0.3993756 ,0.3952446 ,,,
3940.0000000 ,0.3647631 ,0.3889057 ,0.3891775 ,,,
3941.0000000 ,0.3575774 ,0.3736061 ,0.3618051 ,,,
3942.0000000 ,0.3645537 ,0.4083391 ,0.3969371 ,,,
3943.0000000 ,0.3602743 ,0.3990586 ,0.3880388 ,,,
3944.0000000 ,0.3641973 ,0.3823387 ,0.3671991 ,,,
3945.0000000 ,0.3819309 ,0.4032437 ,0.3891300 ,,,
3946.0000000 ,0.3505834 ,0.3929837 ,0.3833250 ,,,
3947.0000000 ,0.3789666 ,0.3872515 ,0.3769146 ,,,
3948.0000000 ,0.3788949 ,0.3992609 ,0.3872178 ,,,
3949.0000000 ,0.3557403 ,0.3962950 ,0.3862255 ,,,
3950.0000000 ,0.3688145 ,0.3722054 ,0.3674712 ,,,
3951.0000000 ,0.3564322 ,0.3834656 ,0.3753152 ,,,
3952.0000000 ,0.3713469 ,0.4055007 ,0.3957098 ,,,
3953.0000000 ,0.3749219 ,0.4066757 ,0.3972905 ,,,
3954.0000000 ,0.3554113 ,0.3935018 ,0.3882613 ,,,
3955.0000000 ,0.3653251 ,0.3944091 ,0.3874496 ,,,
3956.0000000 ,0.3655124 ,0.4053912 ,0.3920625 ,,,
3957.0000000 ,0.3663903 ,0.3867991 ,0.3774304 ,,,
3958.0000000 ,0.3629286 ,0.3832869 ,0.3705317 ,,,
3959.0000000 ,0.3750783 ,0.4126566 ,0.3991678 ,,,
3960.0000000 ,0.3603038 ,0.4015286 ,0.3899159 ,,,
3961.0000000 ,0.3694297 ,0.3919635 ,0.3825531 ,,,
3962.0000000 ,0.3495870 ,0.4107524 ,0.3977171 ,,,
3963.0000000 ,0.3837411 ,0.3792484 ,0.3670551 ,,,
3964.0000000 ,0.3811848 ,0.3846954 ,0.3758565 ,,,
3965.0000000 ,0.3583998 ,0.3946208 ,0.3855871 ,,,
3966.0000000 ,0.3605352 ,0.4059418 ,0.3942009 ,,,
3967.0000000 ,0.3653183 ,0.4059443 ,0.3933080 ,,,
3968.0000000 ,0.3675098 ,0.3926683 ,0.3811663 ,,,
3969.0000000 ,0.3626035 ,0.3698536 ,0.3633962 ,,,
3970.0000000 ,0.3633895 ,0.3820956 ,0.3785700 ,,,
3971.0000000 ,0.3509165 ,0.3968513 ,0.3800781 ,,,
3972.0000000 ,0.3697130 ,0.3890713 ,0.3809017 ,,,
3973.0000000 ,0.3475709 ,0.3960864 ,0.3805447 ,,,
3974.0000000 ,0.3667158 ,0.3786257 ,0.3639901 ,,,
3975.0000000 ,0.3778572 ,0.3965440 ,0.3851477 ,,,
3976.0000000 ,0.3550763 ,0.4198240 ,0.4078438 ,,,
3977.0000000 ,0.3547108 ,0.4016720 ,0.3943706 ,,,
3978.0000000 ,0.3477646 ,0.3758005 ,0.3648566 ,,,
3979.0000000 ,0.3559845 ,0.3855478 ,0.3723474 ,,,
3980.0000000 ,0.3785506 ,0.3781666 ,0.3675460 ,,,
3981.0000000 ,0.3446438 ,0.3961004 ,0.3880683 ,,,
3982.0000000 ,0.3606966 ,0.3763887 ,0.3657191 ,,,
3983.0000000 ,0.3754770 ,0.3908348 ,0.3807644 ,,,
3984.0000000 ,0.3723394 ,0.3900038 ,0.3774454 ,,,
3985.0000000 ,0.3710892 ,0.3864183 ,0.3736574 ,,,
3986.0000000 ,0.3610066 ,0.3961945 ,0.3866707 ,,,
3987.0000000 ,0.3822936 ,0.3960843 ,0.3811871 ,,,
3988.0000000 ,0.3696813 ,0.3700911 ,0.3650245 ,,,
3989.0000000 ,0.3593834 ,0.3852770 ,0.3765563 ,,,
3990.0000000 ,0.3708498 ,0.3801395 ,0.3725458 ,,,
3991.0000000 ,0.3746400 ,0.4024548 ,0.3896397 ,,,
3992.0000000 ,0.3780771 ,0.3901390 ,0.3825998 ,,,
3993.0000000 ,0.3674544 ,0.3842920 ,0.3730480 ,,,
3994.0000000 ,0.3707626 ,0.3805130 ,0.3714271 ,,,
3995.0000000 ,0.3637992 ,0.3966005 ,0.3839776 ,,,
3996.0000000 ,0.3522682 ,0.3856866 ,0.3842869 ,,,
3997.0000000 ,0.3498040 ,0.3804348 ,0.3679288 ,,,
3998.0000000 ,0.3728876 ,0.4074572 ,0.3946632 ,,,
3999.0000000 ,0.3502440 ,0.3945177 ,0.3841765 ,,,
4000.0000000 ,0.3606806 ,0.3845612 ,0.3775790 ,,,
4001.0000000 ,0.3805357 ,0.3653098 ,0.3563868 ,,,
4002.0000000 ,0.3582507 ,0.3674809 ,0.3556567 ,,,
4003.0000000 ,0.3587710 ,0.4075719 ,0.3894089 ,,,
4004.0000000 ,0.3467976 ,0.3969170 ,0.3858874 ,,,
4005.0000000 ,0.3727714 ,0.3916857 ,0.3808769 ,,,
4006.0000000 ,0.3671931 ,0.4094116 ,0.3986085 ,,,
4007.0000000 ,0.3579989 ,0.3854651 ,0.3811139 ,,,
4008.0000000 ,0.3665839 ,0.3995361 ,0.3896133 ,,,
4009.0000000 ,0.3511324 ,0.3724220 ,0.3652052 ,,,
4010.0000000 ,0.3686427 ,0.3892635 ,0.3751825 ,,,
4011.0000000 ,0.3552717 ,0.4028604 ,0.3886490 ,,,
4012.0000000 ,0.3700167 ,0.3863137 ,0.3772588 ,,,
4013.0000000 ,0.3614035 ,0.3935616 ,0.3798770 ,,,
4014.0000000 ,0.3653585 ,0.3806439 ,0.3718847 ,,,
4015.0000000 ,0.3713616 ,0.3789413 ,0.3707044 ,,,
4016.0000000 ,0.3723312 ,0.4114254 ,0.3981929 ,,,
4017.0000000 ,0.3607857 ,0.4019066 ,0.3965083 ,,,
4018.0000000 ,0.3684336 ,0.3775547 ,0.3684720 ,,,
4019.0000000 ,0.3751797 ,0.3853041 ,0.3734624 ,,,
4020.0000000 ,0.3644876 ,0.3883936 ,0.3735127 ,,,
4021.0000000 ,0.3628404 ,0.3989778 ,0.3884776 ,,,
4022.0000000 ,0.3537627 ,0.3931708 ,0.3852129 ,,,
4023.0000000 ,0.3598998 ,0.3803518 ,0.3669901 ,,,
4024.0000000 ,0.3539840 ,0.3939835 ,0.3847521 ,,,
4025.0000000 ,0.3501896 ,0.3975662 ,0.3888999 ,,,
4026.0000000 ,0.3515868 ,0.3947498 ,0.3852669 ,,,
4027.0000000 ,0.3699331 ,0.3890987 ,0.3822050 ,,,
4028.0000000 ,0.3631887 ,0.4010497 ,0.3909653 ,,,
4029.0000000 ,0.3472751 ,0.3824463 ,0.3754744 ,,,
4030.0000000 ,0.3581049 ,0.3774120 ,0.3657325 ,,,
4031.0000000 ,0.3551689 ,0.3904527 ,0.3831499 ,,,
4032.0000000 ,0.3579112 ,0.3793270 ,0.3731897 ,,,
4033.0000000 ,0.3590929 ,0.4044836 ,0.3935613 ,,,
4034.0000000 ,0.3718837 ,0.3727820 ,0.3650461 ,,,
4035.0000000 ,0.3515822 ,0.4093806 ,0.3967394 ,,,
4036.0000000 ,0.3546589 ,0.3925550 ,0.3805292 ,,,
4037.0000000 ,0.3540752 ,0.3941889 ,0.3849105 ,,,
4038.0000000 ,0.3457531 ,0.3984951 ,0.3914911 ,,,
4039.0000000 ,0.3688392 ,0.3697770 ,0.3599629 ,,,
4040.0000000 ,0.3786138 ,0.3819128 ,0.3723471 ,,,
4041.0000000 ,0.3464676 ,0.3869624 ,0.3735580 ,,,
4042.0000000 ,0.3621600 ,0.3844603 ,0.3736849 ,,,
4043.0000000 ,0.3640432 ,0.3971038 ,0.3852032 ,,,
4044.0000000 ,0.3689443 ,0.3849660 ,0.3740080 ,,,
4045.0000000 ,0.3615704 ,0.3914094 ,0.3811894 ,,,
4046.0000000 ,0.3656478 ,0.3889165 ,0.3815885 ,,,
4047.0000000 ,0.3586867 ,0.3788846 ,0.3745256 ,,,
4048.0000000 ,0.3744517 ,0.3769889 ,0.3701939 ,,,
4049.0000000 ,0.3719170 ,0.3980864 ,0.3859611 ,,,
4050.0000000 ,0.3473526 ,0.4160044 ,0.4087469 ,,,
4051.0000000 ,0.3737919 ,0.4001692 ,0.3936283 ,,,
4052.0000000 ,0.3566940 ,0.4033700 ,0.3880778 ,,,
4053.0000000 ,0.3667457 ,0.4028426 ,0.3969448 ,,,
4054.0000000 ,0.3886234 ,0.3957399 ,0.3878979 ,,,
4055.0000000 ,0.3577849 ,0.3838858 ,0.3797044 ,,,
4056.0000000 ,0.3657160 ,0.3762169 ,0.3692456 ,,,
4057.0000000 ,0.3548525 ,0.3905428 ,0.3808705 ,,,
4058.0000000 ,0.3662842 ,0.4044381 ,0.3935499 ,,,
4059.0000000 ,0.3564330 ,0.3920656 ,0.3802986 ,,,
4060.0000000 ,0.3487523 ,0.3706346 ,0.3647885 ,,,
4061.0000000 ,0.3656977 ,0.3740524 ,0.3731785 ,,,
4062.0000000 ,0.3608907 ,0.3892872 ,0.3769725 ,,,
4063.0000000 ,0.3638066 ,0.3995911 ,0.3914248 ,,,
4064.0000000 ,0.3607161 ,0.3867969 ,0.3814719 ,,,
4065.0000000 ,0.3742929 ,0.3642151 ,0.3558947 ,,,
4066.0000000 ,0.3632734 ,0.3999535 ,0.3914808 ,,,
4067.0000000 ,0.3624786 ,0.3779249 ,0.3668784 ,,,
4068.0000000 ,0.3540696 ,0.3855318 ,0.3803636 ,,,
4069.0000000 ,0.3560273 ,0.3793227 ,0.3696468 ,,,
4070.0000000 ,0.3756175 ,0.3901029 ,0.3836115 ,,,
4071.0000000 ,0.3531717 ,0.4044530 ,0.3927278 ,,,
4072.0000000 ,0.3637103 ,0.3892826 ,0.3837535 ,,,
4073.0000000 ,0.3533339 ,0.3975590 ,0.3905635 ,,,
4074.0000000 ,0.3771663 ,0.3871214 ,0.3750123 ,,,
4075.0000000 ,0.3547088 ,0.3787756 ,0.3667681 ,,,
4076.0000000 ,0.3605743 ,0.3930425 ,0.3816189 ,,,
4077.0000000 ,0.3615499 ,0.3735182 ,0.3708743 ,,,
4078.0000000 ,0.3745304 ,0.3690067 ,0.3582409 ,,,
4079.0000000 ,0.3625291 ,0.3836365 ,0.3760423 ,,,
4080.0000000 ,0.3650979 ,0.3949605 ,0.3838484 ,,,
4081.0000000 ,0.3833476 ,0.3860792 ,0.3754285 ,,,
4082.0000000 ,0.3605433 ,0.3946468 ,0.3862350 ,,,
4083.0000000 ,0.3750857 ,0.3861869 ,0.3778856 ,,,
4084.0000000 ,0.3645478 ,0.3983801 ,0.3906621 ,,,
4085.0000000 ,0.3721715 ,0.3871140 ,0.3739247 ,,,
4086.0000000 ,0.3695937 ,0.3938413 ,0.3779174 ,,,
4087.0000000 ,0.3654102 ,0.4162748 ,0.4016337 ,,,
4088.0000000 ,0.3708377 ,0.3906186 ,0.3813228 ,,,
4089.0000000 ,0.3383349 ,0.3865272 ,0.3706798 ,,,
4090.0000000 ,0.3519586 ,0.4026511 ,0.3916900 ,,,
4091.0000000 ,0.3555083 ,0.3744430 ,0.3640471 ,,,
4092.0000000 ,0.3694813 ,0.3798085 ,0.3700117 ,,,
4093.0000000 ,0.3552819 ,0.4003330 ,0.3929789 ,,,
4094.0000000 ,0.3432520 ,0.3898391 ,0.3823923 ,,,
4095.0000000 ,0.3714437 ,0.3914326 ,0.3833114 ,,,
4096.0000000 ,0.3700048 ,0.4107287 ,0.4061794 ,,,
4097.0000000 ,0.3709996 ,0.3953162 ,0.3907422 ,,,
4098.0000000 ,0.3790554 ,0.3727755 ,0.3619614 ,,,
4099.0000000 ,0.3518417 ,0.3812344 ,0.3695973 ,,,
4100.0000000 ,0.3622614 ,0.4041391 ,0.3939049 ,,,
4101.0000000 ,0.3695957 ,0.4100994 ,0.4005911 ,,,
4102.0000000 ,0.3560022 ,0.3996562 ,0.3845805 ,,,
4103.0000000 ,0.3616738 ,0.4182800 ,0.4045327 ,,,
4104.0000000 ,0.3789475 ,0.4008300 ,0.3815632 ,,,
4105.0000000 ,0.3605247 ,0.3899053 ,0.3831837 ,,,
4106.0000000 ,0.3614163 ,0.3937336 ,0.3855143 ,,,
4107.0000000 ,0.3755517 ,0.3851392 ,0.3789269 ,,,
4108.0000000 ,0.3679614 ,0.3862183 ,0.3729816 ,,,
4109.0000000 ,0.3567907 ,0.3877921 ,0.3786722 ,,,
4110.0000000 ,0.3687913 ,0.3847085 ,0.3745039 ,,,
4111.0000000 ,0.3517664 ,0.3785482 ,0.3656004 ,,,
4112.0000000 ,0.3843282 ,0.3872010 ,0.3790061 ,,,
4113.0000000 ,0.3651745 ,0.3763801 ,0.3686281 ,,,
4114.0000000 ,0.3772932 ,0.3773546 ,0.3693009 ,,,
4115.0000000 ,0.3775562 ,0.3916930 ,0.3795047 ,,,
4116.0000000 ,0.3696016 ,0.3911928 ,0.3804122 ,,,
4117.0000000 ,0.3723921 ,0.3886851 ,0.3828788 ,,,
4118.0000000 ,0.3659231 ,0.3912299 ,0.3856882 ,,,
4119.0000000 ,0.3665426 ,0.3853692 ,0.3737272 ,,,
4120.0000000 ,0.3619346 ,0.4003491 ,0.3919109 ,,,
4121.0000000 ,0.3750815 ,0.4109843 ,0.3997107 ,,,
4122.0000000 ,0.3712936 ,0.4073903 ,0.3909233 ,,,
4123.0000000 ,0.3697699 ,0.3846015 ,0.3856945 ,,,
4124.0000000 ,0.3594255 ,0.3958812 ,0.3883186 ,,,
4125.0000000 ,0.3471473 ,0.3866171 ,0.3752444 ,,,
4126.0000000 ,0.3643918 ,0.3882270 ,0.3769189 ,,,
4127.0000000 ,0.3582927 ,0.3931486 ,0.3851503 ,,,
4128.0000000 ,0.3736012 ,0.4074158 ,0.3952810 ,,,
4129.0000000 ,0.3710999 ,0.3776672 ,0.3631330 ,,,
4130.0000000 ,0.3689792 ,0.3970355 ,0.3901048 ,,,
4131.0000000 ,0.3662083 ,0.3919475 ,0.3817617 ,,,
4132.0000000 ,0.3429534 ,0.3818640 ,0.3705112 ,,,
4133.0000000 ,0.3555641 ,0.4041783 ,0.3923621 ,,,
4134.0000000 ,0.3652805 ,0.3891502 ,0.3743066 ,,,
4135.0000000 ,0.3751344 ,0.3874763 ,0.3794838 ,,,
4136.0000000 ,0.3512630 ,0.4260184 ,0.4115062 ,,,
4137.0000000 ,0.3720920 ,0.4066833 ,0.3879870 ,,,
4138.0000000 ,0.3584355 ,0.3907309 ,0.3783961 ,,,
4139.0000000 ,0.3521008 ,0.3885097 ,0.3806965 ,,,
4140.0000000 ,0.3489829 ,0.3787659 ,0.3732787 ,,,
4141.0000000 ,0.3741522 ,0.3839719 ,0.3752084 ,,,
4142.0000000 ,0.3638129 ,0.3917787 ,0.3831140 ,,,
4143.0000000 ,0.3804435 ,0.4192147 ,0.4010861 ,,,
4144.0000000 ,0.3823193 ,0.3820331 ,0.3748898 ,,,
4145.0000000 ,0.3705977 ,0.3839126 ,0.3696634 ,,,
4146.0000000 ,0.3694836 ,0.3901597 ,0.3799562 ,,,
4147.0000000 ,0.3541386 ,0.3772924 ,0.3700976 ,,,
4148.0000000 ,0.3574487 ,0.3840796 ,0.3771055 ,,,
4149.0000000 ,0.3915105 ,0.3941536 ,0.3805934 ,,,
4150.0000000 ,0.3598674 ,0.3950810 ,0.3851143 ,,,
4151.0000000 ,0.3849546 ,0.3899363 ,0.3825079 ,,,
4152.0000000 ,0.3721142 ,0.3726623 ,0.3706172 ,,,
4153.0000000 ,0.3684949 ,0.3875840 ,0.3751975 ,,,
4154.0000000 ,0.3641620 ,0.3914591 ,0.3769169 ,,,
4155.0000000 ,0.3678471 ,0.3880089 ,0.3792760 ,,,
4156.0000000 ,0.3626479 ,0.3948791 ,0.3839655 ,,,
4157.0000000 ,0.4057793 ,0.3827162 ,0.3765410 ,,,
4158.0000000 ,0.3607419 ,0.3863373 ,0.3774709 ,,,
4159.0000000 ,0.3632682 ,0.3852733 ,0.3786301 ,,,
4160.0000000 ,0.3631711 ,0.3968087 ,0.3854029 ,,,
4161.0000000 ,0.3635311 ,0.4022629 ,0.3942450 ,,,
4162.0000000 ,0.3576589 ,0.3849706 ,0.3749670 ,,,
4163.0000000 ,0.3627865 ,0.3920408 ,0.3760343 ,,,
4164.0000000 ,0.3687668 ,0.3883376 ,0.3753340 ,,,
4165.0000000 ,0.3787925 ,0.3985180 ,0.3860741 ,,,
4166.0000000 ,0.3605683 ,0.3790806 ,0.3748663 ,,,
4167.0000000 ,0.3647130 ,0.3779174 ,0.3796338 ,,,
4168.0000000 ,0.3675973 ,0.3941411 ,0.3878700 ,,,
4169.0000000 ,0.3509589 ,0.3986037 ,0.3900159 ,,,
4170.0000000 ,0.3751779 ,0.3892655 ,0.3835208 ,,,
4171.0000000 ,0.3579522 ,0.3730097 ,0.3710144 ,,,
4172.0000000 ,0.3538936 ,0.3832153 ,0.3697006 ,,,
4173.0000000 ,0.3650656 ,0.4333531 ,0.4165220 ,,,
4174.0000000 ,0.3540736 ,0.4018922 ,0.3882420 ,,,
4175.0000000 ,0.3760259 ,0.3984300 ,0.3884543 ,,,
4176.0000000 ,0.3603545 ,0.4101998 ,0.3965591 ,,,
4177.0000000 ,0.3571288 ,0.4018316 ,0.3921671 ,,,
4178.0000000 ,0.3735400 ,0.3794548 ,0.3681946 ,,,
4179.0000000 ,0.3690914 ,0.3900693 ,0.3753478 ,,,
4180.0000000 ,0.3677735 ,0.4046855 ,0.3933857 ,,,
4181.0000000 ,0.3741957 ,0.3948370 ,0.3842582 ,,,
4182.0000000 ,0.3585455 ,0.3987091 ,0.3862457 ,,,
4183.0000000 ,0.3515658 ,0.3960939 ,0.3850229 ,,,
4184.0000000 ,0.3716988 ,0.3932164 ,0.3812768 ,,,
4185.0000000 ,0.3746903 ,0.3877685 ,0.3817621 ,,,
4186.0000000 ,0.3628590 ,0.3790144 ,0.3764319 ,,,
4187.0000000 ,0.3713861 ,0.3849363 ,0.3769042 ,,,
4188.0000000 ,0.3768564 ,0.4017051 ,0.3959719 ,,,
4189.0000000 ,0.3802867 ,0.3894101 ,0.3750476 ,,,
4190.0000000 ,0.3727928 ,0.4045568 ,0.3922487 ,,,
4191.0000000 ,0.3587563 ,0.3778613 ,0.3679413 ,,,
4192.0000000 ,0.3726639 ,0.3861918 ,0.3772231 ,,,
4193.0000000 ,0.3678299 ,0.3918887 ,0.3804608 ,,,
4194.0000000 ,0.3517038 ,0.3891996 ,0.3853536 ,,,
4195.0000000 ,0.3656855 ,0.3888003 ,0.3715194 ,,,
4196.0000000 ,0.3629113 ,0.3784441 ,0.3745227 ,,,
4197.0000000 ,0.3610780 ,0.3868876 ,0.3750766 ,,,
4198.0000000 ,0.3527354 ,0.3825339 ,0.3754137 ,,,
4199.0000000 ,0.3445510 ,0.3858678 ,0.3714417 ,,,
4200.0000000 ,0.3666152 ,0.4034020 ,0.3941100 ,,,
4201.0000000 ,0.3653424 ,0.3985575 ,0.3860343 ,,,
4202.0000000 ,0.3700562 ,0.3883506 ,0.3802247 ,,,
4203.0000000 ,0.3601962 ,0.3780795 ,0.3643791 ,,,
4204.0000000 ,0.3762090 ,0.3907239 ,0.3815323 ,,,
4205.0000000 ,0.3675518 ,0.3995504 ,0.3848588 ,,,
4206.0000000 ,0.3636439 ,0.3734906 ,0.3611158 ,,,
4207.0000000 ,0.3767311 ,0.3849323 ,0.3745873 ,,,
4208.0000000 ,0.3612719 ,0.3754557 ,0.3655234 ,,,
4209.0000000 ,0.3622020 ,0.3906437 ,0.3850283 ,,,
4210.0000000 ,0.3763259 ,0.3725934 ,0.3619228 ,,,
4211.0000000 ,0.3697121 ,0.3868467 ,0.3770950 ,,,
4212.0000000 ,0.3645014 ,0.3960146 ,0.3811058 ,,,
4213.0000000 ,0.3662459 ,0.3950471 ,0.3899035 ,,,
4214.0000000 ,0.3609624 ,0.3833977 ,0.3687032 ,,,
4215.0000000 ,0.3798513 ,0.3958473 ,0.3888975 ,,,
4216.0000000 ,0.3624824 ,0.3915320 ,0.3832758 ,,,
4217.0000000 ,0.3582719 ,0.3900256 ,0.3779859 ,,,
4218.0000000 ,0.3813344 ,0.3913966 ,0.3800738 ,,,
4219.0000000 ,0.3645417 ,0.3976992 ,0.3796127 ,,,
4220.0000000 ,0.3480496 ,0.3946412 ,0.3829329 ,,,
4221.0000000 ,0.3625286 ,0.3832352 ,0.3751393 ,,,
4222.0000000 ,0.3623042 ,0.4024789 ,0.3937093 ,,,
4223.0000000 ,0.3794617 ,0.3942522 ,0.3836081 ,,,
4224.0000000 ,0.3641300 ,0.3824372 ,0.3724404 ,,,
4225.0000000 ,0.3637407 ,0.3969160 ,0.3835170 ,,,
4226.0000000 ,0.3819551 ,0.3954238 ,0.3840473 ,,,
4227.0000000 ,0.3617805 ,0.3803779 ,0.3729729 ,,,
4228.0000000 ,0.3708535 ,0.3702393 ,0.3606031 ,,,
4229.0000000 ,0.3512166 ,0.4001320 ,0.3890749 ,,,
4230.0000000 ,0.3649854 ,0.3781497 ,0.3685570 ,,,
4231.0000000 ,0.3615857 ,0.4056475 ,0.3964750 ,,,
4232.0000000 ,0.3751899 ,0.3809046 ,0.3750769 ,,,
4233.0000000 ,0.3669496 ,0.4104331 ,0.3995807 ,,,
4234.0000000 ,0.3569976 ,0.4017372 ,0.3860156 ,,,
4235.0000000 ,0.3766492 ,0.3744582 ,0.3733796 ,,,
4236.0000000 ,0.3731784 ,0.3883531 ,0.3830172 ,,,
4237.0000000 ,0.3766319 ,0.4042445 ,0.3898377 ,,,
4238.0000000 ,0.3581581 ,0.3947890 ,0.3847817 ,,,
4239.0000000 ,0.3698515 ,0.3835527 ,0.3752329 ,,,
4240.0000000 ,0.3594789 ,0.3778477 ,0.3643645 ,,,
4241.0000000 ,0.3728318 ,0.3919307 ,0.3874004 ,,,
4242.0000000 ,0.3683434 ,0.3828422 ,0.3723938 ,,,
4243.0000000 ,0.3571631 ,0.3925449 ,0.3803298 ,,,
4244.0000000 ,0.3568028 ,0.3936010 ,0.3841547 ,,,
4245.0000000 ,0.3501784 ,0.3755412 ,0.3649922 ,,,
4246.0000000 ,0.3579051 ,0.4093972 ,0.4000918 ,,,
4247.0000000 ,0.3651748 ,0.3876699 ,0.3746838 ,,,
4248.0000000 ,0.3689379 ,0.3852157 ,0.3774491 ,,,
4249.0000000 ,0.3479876 ,0.3756841 ,0.3680919 ,,,
4250.0000000 ,0.3653034 ,0.4132362 ,0.4010669 ,,,
4251.0000000 ,0.3635932 ,0.3816479 ,0.3720250 ,,,
4252.0000000 ,0.3705051 ,0.3870513 ,0.3739145 ,,,
4253.0000000 ,0.3642129 ,0.3856836 ,0.3774619 ,,,
4254.0000000 ,0.3691676 ,0.3949962 ,0.3839803 ,,,
4255.0000000 ,0.3518586 ,0.3783106 ,0.3665437 ,,,
4256.0000000 ,0.3728627 ,0.3876086 ,0.3775081 ,,,
4257.0000000 ,0.3652441 ,0.3822033 ,0.3784663 ,,,
4258.0000000 ,0.3741717 ,0.3995260 ,0.3890344 ,,,
4259.0000000 ,0.3663515 ,0.3968731 ,0.3892274 ,,,
4260.0000000 ,0.3520469 ,0.3699203 ,0.3602525 ,,,
4261.0000000 ,0.3649809 ,0.3770346 ,0.3682968 ,,,
4262.0000000 ,0.3595795 ,0.3895255 ,0.3847907 ,,,
4263.0000000 ,0.3769010 ,0.3876178 ,0.3774367 ,,,
4264.0000000 ,0.3728353 ,0.3667946 ,0.3638216 ,,,
4265.0000000 ,0.3732567 ,0.3775691 ,0.3668203 ,,,
4266.0000000 ,0.3524566 ,0.3827429 ,0.3705784 ,,,
4267.0000000 ,0.3703838 ,0.3906005 ,0.3783861 ,,,
4268.0000000 ,0.3584532 ,0.3901693 ,0.3767006 ,,,
4269.0000000 ,0.3886780 ,0.3989255 ,0.3899406 ,,,
4270.0000000 ,0.3737666 ,0.4015854 ,0.3864956 ,,,
4271.0000000 ,0.3765687 ,0.3870886 ,0.3824430 ,,,
4272.0000000 ,0.3753303 ,0.3930362 ,0.3833183 ,,,
4273.0000000 ,0.3750520 ,0.3876668 ,0.3756486 ,,,
4274.0000000 ,0.3694086 ,0.4012368 ,0.3881465 ,,,
4275.0000000 ,0.3612013 ,0.3765092 ,0.3699654 ,,,
4276.0000000 ,0.3651884 ,0.3761614 ,0.3618323 ,,,
4277.0000000 ,0.3562514 ,0.3922538 ,0.3804873 ,,,
4278.0000000 ,0.3449112 ,0.3920088 ,0.3835333 ,,,
4279.0000000 ,0.3726980 ,0.3716703 ,0.3621838 ,,,
4280.0000000 ,0.3761581 ,0.3967117 ,0.3906351 ,,,
4281.0000000 ,0.3510223 ,0.3819679 ,0.3691786 ,,,
4282.0000000 ,0.3639848 ,0.3925373 ,0.3769970 ,,,
4283.0000000 ,0.3656569 ,0.3895442 ,0.3801697 ,,,
4284.0000000 ,0.3610058 ,0.4065744 ,0.3929223 ,,,
4285.0000000 ,0.3553215 ,0.3925120 ,0.3833688 ,,,
4286.0000000 ,0.3607525 ,0.3868283 ,0.3864146 ,,,
4287.0000000 ,0.3725266 ,0.3774680 ,0.3693836 ,,,
4288.0000000 ,0.3768236 ,0.4107354 ,0.3979908 ,,,
4289.0000000 ,0.3615411 ,0.3861691 ,0.3756600 ,,,
4290.0000000 ,0.3562899 ,0.3810283 ,0.3707125 ,,,
4291.0000000 ,0.3735536 ,0.3921482 ,0.3830639 ,,,
4292.0000000 ,0.3531196 ,0.3834421 ,0.3753036 ,,,
4293.0000000 ,0.3572877 ,0.3673031 ,0.3587711 ,,,
4294.0000000 ,0.3613158 ,0.3992421 ,0.3847164 ,,,
4295.0000000 ,0.3637875 ,0.3894249 ,0.3824731 ,,,
4296.0000000 ,0.3510940 ,0.4110246 ,0.3986786 ,,,
4297.0000000 ,0.3642439 ,0.3796238 ,0.3737005 ,,,
4298.0000000 ,0.3521503 ,0.3956551 ,0.3849649 ,,,
4299.0000000 ,0.3610838 ,0.3911032 ,0.3846645 ,,,
4300.0000000 ,0.3732552 ,0.3917880 ,0.3805876 ,,,
4301.0000000 ,0.3519193 ,0.3904352 ,0.3806426 ,,,
4302.0000000 ,0.3671022 ,0.3878777 ,0.3794377 ,,,
4303.0000000 ,0.3630721 ,0.3930015 ,0.3856268 ,,,
4304.0000000 ,0.3562317 ,0.3851905 ,0.3745271 ,,,
4305.0000000 ,0.3689228 ,0.3854965 ,0.3739458 ,,,
4306.0000000 ,0.3397123 ,0.3956109 ,0.3854663 ,,,
4307.0000000 ,0.3565938 ,0.3878591 ,0.3724781 ,,,
4308.0000000 ,0.3586301 ,0.3879597 ,0.3792847 ,,,
4309.0000000 ,0.3658709 ,0.3993014 ,0.3884707 ,,,
4310.0000000 ,0.3669760 ,0.3853874 ,0.3727980 ,,,
4311.0000000 ,0.3610058 ,0.3811811 ,0.3705519 ,,,
4312.0000000 ,0.3585505 ,0.3866725 ,0.3801400 ,,,
4313.0000000 ,0.3550697 ,0.3609446 ,0.3549775 ,,,
4314.0000000 ,0.3593692 ,0.4154978 ,0.4072925 ,,,
4315.0000000 ,0.3510838 ,0.3665603 ,0.3576438 ,,,
4316.0000000 ,0.3667374 ,0.3788649 ,0.3679997 ,,,
4317.0000000 ,0.3571601 ,0.3772954 ,0.3695575 ,,,
4318.0000000 ,0.3523817 ,0.3788158 ,0.3677590 ,,,
4319.0000000 ,0.3595089 ,0.3914098 ,0.3809276 ,,,
4320.0000000 ,0.3745341 ,0.3782885 ,0.3680191 ,,,
4321.0000000 ,0.3753667 ,0.3827309 ,0.3702872 ,,,
4322.0000000 ,0.3627278 ,0.3929867 ,0.3844973 ,,,
4323.0000000 ,0.3556043 ,0.3808690 ,0.3701541 ,,,
4324.0000000 ,0.3600764 ,0.3876419 ,0.3797344 ,,,
4325.0000000 ,0.3617508 ,0.3766416 ,0.3651734 ,,,
4326.0000000 ,0.3752425 ,0.3828291 ,0.3725837 ,,,
4327.0000000 ,0.3728445 ,0.3834056 ,0.3776928 ,,,
4328.0000000 ,0.3746519 ,0.3770145 ,0.3710350 ,,,
4329.0000000 ,0.3571383 ,0.3992849 ,0.3833025 ,,,
4330.0000000 ,0.3641731 ,0.3920755 ,0.3819986 ,,,
4331.0000000 ,0.3650682 ,0.4000193 ,0.3927983 ,,,
4332.0000000 ,0.3560938 ,0.3807446 ,0.3763409 ,,,
4333.0000000 ,0.3649361 ,0.3919832 ,0.3802861 ,,,
4334.0000000 ,0.3606619 ,0.3835456 ,0.3745737 ,,,
4335.0000000 ,0.3527829 ,0.3861970 ,0.3744158 ,,,
4336.0000000 ,0.3615277 ,0.3994015 ,0.3865772 ,,,
4337.0000000 ,0.3524578 ,0.3963221 ,0.3867091 ,,,
4338.0000000 ,0.3609277 ,0.4039741 ,0.3907843 ,,,
4339.0000000 ,0.3704322 ,0.3871471 ,0.3768936 ,,,
4340.0000000 ,0.3533438 ,0.3815137 ,0.3738908 ,,,
4341.0000000 ,0.3775523 ,0.3758640 ,0.3703685 ,,,
4342.0000000 ,0.3627116 ,0.4000758 ,0.3835293 ,,,
4343.0000000 ,0.3716539 ,0.3998167 ,0.3939861 ,,,
4344.0000000 ,0.3801670 ,0.3857567 ,0.3832191 ,,,
4345.0000000 ,0.3429935 ,0.3865004 ,0.3749106 ,,,
4346.0000000 ,0.3434408 ,0.3565504 ,0.3463442 ,,,
4347.0000000 ,0.3546392 ,0.3814767 ,0.3761131 ,,,
4348.0000000 ,0.3538243 ,0.3882781 ,0.3828144 ,,,
4349.0000000 ,0.3509254 ,0.3841731 ,0.3819133 ,,,
4350.0000000 ,0.3635357 ,0.3994896 ,0.3868796 ,,,
4351.0000000 ,0.3815449 ,0.3911162 ,0.3800369 ,,,
4352.0000000 ,0.3619583 ,0.3758248 ,0.3693143 ,,,
4353.0000000 ,0.3838938 ,0.3853128 ,0.3813537 ,,,
4354.0000000 ,0.3634121 ,0.3917474 ,0.3793025 ,,,
4355.0000000 ,0.3587579 ,0.3946864 ,0.3836949 ,,,
4356.0000000 ,0.3539293 ,0.3698202 ,0.3666883 ,,,
4357.0000000 ,0.3589579 ,0.3935172 ,0.3820702 ,,,
4358.0000000 ,0.3730641 ,0.3906153 ,0.3823352 ,,,
4359.0000000 ,0.3995495 ,0.3885274 ,0.3757701 ,,,
4360.0000000 ,0.3613563 ,0.3727064 ,0.3645021 ,,,
4361.0000000 ,0.3778183 ,0.3715186 ,0.3645280 ,,,
4362.0000000 ,0.3672470 ,0.3792671 ,0.3711593 ,,,
4363.0000000 ,0.3431298 ,0.3974659 ,0.3868416 ,,,
4364.0000000 ,0.3710974 ,0.3830039 ,0.3710220 ,,,
4365.0000000 ,0.3719061 ,0.3840317 ,0.3793158 ,,,
4366.0000000 ,0.3844668 ,0.3944201 ,0.3853454 ,,,
4367.0000000 ,0.3695419 ,0.3824784 ,0.3712990 ,,,
4368.0000000 ,0.3683991 ,0.3782849 ,0.3653859 ,,,
4369.0000000 ,0.3705721 ,0.4025410 ,0.3916934 ,,,
4370.0000000 ,0.3462129 ,0.3945349 ,0.3831067 ,,,
4371.0000000 ,0.3621018 ,0.3939241 ,0.3874989 ,,,
4372.0000000 ,0.3593143 ,0.3902693 ,0.3760174 ,,,
4373.0000000 ,0.3528152 ,0.3808957 ,0.3757355 ,,,
4374.0000000 ,0.3633476 ,0.3909458 ,0.3852218 ,,,
4375.0000000 ,0.3703764 ,0.3989112 ,0.3928612 ,,,
4376.0000000 ,0.3796672 ,0.3814483 ,0.3802304 ,,,
4377.0000000 ,0.3638309 ,0.3861250 ,0.3782927 ,,,
4378.0000000 ,0.3686464 ,0.4088163 ,0.3941426 ,,,
4379.0000000 ,0.3813859 ,0.3950878 ,0.3877395 ,,,
4380.0000000 ,0.3611337 ,0.3910799 ,0.3874331 ,,,
4381.0000000 ,0.3662343 ,0.3759221 ,0.3710828 ,,,
4382.0000000 ,0.3612144 ,0.3881698 ,0.3776957 ,,,
4383.0000000 ,0.3817405 ,0.3908294 ,0.3739609 ,,,
4384.0000000 ,0.3460340 ,0.3873650 ,0.3763247 ,,,
4385.0000000 ,0.3719438 ,0.3908844 ,0.3801597 ,,,
4386.0000000 ,0.3579829 ,0.3900106 ,0.3814897 ,,,
4387.0000000 ,0.3728760 ,0.3980502 ,0.3876779 ,,,
4388.0000000 ,0.3652585 ,0.3812321 ,0.3696597 ,,,
4389.0000000 ,0.3891212 ,0.3791585 ,0.3731313 ,,,
4390.0000000 ,0.3731403 ,0.3822700 ,0.3709157 ,,,
4391.0000000 ,0.3665953 ,0.3691779 ,0.3582961 ,,,
4392.0000000 ,0.3512529 ,0.3900044 ,0.3819805 ,,,
4393.0000000 ,0.3484949 ,0.3803442 ,0.3689475 ,,,
4394.0000000 ,0.3777452 ,0.3802184 ,0.3705488 ,,,
4395.0000000 ,0.3800489 ,0.3901997 ,0.3787646 ,,,
4396.0000000 ,0.3662415 ,0.3703357 ,0.3618866 ,,,
4397.0000000 ,0.3686745 ,0.4146034 ,0.4041166 ,,,
4398.0000000 ,0.3647337 ,0.3702592 ,0.3606181 ,,,
4399.0000000 ,0.3491018 ,0.3746099 ,0.3708609 ,,,
4400.0000000 ,0.3614183 ,0.3739770 ,0.3643530 ,,,
4401.0000000 ,0.3637140 ,0.3882991 ,0.3839505 ,,,
4402.0000000 ,0.3600966 ,0.3764332 ,0.3726385 ,,,
4403.0000000 ,0.3654555 ,0.3809312 ,0.3683739 ,,,
4404.0000000 ,0.3620054 ,0.3898828 ,0.3780221 ,,,
4405.0000000 ,0.3559945 ,0.3898106 ,0.3847883 ,,,
4406.0000000 ,0.3622556 ,0.3874604 ,0.3742331 ,,,
4407.0000000 ,0.3692745 ,0.3869728 ,0.3731739 ,,,
4408.0000000 ,0.3557724 ,0.3740664 ,0.3683652 ,,,
4409.0000000 ,0.3497743 ,0.3998584 ,0.3911448 ,,,
4410.0000000 ,0.3673636 ,0.3565262 ,0.3436761 ,,,
4411.0000000 ,0.3703838 ,0.3872379 ,0.3768638 ,,,
4412.0000000 ,0.3515250 ,0.3818976 ,0.3749291 ,,,
4413.0000000 ,0.3576052 ,0.3734400 ,0.3660177 ,,,
4414.0000000 ,0.3576726 ,0.3996443 ,0.3834197 ,,,
4415.0000000 ,0.3678248 ,0.3815332 ,0.3760737 ,,,
4416.0000000 ,0.3625248 ,0.3827119 ,0.3707710 ,,,
4417.0000000 ,0.3598806 ,0.3900411 ,0.3799668 ,,,
4418.0000000 ,0.3636158 ,0.3841906 ,0.3778213 ,,,
4419.0000000 ,0.3710642 ,0.3930940 ,0.3791299 ,,,
4420.0000000 ,0.3560201 ,0.3739313 ,0.3697896 ,,,
4421.0000000 ,0.3638470 ,0.3736857 ,0.3673553 ,,,
4422.0000000 ,0.3794477 ,0.3818518 ,0.3721214 ,,,
4423.0000000 ,0.3786953 ,0.3739810 ,0.3621265 ,,,
4424.0000000 ,0.3554332 ,0.3914791 ,0.3837233 ,,,
4425.0000000 ,0.3683805 ,0.3884036 ,0.3809539 ,,,
4426.0000000 ,0.3701726 ,0.3948382 ,0.3786475 ,,,
4427.0000000 ,0.3535722 ,0.3704278 ,0.3665183 ,,,
4428.0000000 ,0.3641775 ,0.3919663 ,0.3817101 ,,,
4429.0000000 ,0.3724666 ,0.3753410 ,0.3751121 ,,,
4430.0000000 ,0.3819133 ,0.3800434 ,0.3716687 ,,,
4431.0000000 ,0.3467451 ,0.3903427 ,0.3745120 ,,,
4432.0000000 ,0.3628690 ,0.3938812 ,0.3828563 ,,,
4433.0000000 ,0.3532688 ,0.3875596 ,0.3770380 ,,,
4434.0000000 ,0.3657533 ,0.4094897 ,0.3945797 ,,,
4435.0000000 ,0.3594920 ,0.3799494 ,0.3736233 ,,,
4436.0000000 ,0.3538423 ,0.3951477 ,0.3827772 ,,,
4437.0000000 ,0.3481393 ,0.3937526 ,0.3813297 ,,,
4438.0000000 ,0.3934485 ,0.3877723 ,0.3774899 ,,,
4439.0000000 ,0.3576903 ,0.3892706 ,0.3783701 ,,,
4440.0000000 ,0.3491807 ,0.3817946 ,0.3692512 ,,,
4441.0000000 ,0.3471022 ,0.3856240 ,0.3778460 ,,,
4442.0000000 ,0.3605935 ,0.3841184 ,0.3723212 ,,,
4443.0000000 ,0.3562530 ,0.3965640 ,0.3885338 ,,,
4444.0000000 ,0.3783894 ,0.3838941 ,0.3780695 ,,,
4445.0000000 ,0.3676413 ,0.3925028 ,0.3816735 ,,,
4446.0000000 ,0.3702185 ,0.3912344 ,0.3817260 ,,,
4447.0000000 ,0.3589901 ,0.3821504 ,0.3699577 ,,,
4448.0000000 ,0.3644238 ,0.4055137 ,0.3850639 ,,,
4449.0000000 ,0.3588375 ,0.4014845 ,0.3883201 ,,,
4450.0000000 ,0.3608879 ,0.3765559 ,0.3634690 ,,,
4451.0000000 ,0.3617455 ,0.3826215 ,0.3693998 ,,,
4452.0000000 ,0.3592242 ,0.3869161 ,0.3734793 ,,,
4453.0000000 ,0.3723779 ,0.3811114 ,0.3737815 ,,,
4454.0000000 ,0.3560745 ,0.4045522 ,0.3926241 ,,,
4455.0000000 ,0.3603571 ,0.3774951 ,0.3704806 ,,,
4456.0000000 ,0.3670031 ,0.3918154 ,0.3834944 ,,,
4457.0000000 ,0.3497106 ,0.4150755 ,0.4045030 ,,,
4458.0000000 ,0.3886171 ,0.4098710 ,0.3994059 ,,,
4459.0000000 ,0.3642385 ,0.3984841 ,0.3895783 ,,,
4460.0000000 ,0.3566258 ,0.4011868 ,0.3853697 ,,,
4461.0000000 ,0.3575572 ,0.3876708 ,0.3741619 ,,,
4462.0000000 ,0.3734973 ,0.3837074 ,0.3699973 ,,,
4463.0000000 ,0.3698749 ,0.3736753 ,0.3678179 ,,,
4464.0000000 ,0.3742897 ,0.4118665 ,0.3965747 ,,,
4465.0000000 ,0.3585155 ,0.3866228 ,0.3795308 ,,,
4466.0000000 ,0.3487103 ,0.4013295 ,0.3905103 ,,,
4467.0000000 ,0.3667430 ,0.3800195 ,0.3700847 ,,,
4468.0000000 ,0.3641674 ,0.3957549 ,0.3888106 ,,,
4469.0000000 ,0.3541449 ,0.3874446 ,0.3829798 ,,,
4470.0000000 ,0.3656318 ,0.3845645 ,0.3760229 ,,,
4471.0000000 ,0.3734964 ,0.3904035 ,0.3816660 ,,,
4472.0000000 ,0.3559531 ,0.3840520 ,0.3728842 ,,,
4473.0000000 ,0.3701850 ,0.3614777 ,0.3582085 ,,,
4474.0000000 ,0.3761979 ,0.3828001 ,0.3698073 ,,,
4475.0000000 ,0.3534982 ,0.3805765 ,0.3740823 ,,,
4476.0000000 ,0.3781917 ,0.3984159 ,0.3852243 ,,,
4477.0000000 ,0.3589966 ,0.3711335 ,0.3627543 ,,,
4478.0000000 ,0.3796219 ,0.3725857 ,0.3661024 ,,,
4479.0000000 ,0.3620631 ,0.4137527 ,0.4009095 ,,,
4480.0000000 ,0.3623441 ,0.3900540 ,0.3772487 ,,,
4481.0000000 ,0.3612323 ,0.3882962 ,0.3778371 ,,,
4482.0000000 ,0.3681574 ,0.3895743 ,0.3785582 ,,,
4483.0000000 ,0.3680847 ,0.3903332 ,0.3820212 ,,,
4484.0000000 ,0.3576946 ,0.3881670 ,0.3786173 ,,,
4485.0000000 ,0.3613832 ,0.4029464 ,0.3882383 ,,,
4486.0000000 ,0.3690635 ,0.3876185 ,0.3781730 ,,,
4487.0000000 ,0.3668666 ,0.3764336 ,0.3632108 ,,,
4488.0000000 ,0.3746637 ,0.3977878 ,0.3792103 ,,,
4489.0000000 ,0.3766495 ,0.3977175 ,0.3882057 ,,,
4490.0000000 ,0.3720727 ,0.3824621 ,0.3725948 ,,,
4491.0000000 ,0.3666913 ,0.3890586 ,0.3772076 ,,,
4492.0000000 ,0.3555931 ,0.3707539 ,0.3655059 ,,,
4493.0000000 ,0.3431914 ,0.4085568 ,0.3964548 ,,,
4494.0000000 ,0.3757148 ,0.3974406 ,0.3898858 ,,,
4495.0000000 ,0.3593960 ,0.3959471 ,0.3847442 ,,,
4496.0000000 ,0.3574322 ,0.3842073 ,0.3745413 ,,,
4497.0000000 ,0.3809737 ,0.3858097 ,0.3768746 ,,,
4498.0000000 ,0.3543981 ,0.3945384 ,0.3867533 ,,,
4499.0000000 ,0.3647201 ,0.4026190 ,0.3895726 ,,,
4500.0000000 ,0.3608157 ,0.3750098 ,0.3669033 ,,,
4501.0000000 ,0.3634715 ,0.4037080 ,0.3896549 ,,,
4502.0000000 ,0.3607144 ,0.3885069 ,0.3810601 ,,,
4503.0000000 ,0.3539231 ,0.3995811 ,0.3884880 ,,,
4504.0000000 ,0.3552907 ,0.3951825 ,0.3867852 ,,,
4505.0000000 ,0.3548555 ,0.4011308 ,0.3897409 ,,,
4506.0000000 ,0.3631645 ,0.3739660 ,0.3641767 ,,,
4507.0000000 ,0.3588605 ,0.4031067 ,0.3942799 ,,,
4508.0000000 ,0.3729085 ,0.3878185 ,0.3782675 ,,,
4509.0000000 ,0.3785137 ,0.3849575 ,0.3806292 ,,,
4510.0000000 ,0.3689098 ,0.3877396 ,0.3791344 ,,,
4511.0000000 ,0.3604496 ,0.3711066 ,0.3659279 ,,,
4512.0000000 ,0.3639822 ,0.3754885 ,0.3652128 ,,,
4513.0000000 ,0.3590732 ,0.3868652 ,0.3774925 ,,,
4514.0000000 ,0.3639507 ,0.4073012 ,0.3930389 ,,,
4515.0000000 ,0.3588618 ,0.3800288 ,0.3718837 ,,,
4516.0000000 ,0.3484443 ,0.4076721 ,0.3918890 ,,,
4517.0000000 ,0.3611884 ,0.3803040 ,0.3735081 ,,,
4518.0000000 ,0.3651713 ,0.4136333 ,0.4053240 ,,,
4519.0000000 ,0.3751262 ,0.3847983 ,0.3724895 ,,,
4520.0000000 ,0.3591757 ,0.4065284 ,0.3958572 ,,,
4521.0000000 ,0.3491921 ,0.4085969 ,0.3965781 ,,,
4522.0000000 ,0.3547276 ,0.4048557 ,0.3898876 ,,,
4523.0000000 ,0.3798508 ,0.3759628 ,0.3633867 ,,,
4524.0000000 ,0.3543996 ,0.3791184 ,0.3744438 ,,,
4525.0000000 ,0.3641347 ,0.3756973 ,0.3656611 ,,,
4526.0000000 ,0.3535258 ,0.3856804 ,0.3741857 ,,,
4527.0000000 ,0.3724147 ,0.3717220 ,0.3612109 ,,,
4528.0000000 ,0.3640527 ,0.3919261 ,0.3831163 ,,,
4529.0000000 ,0.3555671 ,0.3926974 ,0.3829322 ,,,
4530.0000000 ,0.3648422 ,0.3758978 ,0.3666637 ,,,
4531.0000000 ,0.3637842 ,0.3708525 ,0.3622444 ,,,
4532.0000000 ,0.3801026 ,0.3820080 ,0.3683897 ,,,
4533.0000000 ,0.3783571 ,0.3922038 ,0.3788386 ,,,
4534.0000000 ,0.3703917 ,0.4158284 ,0.4059945 ,,,
4535.0000000 ,0.3469571 ,0.4055564 ,0.3975719 ,,,
4536.0000000 ,0.3461340 ,0.3891337 ,0.3795780 ,,,
4537.0000000 ,0.3656519 ,0.3918395 ,0.3811981 ,,,
4538.0000000 ,0.3448358 ,0.3837221 ,0.3722453 ,,,
4539.0000000 ,0.3616099 ,0.3747863 ,0.3639371 ,,,
4540.0000000 ,0.3645763 ,0.3947748 ,0.3852630 ,,,
4541.0000000 ,0.3643642 ,0.3782828 ,0.3669622 ,,,
4542.0000000 ,0.3619948 ,0.4021758 ,0.3933477 ,,,
4543.0000000 ,0.3832552 ,0.3878786 ,0.3773195 ,,,
4544.0000000 ,0.3608907 ,0.4021914 ,0.3863541 ,,,
4545.0000000 ,0.3542255 ,0.3826210 ,0.3746797 ,,,
4546.0000000 ,0.3525313 ,0.3941325 ,0.3895168 ,,,
4547.0000000 ,0.3586736 ,0.3894115 ,0.3793673 ,,,
4548.0000000 ,0.3822664 ,0.3749188 ,0.3656837 ,,,
4549.0000000 ,0.3566314 ,0.4080179 ,0.3967580 ,,,
4550.0000000 ,0.3569950 ,0.3889444 ,0.3756397 ,,,
4551.0000000 ,0.3611332 ,0.3996079 ,0.3830867 ,,,
4552.0000000 ,0.3631898 ,0.3950567 ,0.3787308 ,,,
4553.0000000 ,0.3487434 ,0.4008839 ,0.3880271 ,,,
4554.0000000 ,0.3652059 ,0.3773721 ,0.3718734 ,,,
4555.0000000 ,0.3636975 ,0.3777632 ,0.3710369 ,,,
4556.0000000 ,0.3550947 ,0.3947210 ,0.3806943 ,,,
4557.0000000 ,0.3723354 ,0.3833542 ,0.3720335 ,,,
4558.0000000 ,0.3602130 ,0.3893062 ,0.3877978 ,,,
4559.0000000 ,0.3632475 ,0.3835091 ,0.3718118 ,,,
4560.0000000 ,0.3731305 ,0.3724088 ,0.3642754 ,,,
4561.0000000 ,0.3706051 ,0.3773906 ,0.3702317 ,,,
4562.0000000 ,0.3485397 ,0.3735369 ,0.3690149 ,,,
4563.0000000 ,0.3640288 ,0.3837237 ,0.3801277 ,,,
4564.0000000 ,0.3441933 ,0.3784347 ,0.3693364 ,,,
4565.0000000 ,0.3543441 ,0.3814611 ,0.3698924 ,,,
4566.0000000 ,0.3606380 ,0.3768485 ,0.3716510 ,,,
4567.0000000 ,0.3558731 ,0.4013718 ,0.3914425 ,,,
4568.0000000 ,0.3638508 ,0.4093072 ,0.3973325 ,,,
4569.0000000 ,0.3643982 ,0.3972038 ,0.3808242 ,,,
4570.0000000 ,0.3670721 ,0.3906931 ,0.3833282 ,,,
4571.0000000 ,0.3608814 ,0.3804714 ,0.3754954 ,,,
4572.0000000 ,0.3600637 ,0.3896445 ,0.3769684 ,,,
4573.0000000 ,0.3720809 ,0.3903684 ,0.3778971 ,,,
4574.0000000 ,0.3551297 ,0.3751373 ,0.3678247 ,,,
4575.0000000 ,0.3580267 ,0.3844552 ,0.3722793 ,,,
4576.0000000 ,0.3688175 ,0.4117289 ,0.3948941 ,,,
4577.0000000 ,0.3634939 ,0.4064843 ,0.3883807 ,,,
4578.0000000 ,0.3817070 ,0.4025437 ,0.3947229 ,,,
4579.0000000 ,0.3483684 ,0.4086994 ,0.3982207 ,,,
4580.0000000 ,0.3514384 ,0.3804954 ,0.3694668 ,,,
4581.0000000 ,0.3570602 ,0.3896810 ,0.3798363 ,,,
4582.0000000 ,0.3730683 ,0.3746053 ,0.3625096 ,,,
4583.0000000 ,0.3682716 ,0.3891756 ,0.3816356 ,,,
4584.0000000 ,0.3712250 ,0.3790392 ,0.3686093 ,,,
4585.0000000 ,0.3681629 ,0.3771102 ,0.3709272 ,,,
4586.0000000 ,0.3784122 ,0.3789531 ,0.3675464 ,,,
4587.0000000 ,0.3631158 ,0.3746663 ,0.3693170 ,,,
4588.0000000 ,0.3628002 ,0.3861222 ,0.3780457 ,,,
4589.0000000 ,0.3706139 ,0.3997510 ,0.3881716 ,,,
4590.0000000 ,0.3658385 ,0.3878418 ,0.3746433 ,,,
4591.0000000 ,0.3620463 ,0.4070317 ,0.3965882 ,,,
4592.0000000 ,0.3739904 ,0.3752410 ,0.3659182 ,,,
4593.0000000 ,0.3616355 ,0.3953968 ,0.3839239 ,,,
4594.0000000 ,0.3560376 ,0.4058816 ,0.3940109 ,,,
4595.0000000 ,0.3543227 ,0.3949195 ,0.3806417 ,,,
4596.0000000 ,0.3664935 ,0.3957169 ,0.3822312 ,,,
4597.0000000 ,0.3571216 ,0.3669730 ,0.3581493 ,,,
4598.0000000 ,0.3554928 ,0.4012026 ,0.3898796 ,,,
4599.0000000 ,0.3525245 ,0.3942610 ,0.3828700 ,,,
4600.0000000 ,0.3723085 ,0.3890424 ,0.3790737 ,,,
4601.0000000 ,0.3542659 ,0.3894077 ,0.3811457 ,,,
4602.0000000 ,0.3624036 ,0.3891045 ,0.3810475 ,,,
4603.0000000 ,0.3787349 ,0.3848210 ,0.3767653 ,,,
4604.0000000 ,0.3562384 ,0.4133374 ,0.4022369 ,,,
4605.0000000 ,0.3575326 ,0.4028471 ,0.3940011 ,,,
4606.0000000 ,0.3761881 ,0.3717546 ,0.3622385 ,,,
4607.0000000 ,0.3534937 ,0.3861090 ,0.3781056 ,,,
4608.0000000 ,0.3675393 ,0.3956956 ,0.3877604 ,,,
4609.0000000 ,0.3812471 ,0.3922257 ,0.3787539 ,,,
4610.0000000 ,0.3421562 ,0.3910739 ,0.3741851 ,,,
4611.0000000 ,0.3796526 ,0.3810671 ,0.3663806 ,,,
4612.0000000 ,0.3524352 ,0.3858438 ,0.3724471 ,,,
4613.0000000 ,0.3663839 ,0.4029993 ,0.3901003 ,,,
4614.0000000 ,0.3635598 ,0.3999065 ,0.3906525 ,,,
4615.0000000 ,0.3388827 ,0.3919809 ,0.3818967 ,,,
4616.0000000 ,0.3821658 ,0.3733653 ,0.3648824 ,,,
4617.0000000 ,0.3648633 ,0.3889811 ,0.3785165 ,,,
4618.0000000 ,0.3513071 ,0.3837135 ,0.3747703 ,,,
4619.0000000 ,0.3569247 ,0.3775151 ,0.3726004 ,,,
4620.0000000 ,0.3580196 ,0.4038223 ,0.3900955 ,,,
4621.0000000 ,0.3497420 ,0.3933698 ,0.3752212 ,,,
4622.0000000 ,0.3650710 ,0.3751606 ,0.3698217 ,,,
4623.0000000 ,0.3556489 ,0.3790260 ,0.3719188 ,,,
4624.0000000 ,0.3569374 ,0.3735312 ,0.3614506 ,,,
4625.0000000 ,0.3562972 ,0.3826370 ,0.3690526 ,,,
4626.0000000 ,0.3655448 ,0.3942507 ,0.3804786 ,,,
4627.0000000 ,0.3713732 ,0.3990782 ,0.3878362 ,,,
4628.0000000 ,0.3756952 ,0.3855038 ,0.3760496 ,,,
4629.0000000 ,0.3767267 ,0.3851031 ,0.3734193 ,,,
4630.0000000 ,0.3648288 ,0.4010748 ,0.3917862 ,,,
4631.0000000 ,0.3638341 ,0.3785194 ,0.3705466 ,,,
4632.0000000 ,0.3864654 ,0.3733205 ,0.3652260 ,,,
4633.0000000 ,0.3561109 ,0.3816122 ,0.3745362 ,,,
4634.0000000 ,0.3658122 ,0.3781912 ,0.3706326 ,,,
4635.0000000 ,0.3673884 ,0.3866882 ,0.3810093 ,,,
4636.0000000 ,0.3689662 ,0.4016193 ,0.3896039 ,,,
4637.0000000 ,0.3616360 ,0.3856172 ,0.3783400 ,,,
4638.0000000 ,0.3551118 ,0.3971390 ,0.3866616 ,,,
4639.0000000 ,0.3543077 ,0.3901775 ,0.3766540 ,,,
4640.0000000 ,0.3633315 ,0.3867269 ,0.3789825 ,,,
4641.0000000 ,0.3757625 ,0.3901744 ,0.3791076 ,,,
4642.0000000 ,0.3856763 ,0.3906696 ,0.3813298 ,,,
4643.0000000 ,0.3791327 ,0.3859041 ,0.3797097 ,,,
4644.0000000 ,0.3601431 ,0.3841246 ,0.3744628 ,,,
4645.0000000 ,0.3569112 ,0.4089974 ,0.3932598 ,,,
4646.0000000 ,0.3652993 ,0.4024343 ,0.3857345 ,,,
4647.0000000 ,0.3605926 ,0.3845323 ,0.3782561 ,,,
4648.0000000 ,0.3804444 ,0.3923636 ,0.3766827 ,,,
4649.0000000 ,0.3686977 ,0.3958673 ,0.3831209 ,,,
4650.0000000 ,0.3650743 ,0.3809046 ,0.3696448 ,,,
4651.0000000 ,0.3668878 ,0.4043967 ,0.3900921 ,,,
4652.0000000 ,0.3730786 ,0.3895071 ,0.3803982 ,,,
4653.0000000 ,0.3761245 ,0.3838101 ,0.3756659 ,,,
4654.0000000 ,0.3719469 ,0.3970046 ,0.3897708 ,,,
4655.0000000 ,0.3509129 ,0.3897808 ,0.3862900 ,,,
4656.0000000 ,0.3738962 ,0.3949647 ,0.3893882 ,,,
4657.0000000 ,0.3709737 ,0.3893121 ,0.3821798 ,,,
4658.0000000 ,0.3633674 ,0.3818654 ,0.3746394 ,,,
4659.0000000 ,0.3545713 ,0.3626955 ,0.3602614 ,,,
4660.0000000 ,0.3623981 ,0.3972141 ,0.3843938 ,,,
4661.0000000 ,0.3666788 ,0.3872690 ,0.3776508 ,,,
4662.0000000 ,0.3526927 ,0.4022123 ,0.3910307 ,,,
4663.0000000 ,0.3453274 ,0.3911335 ,0.3818263 ,,,
4664.0000000 ,0.3463683 ,0.3899217 ,0.3817838 ,,,
4665.0000000 ,0.3815165 ,0.3930354 ,0.3775716 ,,,
4666.0000000 ,0.3536412 ,0.3867862 ,0.3775922 ,,,
4667.0000000 ,0.3700680 ,0.4067574 ,0.3915685 ,,,
4668.0000000 ,0.3530959 ,0.3745373 ,0.3635036 ,,,
4669.0000000 ,0.3608849 ,0.3825495 ,0.3765386 ,,,
4670.0000000 ,0.3470186 ,0.3846762 ,0.3758850 ,,,
4671.0000000 ,0.3658868 ,0.3845025 ,0.3689307 ,,,
4672.0000000 ,0.3779822 ,0.4026265 ,0.3877844 ,,,
4673.0000000 ,0.3689344 ,0.3937878 ,0.3829800 ,,,
4674.0000000 ,0.3713461 ,0.3974873 ,0.3871909 ,,,
4675.0000000 ,0.3683876 ,0.3933974 ,0.3817366 ,,,
4676.0000000 ,0.3449194 ,0.3851790 ,0.3754721 ,,,
4677.0000000 ,0.3555597 ,0.4029550 ,0.3876973 ,,,
4678.0000000 ,0.3728053 ,0.3865372 ,0.3782659 ,,,
4679.0000000 ,0.3692436 ,0.3980672 ,0.3853799 ,,,
4680.0000000 ,0.3684246 ,0.3797975 ,0.3688053 ,,,
4681.0000000 ,0.3734773 ,0.3944309 ,0.3872636 ,,,
4682.0000000 ,0.3568334 ,0.3877746 ,0.3801773 ,,,
4683.0000000 ,0.3532656 ,0.3662380 ,0.3625248 ,,,
4684.0000000 ,0.3693533 ,0.3956557 ,0.3854327 ,,,
4685.0000000 ,0.3703128 ,0.3871090 ,0.3773721 ,,,
4686.0000000 ,0.3525066 ,0.3936845 ,0.3839588 ,,,
4687.0000000 ,0.3584560 ,0.3923774 ,0.3795130 ,,,
4688.0000000 ,0.3591796 ,0.4013360 ,0.3861694 ,,,
4689.0000000 ,0.3656120 ,0.3837506 ,0.3752113 ,,,
4690.0000000 ,0.3552348 ,0.3750151 ,0.3681366 ,,,
4691.0000000 ,0.3663897 ,0.4056990 ,0.3941215 ,,,
4692.0000000 ,0.3592182 ,0.3987233 ,0.3867471 ,,,
4693.0000000 ,0.3784318 ,0.3939173 ,0.3890265 ,,,
4694.0000000 ,0.3576939 ,0.3787418 ,0.3678540 ,,,
4695.0000000 ,0.3831677 ,0.3783102 ,0.3701725 ,,,
4696.0000000 ,0.3697182 ,0.3749873 ,0.3630113 ,,,
4697.0000000 ,0.3523770 ,0.3688747 ,0.3605044 ,,,
4698.0000000 ,0.3600880 ,0.3829031 ,0.3701719 ,,,
4699.0000000 ,0.3523598 ,0.3937351 ,0.3860584 ,,,
4700.0000000 ,0.3603727 ,0.3826907 ,0.3713076 ,,,
4701.0000000 ,0.3583720 ,0.3818034 ,0.3743167 ,,,
4702.0000000 ,0.3516619 ,0.3816725 ,0.3739593 ,,,
4703.0000000 ,0.3630752 ,0.3828082 ,0.3676634 ,,,
4704.0000000 ,0.3581470 ,0.3713897 ,0.3594314 ,,,
4705.0000000 ,0.3468618 ,0.3830379 ,0.3736097 ,,,
4706.0000000 ,0.3607967 ,0.3984030 ,0.3853140 ,,,
4707.0000000 ,0.3716173 ,0.3904046 ,0.3768072 ,,,
4708.0000000 ,0.3564622 ,0.3842320 ,0.3773757 ,,,
4709.0000000 ,0.3576932 ,0.3732630 ,0.3613510 ,,,
4710.0000000 ,0.3788401 ,0.3792297 ,0.3707161 ,,,
4711.0000000 ,0.3583966 ,0.3732324 ,0.3614591 ,,,
4712.0000000 ,0.3473527 ,0.3804786 ,0.3695880 ,,,
4713.0000000 ,0.3604960 ,0.3906042 ,0.3820443 ,,,
4714.0000000 ,0.3632642 ,0.3751430 ,0.3651986 ,,,
4715.0000000 ,0.3495873 ,0.3697253 ,0.3610143 ,,,
4716.0000000 ,0.3862168 ,0.3911178 ,0.3830346 ,,,
4717.0000000 ,0.3637528 ,0.3879535 ,0.3819631 ,,,
4718.0000000 ,0.3552007 ,0.3861820 ,0.3727638 ,,,
4719.0000000 ,0.3686505 ,0.3821665 ,0.3743025 ,,,
4720.0000000 ,0.3533209 ,0.3808427 ,0.3669309 ,,,
4721.0000000 ,0.3757099 ,0.3669280 ,0.3599168 ,,,
4722.0000000 ,0.3675607 ,0.3838966 ,0.3728327 ,,,
4723.0000000 ,0.3760183 ,0.3805004 ,0.3722466 ,,,
4724.0000000 ,0.3664194 ,0.3901465 ,0.3851528 ,,,
4725.0000000 ,0.3586766 ,0.4002823 ,0.3873876 ,,,
4726.0000000 ,0.3503981 ,0.3887505 ,0.3825127 ,,,
4727.0000000 ,0.3650331 ,0.3995335 ,0.3848815 ,,,
4728.0000000 ,0.3555194 ,0.3832401 ,0.3716221 ,,,
4729.0000000 ,0.3531693 ,0.4057779 ,0.3892970 ,,,
4730.0000000 ,0.3580768 ,0.4048740 ,0.3972787 ,,,
4731.0000000 ,0.3713489 ,0.4027878 ,0.3885010 ,,,
4732.0000000 ,0.3554402 ,0.3919886 ,0.3836299 ,,,
4733.0000000 ,0.3508026 ,0.4046910 ,0.3936217 ,,,
4734.0000000 ,0.3704247 ,0.3824891 ,0.3672666 ,,,
4735.0000000 ,0.3498166 ,0.3860732 ,0.3714423 ,,,
4736.0000000 ,0.3822698 ,0.3863033 ,0.3779392 ,,,
4737.0000000 ,0.3561457 ,0.3765180 ,0.3715192 ,,,
4738.0000000 ,0.3452343 ,0.3893402 ,0.3822179 ,,,
4739.0000000 ,0.3659979 ,0.3845792 ,0.3719966 ,,,
4740.0000000 ,0.3437527 ,0.3862925 ,0.3776019 ,,,
4741.0000000 ,0.3618467 ,0.3890206 ,0.3783152 ,,,
4742.0000000 ,0.3533420 ,0.3822360 ,0.3732906 ,,,
4743.0000000 ,0.3715129 ,0.3890721 ,0.3822358 ,,,
4744.0000000 ,0.3536316 ,0.3741551 ,0.3661327 ,,,
4745.0000000 ,0.3866350 ,0.3941242 ,0.3817200 ,,,
4746.0000000 ,0.3420143 ,0.3974170 ,0.3835579 ,,,
4747.0000000 ,0.3635706 ,0.3840363 ,0.3724498 ,,,
4748.0000000 ,0.3682883 ,0.3878304 ,0.3746645 ,,,
4749.0000000 ,0.3716254 ,0.3958479 ,0.3864643 ,,,
4750.0000000 ,0.3608494 ,0.3812253 ,0.3699382 ,,,
4751.0000000 ,0.3702472 ,0.3956426 ,0.3789456 ,,,
4752.0000000 ,0.3702260 ,0.4011337 ,0.3893461 ,,,
4753.0000000 ,0.3749942 ,0.3795830 ,0.3706417 ,,,
4754.0000000 ,0.3715677 ,0.3779770 ,0.3660239 ,,,
4755.0000000 ,0.3456952 ,0.3934647 ,0.3824186 ,,,
4756.0000000 ,0.3736126 ,0.4060177 ,0.3894954 ,,,
4757.0000000 ,0.3594415 ,0.3766465 ,0.3704812 ,,,
4758.0000000 ,0.3675887 ,0.4023422 ,0.3891867 ,,,
4759.0000000 ,0.3717149 ,0.3920700 ,0.3814989 ,,,
4760.0000000 ,0.3739602 ,0.3969999 ,0.3878284 ,,,
4761.0000000 ,0.3796076 ,0.3925044 ,0.3814098 ,,,
4762.0000000 ,0.3739636 ,0.3687017 ,0.3580143 ,,,
4763.0000000 ,0.3699833 ,0.3867822 ,0.3777979 ,,,
4764.0000000 ,0.3400139 ,0.3771167 ,0.3691130 ,,,
4765.0000000 ,0.3698254 ,0.3741655 ,0.3593946 ,,,
4766.0000000 ,0.3550790 ,0.3939077 ,0.3792864 ,,,
4767.0000000 ,0.3688653 ,0.3791389 ,0.3792967 ,,,
4768.0000000 ,0.3673505 ,0.4134445 ,0.4006489 ,,,
4769.0000000 ,0.3581866 ,0.3842660 ,0.3700783 ,,,
4770.0000000 ,0.3576461 ,0.3824508 ,0.3750721 ,,,
4771.0000000 ,0.3669655 ,0.3810390 ,0.3748589 ,,,
4772.0000000 ,0.3601743 ,0.3905788 ,0.3824520 ,,,
4773.0000000 ,0.3651502 ,0.3954689 ,0.3868805 ,,,
4774.0000000 ,0.3717448 ,0.3608933 ,0.3545137 ,,,
4775.0000000 ,0.3675598 ,0.3860596 ,0.3743793 ,,,
4776.0000000 ,0.3772522 ,0.3926719 ,0.3781028 ,,,
4777.0000000 ,0.3660806 ,0.3855206 ,0.3764035 ,,,
4778.0000000 ,0.3608386 ,0.3914114 ,0.3801964 ,,,
4779.0000000 ,0.3555999 ,0.3804615 ,0.3685116 ,,,
4780.0000000 ,0.3616830 ,0.3735592 ,0.3681227 ,,,
4781.0000000 ,0.3573029 ,0.3810581 ,0.3660142 ,,,
4782.0000000 ,0.3830964 ,0.3857820 ,0.3780807 ,,,
4783.0000000 ,0.3545794 ,0.3740188 ,0.3634529 ,,,
4784.0000000 ,0.3883014 ,0.3846321 ,0.3768284 ,,,
4785.0000000 ,0.3605517 ,0.3711914 ,0.3647069 ,,,
4786.0000000 ,0.3506718 ,0.3792371 ,0.3748127 ,,,
4787.0000000 ,0.3514048 ,0.3900292 ,0.3838485 ,,,
4788.0000000 ,0.3735241 ,0.3665310 ,0.3582114 ,,,
4789.0000000 ,0.3543489 ,0.3845434 ,0.3744151 ,,,
4790.0000000 ,0.3648089 ,0.3689394 ,0.3581491 ,,,
4791.0000000 ,0.3722732 ,0.3704595 ,0.3591105 ,,,
4792.0000000 ,0.3472282 ,0.3878221 ,0.3759808 ,,,
4793.0000000 ,0.3678671 ,0.3758530 ,0.3653446 ,,,
4794.0000000 ,0.3659370 ,0.3719155 ,0.3645515 ,,,
4795.0000000 ,0.3525624 ,0.3705646 ,0.3658618 ,,,
4796.0000000 ,0.3623520 ,0.4005211 ,0.3860353 ,,,
4797.0000000 ,0.3595476 ,0.3796370 ,0.3709830 ,,,
4798.0000000 ,0.3534659 ,0.3757995 ,0.3668705 ,,,
4799.0000000 ,0.3535403 ,0.3661371 ,0.3636658 ,,,
4800.0000000 ,0.3563769 ,0.3882031 ,0.3792227 ,,,
4801.0000000 ,0.3680577 ,0.3961951 ,0.3934912 ,,,
4802.0000000 ,0.3648652 ,0.3874860 ,0.3771058 ,,,
4803.0000000 ,0.3559820 ,0.3859778 ,0.3787265 ,,,
4804.0000000 ,0.3678252 ,0.3926383 ,0.3871821 ,,,
4805.0000000 ,0.3539538 ,0.3661563 ,0.3570135 ,,,
4806.0000000 ,0.3569936 ,0.3758809 ,0.3631627 ,,,
4807.0000000 ,0.3835193 ,0.3823576 ,0.3706909 ,,,
4808.0000000 ,0.3612237 ,0.3944843 ,0.3813181 ,,,
4809.0000000 ,0.3678469 ,0.3976237 ,0.3939679 ,,,
4810.0000000 ,0.3548778 ,0.3937056 ,0.3874746 ,,,
4811.0000000 ,0.3522385 ,0.3825951 ,0.3684526 ,,,
4812.0000000 ,0.3688338 ,0.3998069 ,0.3885434 ,,,
4813.0000000 ,0.3692802 ,0.3815989 ,0.3745148 ,,,
4814.0000000 ,0.3644899 ,0.3838930 ,0.3787416 ,,,
4815.0000000 ,0.3638889 ,0.3935832 ,0.3803936 ,,,
4816.0000000 ,0.3594526 ,0.3887966 ,0.3814466 ,,,
4817.0000000 ,0.3681456 ,0.4029059 ,0.3881480 ,,,
4818.0000000 ,0.3705310 ,0.3926724 ,0.3792713 ,,,
4819.0000000 ,0.3571227 ,0.3922728 ,0.3783547 ,,,
4820.0000000 ,0.3611611 ,0.3871710 ,0.3734062 ,,,
4821.0000000 ,0.3670434 ,0.3752671 ,0.3659436 ,,,
4822.0000000 ,0.3547088 ,0.3920066 ,0.3828654 ,,,
4823.0000000 ,0.3630159 ,0.3846421 ,0.3723164 ,,,
4824.0000000 ,0.3545189 ,0.3710537 ,0.3636069 ,,,
4825.0000000 ,0.3667368 ,0.3733877 ,0.3629083 ,,,
4826.0000000 ,0.3778532 ,0.3946381 ,0.3828307 ,,,
4827.0000000 ,0.3492395 ,0.3788132 ,0.3674213 ,,,
4828.0000000 ,0.3646697 ,0.3747349 ,0.3655070 ,,,
4829.0000000 ,0.3691683 ,0.3845861 ,0.3748282 ,,,
4830.0000000 ,0.3589771 ,0.3987289 ,0.3897283 ,,,
4831.0000000 ,0.3624910 ,0.3816898 ,0.3717147 ,,,
4832.0000000 ,0.3592454 ,0.3984647 ,0.3832179 ,,,
4833.0000000 ,0.3570211 ,0.3968323 ,0.3830310 ,,,
4834.0000000 ,0.3545455 ,0.3901675 ,0.3783848 ,,,
4835.0000000 ,0.3700308 ,0.3898469 ,0.3770434 ,,,
4836.0000000 ,0.3531305 ,0.3768188 ,0.3676551 ,,,
4837.0000000 ,0.3598277 ,0.3891300 ,0.3796267 ,,,
4838.0000000 ,0.3592961 ,0.3636806 ,0.3536832 ,,,
4839.0000000 ,0.3607296 ,0.3922516 ,0.3792683 ,,,
4840.0000000 ,0.3658981 ,0.3827152 ,0.3743891 ,,,
4841.0000000 ,0.3600617 ,0.3986537 ,0.3821053 ,,,
4842.0000000 ,0.3705473 ,0.3676556 ,0.3666748 ,,,
4843.0000000 ,0.3656946 ,0.4031158 ,0.3872001 ,,,
4844.0000000 ,0.3557287 ,0.3968496 ,0.3822031 ,,,
4845.0000000 ,0.3613254 ,0.3970059 ,0.3871628 ,,,
4846.0000000 ,0.3564091 ,0.4137664 ,0.4024466 ,,,
4847.0000000 ,0.3559516 ,0.3601684 ,0.3605974 ,,,
4848.0000000 ,0.3550821 ,0.3716578 ,0.3646759 ,,,
4849.0000000 ,0.3516708 ,0.3718765 ,0.3658901 ,,,
4850.0000000 ,0.3639522 ,0.3686393 ,0.3578097 ,,,
4851.0000000 ,0.3667064 ,0.3815943 ,0.3728077 ,,,
4852.0000000 ,0.3743367 ,0.3859601 ,0.3762587 ,,,
4853.0000000 ,0.3640485 ,0.3691144 ,0.3600117 ,,,
4854.0000000 ,0.3707359 ,0.3919734 ,0.3817551 ,,,
4855.0000000 ,0.3649825 ,0.3970948 ,0.3857360 ,,,
4856.0000000 ,0.3555552 ,0.3951583 ,0.3864355 ,,,
4857.0000000 ,0.3503788 ,0.3655857 ,0.3542209 ,,,
4858.0000000 ,0.3752950 ,0.4024321 ,0.3892918 ,,,
4859.0000000 ,0.3571882 ,0.3930658 ,0.3754797 ,,,
4860.0000000 ,0.3535720 ,0.3825080 ,0.3784219 ,,,
4861.0000000 ,0.3725721 ,0.3687599 ,0.3623787 ,,,
4862.0000000 ,0.3677315 ,0.3745618 ,0.3673352 ,,,
4863.0000000 ,0.3526641 ,0.3972760 ,0.3905711 ,,,
4864.0000000 ,0.3647322 ,0.3906724 ,0.3780722 ,,,
4865.0000000 ,0.3557499 ,0.3814400 ,0.3725188 ,,,
4866.0000000 ,0.3627511 ,0.3735847 ,0.3651675 ,,,
4867.0000000 ,0.3572265 ,0.3822049 ,0.3776882 ,,,
4868.0000000 ,0.3618630 ,0.3980556 ,0.3838344 ,,,
4869.0000000 ,0.3609377 ,0.3855638 ,0.3754269 ,,,
4870.0000000 ,0.3510498 ,0.4034220 ,0.3877380 ,,,
4871.0000000 ,0.3668477 ,0.3757231 ,0.3664564 ,,,
4872.0000000 ,0.3510635 ,0.3914458 ,0.3873889 ,,,
4873.0000000 ,0.3497310 ,0.3826370 ,0.3694414 ,,,
4874.0000000 ,0.3573761 ,0.3758811 ,0.3665444 ,,,
4875.0000000 ,0.3566992 ,0.3799615 ,0.3685749 ,,,
4876.0000000 ,0.3703785 ,0.3799315 ,0.3737956 ,,,
4877.0000000 ,0.3734928 ,0.3791448 ,0.3701351 ,,,
4878.0000000 ,0.3644892 ,0.3760073 ,0.3672323 ,,,
4879.0000000 ,0.3800932 ,0.3832457 ,0.3722625 ,,,
4880.0000000 ,0.3737925 ,0.3943543 ,0.3778784 ,,,
4881.0000000 ,0.3806246 ,0.3800117 ,0.3716722 ,,,
4882.0000000 ,0.3465608 ,0.3788800 ,0.3674142 ,,,
4883.0000000 ,0.3610413 ,0.3860320 ,0.3776950 ,,,
4884.0000000 ,0.3622437 ,0.3941453 ,0.3883315 ,,,
4885.0000000 ,0.3624566 ,0.3791251 ,0.3678844 ,,,
4886.0000000 ,0.3657459 ,0.3732137 ,0.3632277 ,,,
4887.0000000 ,0.3480216 ,0.3875330 ,0.3779555 ,,,
4888.0000000 ,0.3582536 ,0.3954910 ,0.3842487 ,,,
4889.0000000 ,0.3544766 ,0.3779928 ,0.3679928 ,,,
4890.0000000 ,0.3628924 ,0.3684574 ,0.3591627 ,,,
4891.0000000 ,0.3716717 ,0.4013756 ,0.3834961 ,,,
4892.0000000 ,0.3626879 ,0.3716999 ,0.3644912 ,,,
4893.0000000 ,0.3710197 ,0.3888111 ,0.3793883 ,,,
4894.0000000 ,0.3424424 ,0.3815793 ,0.3723196 ,,,
4895.0000000 ,0.3526179 ,0.3838648 ,0.3728891 ,,,
4896.0000000 ,0.3621442 ,0.4045901 ,0.3948217 ,,,
4897.0000000 ,0.3577437 ,0.3857820 ,0.3683790 ,,,
4898.0000000 ,0.3549228 ,0.3845419 ,0.3721972 ,,,
4899.0000000 ,0.3593788 ,0.3797384 ,0.3751152 ,,,
4900.0000000 ,0.3554939 ,0.3863941 ,0.3775834 ,,,
4901.0000000 ,0.3695276 ,0.3760567 ,0.3740614 ,,,
4902.0000000 ,0.3675261 ,0.3981454 ,0.3877504 ,,,
4903.0000000 ,0.3517018 ,0.3958221 ,0.3846601 ,,,
4904.0000000 ,0.3629647 ,0.4056461 ,0.3919743 ,,,
4905.0000000 ,0.3757805 ,0.3944688 ,0.3796959 ,,,
4906.0000000 ,0.3660199 ,0.4013215 ,0.3943430 ,,,
4907.0000000 ,0.3713523 ,0.3982000 ,0.3845590 ,,,
4908.0000000 ,0.3533849 ,0.4025146 ,0.3886015 ,,,
4909.0000000 ,0.3486342 ,0.3896666 ,0.3779194 ,,,
4910.0000000 ,0.3783046 ,0.3801837 ,0.3752671 ,,,
4911.0000000 ,0.3640711 ,0.4150376 ,0.4021809 ,,,
4912.0000000 ,0.3667702 ,0.4064012 ,0.3944020 ,,,
4913.0000000 ,0.3582574 ,0.3999141 ,0.3862954 ,,,
4914.0000000 ,0.3623333 ,0.3610587 ,0.3554428 ,,,
4915.0000000 ,0.3808337 ,0.3930494 ,0.3810251 ,,,
4916.0000000 ,0.3523732 ,0.3910327 ,0.3842610 ,,,
4917.0000000 ,0.3608838 ,0.3954857 ,0.3847347 ,,,
4918.0000000 ,0.3678287 ,0.3781960 ,0.3696976 ,,,
4919.0000000 ,0.3657028 ,0.3949623 ,0.3881151 ,,,
4920.0000000 ,0.3652744 ,0.3928215 ,0.3816212 ,,,
4921.0000000 ,0.3554679 ,0.3821290 ,0.3722080 ,,,
4922.0000000 ,0.3667150 ,0.3894243 ,0.3803113 ,,,
4923.0000000 ,0.3598798 ,0.3886355 ,0.3831218 ,,,
4924.0000000 ,0.3738885 ,0.3846967 ,0.3743311 ,,,
4925.0000000 ,0.3827560 ,0.3731468 ,0.3599022 ,,,
4926.0000000 ,0.3620090 ,0.3948240 ,0.3746820 ,,,
4927.0000000 ,0.3661586 ,0.4074840 ,0.3917579 ,,,
4928.0000000 ,0.3670719 ,0.3838512 ,0.3791817 ,,,
4929.0000000 ,0.3510120 ,0.3764256 ,0.3646402 ,,,
4930.0000000 ,0.3578048 ,0.3766450 ,0.3656679 ,,,
4931.0000000 ,0.3707386 ,0.3552087 ,0.3421181 ,,,
4932.0000000 ,0.3700539 ,0.3978294 ,0.3869425 ,,,
4933.0000000 ,0.3760121 ,0.3928408 ,0.3855400 ,,,
4934.0000000 ,0.3612347 ,0.3897077 ,0.3803644 ,,,
4935.0000000 ,0.3663328 ,0.3570518 ,0.3466225 ,,,
4936.0000000 ,0.3567249 ,0.3748023 ,0.3602055 ,,,
4937.0000000 ,0.3699118 ,0.4008771 ,0.3908235 ,,,
4938.0000000 ,0.3513949 ,0.3853337 ,0.3744264 ,,,
4939.0000000 ,0.3572156 ,0.3752284 ,0.3636795 ,,,
4940.0000000 ,0.3421809 ,0.3797780 ,0.3696687 ,,,
4941.0000000 ,0.3685715 ,0.3824166 ,0.3737198 ,,,
4942.0000000 ,0.3643123 ,0.3812399 ,0.3709666 ,,,
4943.0000000 ,0.3550636 ,0.3786588 ,0.3672805 ,,,
4944.0000000 ,0.3776417 ,0.3828071 ,0.3718800 ,,,
4945.0000000 ,0.3598976 ,0.3868123 ,0.3744115 ,,,
4946.0000000 ,0.3612323 ,0.3738816 ,0.3644925 ,,,
4947.0000000 ,0.3473938 ,0.3799182 ,0.3711199 ,,,
4948.0000000 ,0.3662127 ,0.4068979 ,0.3906941 ,,,
4949.0000000 ,0.3673170 ,0.3985605 ,0.3818059 ,,,
4950.0000000 ,0.3710505 ,0.3851534 ,0.3718571 ,,,
4951.0000000 ,0.3571639 ,0.3888156 ,0.3763743 ,,,
4952.0000000 ,0.3613058 ,0.3855078 ,0.3715442 ,,,
4953.0000000 ,0.3890803 ,0.3670467 ,0.3611173 ,,,
4954.0000000 ,0.3762899 ,0.3779756 ,0.3704574 ,,,
4955.0000000 ,0.3687588 ,0.3884165 ,0.3742315 ,,,
4956.0000000 ,0.3572178 ,0.3958068 ,0.3803478 ,,,
4957.0000000 ,0.3536631 ,0.3925705 ,0.3839405 ,,,
4958.0000000 ,0.3705867 ,0.4061461 ,0.3972566 ,,,
4959.0000000 ,0.3572284 ,0.3769180 ,0.3617761 ,,,
4960.0000000 ,0.3585331 ,0.3931578 ,0.3786901 ,,,
4961.0000000 ,0.3788433 ,0.3891007 ,0.3755768 ,,,
4962.0000000 ,0.3981099 ,0.3830847 ,0.3733956 ,,,
4963.0000000 ,0.3616776 ,0.3892595 ,0.3830097 ,,,
4964.0000000 ,0.3476535 ,0.3852682 ,0.3756801 ,,,
4965.0000000 ,0.3689688 ,0.4049581 ,0.3880595 ,,,
4966.0000000 ,0.3729329 ,0.3940247 ,0.3819360 ,,,
4967.0000000 ,0.3523018 ,0.3959102 ,0.3833856 ,,,
4968.0000000 ,0.3779688 ,0.3844833 ,0.3795288 ,,,
4969.0000000 ,0.3573547 ,0.3952127 ,0.3803162 ,,,
4970.0000000 ,0.3547706 ,0.3806073 ,0.3705360 ,,,
4971.0000000 ,0.3489391 ,0.3918978 ,0.3777863 ,,,
4972.0000000 ,0.3605861 ,0.3783432 ,0.3736190 ,,,
4973.0000000 ,0.3793916 ,0.3885838 ,0.3778548 ,,,
4974.0000000 ,0.3548680 ,0.3942259 ,0.3847974 ,,,
4975.0000000 ,0.3555657 ,0.3913913 ,0.3838570 ,,,
4976.0000000 ,0.3702677 ,0.3841544 ,0.3730081 ,,,
4977.0000000 ,0.3645415 ,0.4057256 ,0.3874590 ,,,
4978.0000000 ,0.3504590 ,0.3749903 ,0.3657450 ,,,
4979.0000000 ,0.3448479 ,0.3776519 ,0.3671571 ,,,
4980.0000000 ,0.3792791 ,0.3872499 ,0.3806528 ,,,
4981.0000000 ,0.3657638 ,0.3970286 ,0.3824601 ,,,
4982.0000000 ,0.3717070 ,0.3822537 ,0.3713190 ,,,
4983.0000000 ,0.3605173 ,0.3861491 ,0.3748010 ,,,
4984.0000000 ,0.3460924 ,0.3801592 ,0.3678728 ,,,
4985.0000000 ,0.3786170 ,0.4116735 ,0.3944426 ,,,
4986.0000000 ,0.3485585 ,0.3806341 ,0.3709134 ,,,
4987.0000000 ,0.3742220 ,0.3884981 ,0.3771136 ,,,
4988.0000000 ,0.3614610 ,0.3855408 ,0.3759715 ,,,
4989.0000000 ,0.3653148 ,0.3675780 ,0.3606721 ,,,
4990.0000000 ,0.3744227 ,0.3825505 ,0.3733438 ,,,
4991.0000000 ,0.3678972 ,0.4070632 ,0.3973413 ,,,
4992.0000000 ,0.3699574 ,0.3934623 ,0.3876402 ,,,
4993.0000000 ,0.3447422 ,0.4094388 ,0.3911510 ,,,
4994.0000000 ,0.3575908 ,0.3903092 ,0.3774973 ,,,
4995.0000000 ,0.3650862 ,0.3837708 ,0.3676470 ,,,
4996.0000000 ,0.3600093 ,0.3997024 ,0.3915998 ,,,
4997.0000000 ,0.3643304 ,0.3868989 ,0.3774410 ,,,
4998.0000000 ,0.3567276 ,0.3736540 ,0.3595764 ,,,
4999.0000000 ,0.3524988 ,0.3876947 ,0.3780068 ,,,
5000.0000000 ,0.3582785 ,0.3828384 ,0.3758923 ,,,
5001.0000000 ,0.3638413 ,0.4161071 ,0.4020901 ,,,
5002.0000000 ,0.3545325 ,0.3970034 ,0.3915317 ,,,
5003.0000000 ,0.3823396 ,0.3950424 ,0.3792786 ,,,
5004.0000000 ,0.3551807 ,0.3796207 ,0.3644746 ,,,
5005.0000000 ,0.3738099 ,0.4058389 ,0.3972047 ,,,
5006.0000000 ,0.3881602 ,0.3802769 ,0.3676196 ,,,
5007.0000000 ,0.3518603 ,0.3743432 ,0.3658597 ,,,
5008.0000000 ,0.3654364 ,0.3968896 ,0.3916572 ,,,
5009.0000000 ,0.3751392 ,0.4042845 ,0.3940046 ,,,
5010.0000000 ,0.3661175 ,0.3829135 ,0.3702806 ,,,
5011.0000000 ,0.3693209 ,0.4032901 ,0.3944941 ,,,
5012.0000000 ,0.3739983 ,0.3792146 ,0.3687363 ,,,
5013.0000000 ,0.3700498 ,0.3886829 ,0.3765263 ,,,
5014.0000000 ,0.3700216 ,0.3703896 ,0.3592390 ,,,
5015.0000000 ,0.3731819 ,0.3873600 ,0.3785161 ,,,
5016.0000000 ,0.3709365 ,0.3810720 ,0.3729434 ,,,
5017.0000000 ,0.3688664 ,0.3809747 ,0.3717015 ,,,
5018.0000000 ,0.3647773 ,0.3754965 ,0.3704284 ,,,
5019.0000000 ,0.3804498 ,0.3914128 ,0.3762672 ,,,
5020.0000000 ,0.3642499 ,0.3871216 ,0.3784046 ,,,
5021.0000000 ,0.3657717 ,0.3987755 ,0.3870552 ,,,
5022.0000000 ,0.3443631 ,0.3857824 ,0.3773673 ,,,
5023.0000000 ,0.3435178 ,0.3811134 ,0.3684928 ,,,
5024.0000000 ,0.3504646 ,0.4067335 ,0.3977949 ,,,
5025.0000000 ,0.3595936 ,0.3996260 ,0.3892170 ,,,
5026.0000000 ,0.3679010 ,0.3945931 ,0.3827401 ,,,
5027.0000000 ,0.3407165 ,0.3848136 ,0.3703917 ,,,
5028.0000000 ,0.3580976 ,0.4056353 ,0.3920366 ,,,
5029.0000000 ,0.3524285 ,0.3915707 ,0.3779962 ,,,
5030.0000000 ,0.3687684 ,0.3866845 ,0.3789965 ,,,
5031.0000000 ,0.3667168 ,0.3745977 ,0.3651236 ,,,
5032.0000000 ,0.3584665 ,0.3872113 ,0.3776666 ,,,
5033.0000000 ,0.3530258 ,0.3848822 ,0.3830647 ,,,
5034.0000000 ,0.3619958 ,0.3694232 ,0.3600310 ,,,
5035.0000000 ,0.3732455 ,0.3961093 ,0.3840651 ,,,
5036.0000000 ,0.3504813 ,0.3828914 ,0.3719795 ,,,
5037.0000000 ,0.3490712 ,0.4084998 ,0.3953834 ,,,
5038.0000000 ,0.3690585 ,0.3741118 ,0.3675993 ,,,
5039.0000000 ,0.3615061 ,0.3857302 ,0.3725599 ,,,
5040.0000000 ,0.3648351 ,0.3817045 ,0.3728884 ,,,
5041.0000000 ,0.3454562 ,0.4007275 ,0.3888348 ,,,
5042.0000000 ,0.3609711 ,0.4104688 ,0.3938668 ,,,
5043.0000000 ,0.3430394 ,0.3924189 ,0.3812031 ,,,
5044.0000000 ,0.3611436 ,0.3994809 ,0.3846654 ,,,
5045.0000000 ,0.3683487 ,0.3911039 ,0.3790001 ,,,
5046.0000000 ,0.3517121 ,0.3754696 ,0.3665211 ,,,
5047.0000000 ,0.3584703 ,0.3827247 ,0.3760479 ,,,
5048.0000000 ,0.3641869 ,0.3834554 ,0.3743402 ,,,
5049.0000000 ,0.3625610 ,0.3710752 ,0.3613591 ,,,
5050.0000000 ,0.3585891 ,0.4120579 ,0.3994648 ,,,
5051.0000000 ,0.3606280 ,0.4005335 ,0.3886179 ,,,
5052.0000000 ,0.3679055 ,0.4116981 ,0.3992574 ,,,
5053.0000000 ,0.3699999 ,0.3843833 ,0.3709888 ,,,
5054.0000000 ,0.3582612 ,0.3819952 ,0.3709561 ,,,
5055.0000000 ,0.3535677 ,0.3774825 ,0.3635510 ,,,
5056.0000000 ,0.3607531 ,0.3895330 ,0.3791165 ,,,
5057.0000000 ,0.3587899 ,0.3750698 ,0.3650407 ,,,
5058.0000000 ,0.3539779 ,0.3867580 ,0.3709769 ,,,
5059.0000000 ,0.3945810 ,0.3907906 ,0.3777148 ,,,
5060.0000000 ,0.3808895 ,0.3921052 ,0.3791220 ,,,
5061.0000000 ,0.3526671 ,0.3827019 ,0.3720735 ,,,
5062.0000000 ,0.3768519 ,0.3827175 ,0.3700818 ,,,
5063.0000000 ,0.3620628 ,0.3945752 ,0.3810281 ,,,
5064.0000000 ,0.3363708 ,0.3826296 ,0.3712158 ,,,
5065.0000000 ,0.3599345 ,0.3906810 ,0.3772235 ,,,
5066.0000000 ,0.3510710 ,0.4037792 ,0.3915897 ,,,
5067.0000000 ,0.3918766 ,0.3976043 ,0.3922405 ,,,
5068.0000000 ,0.3638037 ,0.3963499 ,0.3850195 ,,,
5069.0000000 ,0.3531184 ,0.3830695 ,0.3753156 ,,,
5070.0000000 ,0.3541778 ,0.3970700 ,0.3843782 ,,,
5071.0000000 ,0.3750333 ,0.3835021 ,0.3654472 ,,,
5072.0000000 ,0.3531547 ,0.3994086 ,0.3876590 ,,,
5073.0000000 ,0.3567277 ,0.3840227 ,0.3701646 ,,,
5074.0000000 ,0.3567207 ,0.3883963 ,0.3784046 ,,,
5075.0000000 ,0.3638819 ,0.3781396 ,0.3696748 ,,,
5076.0000000 ,0.3575933 ,0.4382017 ,0.4196848 ,,,
5077.0000000 ,0.3784660 ,0.3887528 ,0.3714986 ,,,
5078.0000000 ,0.3514693 ,0.3979048 ,0.3830085 ,,,
5079.0000000 ,0.3777262 ,0.3961738 ,0.3846161 ,,,
5080.0000000 ,0.3767024 ,0.3935963 ,0.3826445 ,,,
5081.0000000 ,0.3591400 ,0.4011121 ,0.3831275 ,,,
5082.0000000 ,0.3648970 ,0.3812387 ,0.3703100 ,,,
5083.0000000 ,0.3569511 ,0.3918312 ,0.3814662 ,,,
5084.0000000 ,0.3602723 ,0.3727977 ,0.3642688 ,,,
5085.0000000 ,0.3542767 ,0.3945408 ,0.3846740 ,,,
5086.0000000 ,0.3622706 ,0.3935800 ,0.3830016 ,,,
5087.0000000 ,0.3733107 ,0.3812474 ,0.3689703 ,,,
5088.0000000 ,0.3752872 ,0.3871252 ,0.3762975 ,,,
5089.0000000 ,0.3700435 ,0.3853449 ,0.3675041 ,,,
5090.0000000 ,0.3559298 ,0.3571548 ,0.3564200 ,,,
5091.0000000 ,0.3589833 ,0.3894539 ,0.3795519 ,,,
5092.0000000 ,0.3481237 ,0.3965539 ,0.3823241 ,,,
5093.0000000 ,0.3718610 ,0.3858144 ,0.3790961 ,,,
5094.0000000 ,0.3547584 ,0.3633214 ,0.3558660 ,,,
5095.0000000 ,0.3582020 ,0.3981784 ,0.3783922 ,,,
5096.0000000 ,0.3746426 ,0.3842836 ,0.3753554 ,,,
5097.0000000 ,0.3671657 ,0.3879981 ,0.3742914 ,,,
5098.0000000 ,0.3627385 ,0.3812148 ,0.3746240 ,,,
5099.0000000 ,0.3727916 ,0.3892404 ,0.3742999 ,,,
5100.0000000 ,0.3584296 ,0.3841608 ,0.3762822 ,,,
5101.0000000 ,0.3724622 ,0.3685522 ,0.3537270 ,,,
5102.0000000 ,0.3509995 ,0.3873514 ,0.3788688 ,,,
5103.0000000 ,0.3693152 ,0.3864801 ,0.3754853 ,,,
5104.0000000 ,0.3561398 ,0.3838875 ,0.3714097 ,,,
5105.0000000 ,0.3557663 ,0.3892044 ,0.3754953 ,,,
5106.0000000 ,0.3788104 ,0.3785595 ,0.3654439 ,,,
5107.0000000 ,0.3648655 ,0.4003576 ,0.3873988 ,,,
5108.0000000 ,0.3645065 ,0.3921180 ,0.3748164 ,,,
5109.0000000 ,0.3764423 ,0.3940257 ,0.3795743 ,,,
5110.0000000 ,0.3401258 ,0.3829235 ,0.3731039 ,,,
5111.0000000 ,0.3629300 ,0.3805321 ,0.3689424 ,,,
5112.0000000 ,0.3507887 ,0.3806139 ,0.3699342 ,,,
5113.0000000 ,0.3729809 ,0.3851529 ,0.3723786 ,,,
5114.0000000 ,0.3712921 ,0.3731201 ,0.3632957 ,,,
5115.0000000 ,0.3684865 ,0.3967455 ,0.3842606 ,,,
5116.0000000 ,0.3594751 ,0.3946007 ,0.3880103 ,,,
5117.0000000 ,0.3725126 ,0.3886281 ,0.3796080 ,,,
5118.0000000 ,0.3676745 ,0.3853065 ,0.3745292 ,,,
5119.0000000 ,0.3610264 ,0.3915448 ,0.3808258 ,,,
5120.0000000 ,0.3740095 ,0.3776445 ,0.3655824 ,,,
5121.0000000 ,0.3564823 ,0.3662398 ,0.3578044 ,,,
5122.0000000 ,0.3594960 ,0.3858718 ,0.3760488 ,,,
5123.0000000 ,0.3831289 ,0.3873737 ,0.3727199 ,,,
5124.0000000 ,0.3721923 ,0.3728633 ,0.3662890 ,,,
5125.0000000 ,0.3471958 ,0.3767294 ,0.3606553 ,,,
5126.0000000 ,0.3568474 ,0.4011985 ,0.3850228 ,,,
5127.0000000 ,0.3565833 ,0.3780546 ,0.3689986 ,,,
5128.0000000 ,0.3550094 ,0.3831040 ,0.3734315 ,,,
5129.0000000 ,0.3604710 ,0.3747720 ,0.3650993 ,,,
5130.0000000 ,0.3557983 ,0.3601325 ,0.3584257 ,,,
5131.0000000 ,0.3774265 ,0.3863736 ,0.3765932 ,,,
5132.0000000 ,0.3737749 ,0.3860431 ,0.3775651 ,,,
5133.0000000 ,0.3601406 ,0.3928986 ,0.3799909 ,,,
5134.0000000 ,0.3731996 ,0.3802472 ,0.3637882 ,,,
5135.0000000 ,0.3634818 ,0.3753531 ,0.3703236 ,,,
5136.0000000 ,0.3537976 ,0.3846611 ,0.3740920 ,,,
5137.0000000 ,0.3694049 ,0.3719736 ,0.3574604 ,,,
5138.0000000 ,0.3610145 ,0.3883873 ,0.3782382 ,,,
5139.0000000 ,0.3514018 ,0.3838860 ,0.3714061 ,,,
5140.0000000 ,0.3494930 ,0.4024364 ,0.3938321 ,,,
5141.0000000 ,0.3814653 ,0.3829663 ,0.3689722 ,,,
5142.0000000 ,0.3687802 ,0.3584471 ,0.3491557 ,,,
5143.0000000 ,0.3694655 ,0.3898008 ,0.3824295 ,,,
5144.0000000 ,0.3649159 ,0.3869276 ,0.3740881 ,,,
5145.0000000 ,0.3913758 ,0.3917027 ,0.3791332 ,,,
5146.0000000 ,0.3586209 ,0.3921865 ,0.3823285 ,,,
5147.0000000 ,0.3668002 ,0.3632106 ,0.3585393 ,,,
5148.0000000 ,0.3473344 ,0.3834191 ,0.3719283 ,,,
5149.0000000 ,0.3540238 ,0.3865914 ,0.3759421 ,,,
5150.0000000 ,0.3635736 ,0.3674664 ,0.3602296 ,,,
5151.0000000 ,0.3507935 ,0.3977127 ,0.3879398 ,,,
5152.0000000 ,0.3646137 ,0.3974387 ,0.3844183 ,,,
5153.0000000 ,0.3481698 ,0.3757321 ,0.3684512 ,,,
5154.0000000 ,0.3593712 ,0.3925213 ,0.3765179 ,,,
5155.0000000 ,0.3625051 ,0.4035888 ,0.3906178 ,,,
5156.0000000 ,0.3598942 ,0.3994388 ,0.3853929 ,,,
5157.0000000 ,0.3566166 ,0.3842784 ,0.3697850 ,,,
5158.0000000 ,0.3717486 ,0.3980435 ,0.3823375 ,,,
5159.0000000 ,0.3652711 ,0.3911734 ,0.3791251 ,,,
5160.0000000 ,0.3457328 ,0.3932083 ,0.3819534 ,,,
5161.0000000 ,0.3479159 ,0.3872248 ,0.3808728 ,,,
5162.0000000 ,0.3491071 ,0.3851077 ,0.3713320 ,,,
5163.0000000 ,0.3638018 ,0.3825559 ,0.3712869 ,,,
5164.0000000 ,0.3531586 ,0.3739024 ,0.3626901 ,,,
5165.0000000 ,0.3484084 ,0.3796832 ,0.3739552 ,,,
5166.0000000 ,0.3541332 ,0.3826318 ,0.3677735 ,,,
5167.0000000 ,0.3718036 ,0.3966285 ,0.3857476 ,,,
5168.0000000 ,0.3529819 ,0.3845112 ,0.3698006 ,,,
5169.0000000 ,0.3606417 ,0.3946708 ,0.3818160 ,,,
5170.0000000 ,0.3602347 ,0.3923462 ,0.3806423 ,,,
5171.0000000 ,0.3513313 ,0.3972823 ,0.3921895 ,,,
5172.0000000 ,0.3771164 ,0.3978774 ,0.3879985 ,,,
5173.0000000 ,0.3600218 ,0.3865707 ,0.3654890 ,,,
5174.0000000 ,0.3642599 ,0.3797236 ,0.3730506 ,,,
5175.0000000 ,0.3525294 ,0.3958248 ,0.3824803 ,,,
5176.0000000 ,0.3654536 ,0.3942822 ,0.3801575 ,,,
5177.0000000 ,0.3651378 ,0.3869449 ,0.3712362 ,,,
5178.0000000 ,0.3591402 ,0.3715121 ,0.3598707 ,,,
5179.0000000 ,0.3611811 ,0.3951008 ,0.3821519 ,,,
5180.0000000 ,0.3592038 ,0.3660687 ,0.3569972 ,,,
5181.0000000 ,0.3520104 ,0.3830995 ,0.3735012 ,,,
5182.0000000 ,0.3653253 ,0.3979432 ,0.3878234 ,,,
5183.0000000 ,0.3608468 ,0.3813734 ,0.3715162 ,,,
5184.0000000 ,0.3548146 ,0.3700697 ,0.3628629 ,,,
5185.0000000 ,0.3525086 ,0.3828517 ,0.3745586 ,,,
5186.0000000 ,0.3716919 ,0.3868473 ,0.3732997 ,,,
5187.0000000 ,0.3637367 ,0.3874015 ,0.3727606 ,,,
5188.0000000 ,0.3659989 ,0.3851264 ,0.3756163 ,,,
5189.0000000 ,0.3567294 ,0.3768090 ,0.3627676 ,,,
5190.0000000 ,0.3417866 ,0.3795817 ,0.3663290 ,,,
5191.0000000 ,0.3693303 ,0.3952931 ,0.3807821 ,,,
5192.0000000 ,0.3573005 ,0.3913462 ,0.3797365 ,,,
5193.0000000 ,0.3588210 ,0.3739259 ,0.3655394 ,,,
5194.0000000 ,0.3643861 ,0.3878072 ,0.3800671 ,,,
5195.0000000 ,0.3662564 ,0.3815227 ,0.3685236 ,,,
5196.0000000 ,0.3619899 ,0.3928957 ,0.3784278 ,,,
5197.0000000 ,0.3558450 ,0.3755761 ,0.3711659 ,,,
5198.0000000 ,0.3728981 ,0.4045661 ,0.3879009 ,,,
5199.0000000 ,0.3786692 ,0.3897109 ,0.3786999 ,,,
5200.0000000 ,0.3609564 ,0.3948399 ,0.3765688 ,,,
5201.0000000 ,0.3628882 ,0.3672028 ,0.3584914 ,,,
5202.0000000 ,0.3687844 ,0.3733432 ,0.3568063 ,,,
5203.0000000 ,0.3701257 ,0.3846640 ,0.3770770 ,,,
5204.0000000 ,0.3565246 ,0.3849243 ,0.3703443 ,,,
5205.0000000 ,0.3648865 ,0.3728966 ,0.3694146 ,,,
5206.0000000 ,0.3583835 ,0.3929341 ,0.3762348 ,,,
5207.0000000 ,0.3706265 ,0.3896070 ,0.3736416 ,,,
5208.0000000 ,0.3794352 ,0.3825077 ,0.3733023 ,,,
5209.0000000 ,0.3566990 ,0.3970628 ,0.3872585 ,,,
5210.0000000 ,0.3656390 ,0.3860444 ,0.3770757 ,,,
5211.0000000 ,0.3702811 ,0.3777753 ,0.3691997 ,,,
5212.0000000 ,0.3604940 ,0.3840487 ,0.3794441 ,,,
5213.0000000 ,0.3571553 ,0.3814692 ,0.3683011 ,,,
5214.0000000 ,0.3589701 ,0.3829621 ,0.3725940 ,,,
5215.0000000 ,0.3641711 ,0.3919656 ,0.3786612 ,,,
5216.0000000 ,0.3527553 ,0.3940764 ,0.3880991 ,,,
5217.0000000 ,0.3710673 ,0.3886989 ,0.3747332 ,,,
5218.0000000 ,0.3613194 ,0.3904677 ,0.3784776 ,,,
5219.0000000 ,0.3558823 ,0.4081256 ,0.3959972 ,,,
5220.0000000 ,0.3434925 ,0.3951380 ,0.3856766 ,,,
5221.0000000 ,0.3524657 ,0.3798127 ,0.3706008 ,,,
5222.0000000 ,0.3612587 ,0.3863199 ,0.3801296 ,,,
5223.0000000 ,0.3700595 ,0.3773639 ,0.3650931 ,,,
5224.0000000 ,0.3584306 ,0.4058737 ,0.3941565 ,,,
5225.0000000 ,0.3722363 ,0.3912193 ,0.3790971 ,,,
5226.0000000 ,0.3628640 ,0.3740113 ,0.3665768 ,,,
5227.0000000 ,0.3779392 ,0.3818885 ,0.3738531 ,,,
5228.0000000 ,0.3552287 ,0.3994547 ,0.3846146 ,,,
5229.0000000 ,0.3723948 ,0.3978724 ,0.3886799 ,,,
5230.0000000 ,0.3593924 ,0.3759129 ,0.3622620 ,,,
5231.0000000 ,0.3590617 ,0.3936482 ,0.3799009 ,,,
5232.0000000 ,0.3662764 ,0.3894133 ,0.3795654 ,,,
5233.0000000 ,0.3682067 ,0.3890643 ,0.3755749 ,,,
5234.0000000 ,0.3689002 ,0.3865127 ,0.3732004 ,,,
5235.0000000 ,0.3662837 ,0.4016299 ,0.3899576 ,,,
5236.0000000 ,0.3545339 ,0.3622271 ,0.3557283 ,,,
5237.0000000 ,0.3465876 ,0.3796215 ,0.3671499 ,,,
5238.0000000 ,0.3722864 ,0.3718267 ,0.3616773 ,,,
5239.0000000 ,0.3783415 ,0.3879012 ,0.3756125 ,,,
5240.0000000 ,0.3589397 ,0.3827795 ,0.3668427 ,,,
5241.0000000 ,0.3561365 ,0.3882824 ,0.3801596 ,,,
5242.0000000 ,0.3624514 ,0.3771563 ,0.3673992 ,,,
5243.0000000 ,0.3547046 ,0.3711544 ,0.3649491 ,,,
5244.0000000 ,0.3546708 ,0.3759943 ,0.3659517 ,,,
5245.0000000 ,0.3593451 ,0.3821430 ,0.3764509 ,,,
5246.0000000 ,0.3555660 ,0.3814666 ,0.3652665 ,,,
5247.0000000 ,0.3504780 ,0.3819128 ,0.3755155 ,,,
5248.0000000 ,0.3635817 ,0.3678197 ,0.3574063 ,,,
5249.0000000 ,0.3465918 ,0.3774555 ,0.3619212 ,,,
5250.0000000 ,0.3584810 ,0.3831923 ,0.3763966 ,,,
5251.0000000 ,0.3622728 ,0.3869060 ,0.3744048 ,,,
5252.0000000 ,0.3689088 ,0.3704842 ,0.3579391 ,,,
5253.0000000 ,0.3849994 ,0.3787494 ,0.3677405 ,,,
5254.0000000 ,0.3493667 ,0.3872384 ,0.3729078 ,,,
5255.0000000 ,0.3667016 ,0.3737464 ,0.3655495 ,,,
5256.0000000 ,0.3709759 ,0.3743323 ,0.3686925 ,,,
5257.0000000 ,0.3567090 ,0.3962555 ,0.3811859 ,,,
5258.0000000 ,0.3479634 ,0.3658988 ,0.3582090 ,,,
5259.0000000 ,0.3732857 ,0.3669856 ,0.3633327 ,,,
5260.0000000 ,0.3742612 ,0.3771823 ,0.3665630 ,,,
5261.0000000 ,0.3665636 ,0.3948324 ,0.3782772 ,,,
5262.0000000 ,0.3500370 ,0.3671247 ,0.3609637 ,,,
5263.0000000 ,0.3572338 ,0.3929054 ,0.3739462 ,,,
5264.0000000 ,0.3680305 ,0.3921203 ,0.3799434 ,,,
5265.0000000 ,0.3568073 ,0.3831131 ,0.3739172 ,,,
5266.0000000 ,0.3620397 ,0.3858888 ,0.3731301 ,,,
5267.0000000 ,0.3528132 ,0.3843241 ,0.3776630 ,,,
5268.0000000 ,0.3718253 ,0.4006065 ,0.3888711 ,,,
5269.0000000 ,0.3595626 ,0.3826276 ,0.3763497 ,,,
5270.0000000 ,0.3586618 ,0.3931894 ,0.3846088 ,,,
5271.0000000 ,0.3726901 ,0.3677273 ,0.3520822 ,,,
5272.0000000 ,0.3696105 ,0.3651148 ,0.3622855 ,,,
5273.0000000 ,0.3595785 ,0.3801315 ,0.3675306 ,,,
5274.0000000 ,0.3791535 ,0.3826470 ,0.3761179 ,,,
5275.0000000 ,0.3628947 ,0.3814468 ,0.3684300 ,,,
5276.0000000 ,0.3556065 ,0.3798931 ,0.3757331 ,,,
5277.0000000 ,0.3628735 ,0.3505068 ,0.3441922 ,,,
5278.0000000 ,0.3526463 ,0.3882960 ,0.3778496 ,,,
5279.0000000 ,0.3661419 ,0.3816559 ,0.3676366 ,,,
5280.0000000 ,0.4048334 ,0.3781203 ,0.3676599 ,,,
5281.0000000 ,0.3741755 ,0.3853138 ,0.3785776 ,,,
5282.0000000 ,0.3573544 ,0.3980873 ,0.3849889 ,,,
5283.0000000 ,0.3744117 ,0.3986830 ,0.3925656 ,,,
5284.0000000 ,0.3535557 ,0.3937555 ,0.3829396 ,,,
5285.0000000 ,0.3593222 ,0.3967432 ,0.3835906 ,,,
5286.0000000 ,0.3479377 ,0.3893042 ,0.3713573 ,,,
5287.0000000 ,0.3680677 ,0.3764848 ,0.3691253 ,,,
5288.0000000 ,0.3461377 ,0.3897012 ,0.3781404 ,,,
5289.0000000 ,0.3613398 ,0.3810135 ,0.3694232 ,,,
5290.0000000 ,0.3632831 ,0.3861662 ,0.3766860 ,,,
5291.0000000 ,0.3557551 ,0.3834347 ,0.3717156 ,,,
5292.0000000 ,0.3473356 ,0.3875734 ,0.3742571 ,,,
5293.0000000 ,0.3588704 ,0.3787103 ,0.3736972 ,,,
5294.0000000 ,0.3648596 ,0.3723983 ,0.3588311 ,,,
5295.0000000 ,0.3563506 ,0.3932538 ,0.3794053 ,,,
5296.0000000 ,0.3636777 ,0.3866884 ,0.3789565 ,,,
5297.0000000 ,0.3507439 ,0.3831956 ,0.3704230 ,,,
5298.0000000 ,0.3706830 ,0.3911140 ,0.3833892 ,,,
5299.0000000 ,0.3660695 ,0.3934777 ,0.3808979 ,,,
5300.0000000 ,0.3689163 ,0.3814995 ,0.3686630 ,,,
5301.0000000 ,0.3567211 ,0.3881474 ,0.3747328 ,,,
5302.0000000 ,0.3580732 ,0.4036948 ,0.3890733 ,,,
5303.0000000 ,0.3705187 ,0.3869743 ,0.3765049 ,,,
5304.0000000 ,0.3576904 ,0.3742820 ,0.3633156 ,,,
5305.0000000 ,0.3582652 ,0.3913833 ,0.3825381 ,,,
5306.0000000 ,0.3583926 ,0.3891732 ,0.3808529 ,,,
5307.0000000 ,0.3512017 ,0.3749332 ,0.3693614 ,,,
5308.0000000 ,0.3641560 ,0.3729363 ,0.3662504 ,,,
5309.0000000 ,0.3479864 ,0.3907178 ,0.3792154 ,,,
5310.0000000 ,0.3546070 ,0.3955760 ,0.3822568 ,,,
5311.0000000 ,0.3457803 ,0.4270777 ,0.4157759 ,,,
5312.0000000 ,0.3793696 ,0.3708692 ,0.3607233 ,,,
5313.0000000 ,0.3426133 ,0.3850959 ,0.3711369 ,,,
5314.0000000 ,0.3673218 ,0.3804940 ,0.3755270 ,,,
5315.0000000 ,0.3779065 ,0.3831551 ,0.3696013 ,,,
5316.0000000 ,0.3508460 ,0.3867789 ,0.3736818 ,,,
5317.0000000 ,0.3720605 ,0.3836131 ,0.3735355 ,,,
5318.0000000 ,0.3513986 ,0.3749694 ,0.3692449 ,,,
5319.0000000 ,0.3547796 ,0.3779430 ,0.3697624 ,,,
5320.0000000 ,0.3646534 ,0.3792436 ,0.3671262 ,,,
5321.0000000 ,0.3707663 ,0.4028386 ,0.3864127 ,,,
5322.0000000 ,0.3579728 ,0.3883241 ,0.3776574 ,,,
5323.0000000 ,0.3587403 ,0.3802267 ,0.3726681 ,,,
5324.0000000 ,0.3458819 ,0.3736533 ,0.3671200 ,,,
5325.0000000 ,0.3584242 ,0.3924576 ,0.3787008 ,,,
5326.0000000 ,0.3720056 ,0.3809395 ,0.3704465 ,,,
5327.0000000 ,0.3612869 ,0.3904185 ,0.3775606 ,,,
5328.0000000 ,0.3512917 ,0.3794101 ,0.3679505 ,,,
5329.0000000 ,0.3599436 ,0.3850073 ,0.3689959 ,,,
5330.0000000 ,0.3686621 ,0.3790885 ,0.3673130 ,,,
5331.0000000 ,0.3712666 ,0.3782260 ,0.3675127 ,,,
5332.0000000 ,0.3643146 ,0.3835059 ,0.3763547 ,,,
5333.0000000 ,0.3589939 ,0.3945439 ,0.3788998 ,,,
5334.0000000 ,0.3565457 ,0.3833443 ,0.3765177 ,,,
5335.0000000 ,0.3564147 ,0.3692385 ,0.3556670 ,,,
5336.0000000 ,0.3462296 ,0.4188935 ,0.4076529 ,,,
5337.0000000 ,0.3516994 ,0.3853083 ,0.3731914 ,,,
5338.0000000 ,0.3699266 ,0.3783801 ,0.3705453 ,,,
5339.0000000 ,0.3665762 ,0.3802892 ,0.3701482 ,,,
5340.0000000 ,0.3452110 ,0.3793318 ,0.3699086 ,,,
5341.0000000 ,0.3535041 ,0.3886378 ,0.3776059 ,,,
5342.0000000 ,0.3643849 ,0.3877202 ,0.3770631 ,,,
5343.0000000 ,0.3531519 ,0.3737304 ,0.3682178 ,,,
5344.0000000 ,0.3549789 ,0.3882684 ,0.3742752 ,,,
5345.0000000 ,0.3834807 ,0.3786663 ,0.3774306 ,,,
5346.0000000 ,0.3504555 ,0.3873615 ,0.3749700 ,,,
5347.0000000 ,0.3681671 ,0.3740161 ,0.3635479 ,,,
5348.0000000 ,0.3665129 ,0.3978490 ,0.3864655 ,,,
5349.0000000 ,0.3716863 ,0.3906852 ,0.3791691 ,,,
5350.0000000 ,0.3506809 ,0.3818530 ,0.3719994 ,,,
5351.0000000 ,0.3767180 ,0.3798931 ,0.3752159 ,,,
5352.0000000 ,0.3482201 ,0.3718590 ,0.3651034 ,,,
5353.0000000 ,0.3684413 ,0.3795816 ,0.3672670 ,,,
5354.0000000 ,0.3538637 ,0.3931671 ,0.3780734 ,,,
5355.0000000 ,0.3645074 ,0.3787321 ,0.3672507 ,,,
5356.0000000 ,0.3733794 ,0.3657004 ,0.3594266 ,,,
5357.0000000 ,0.3847847 ,0.3843940 ,0.3714508 ,,,
5358.0000000 ,0.3591405 ,0.4056312 ,0.3898379 ,,,
5359.0000000 ,0.3634710 ,0.3838915 ,0.3718711 ,,,
5360.0000000 ,0.3561698 ,0.3819948 ,0.3723569 ,,,
5361.0000000 ,0.3668777 ,0.4011575 ,0.3931067 ,,,
5362.0000000 ,0.3593117 ,0.3996011 ,0.3889916 ,,,
5363.0000000 ,0.3650684 ,0.3887074 ,0.3769133 ,,,
5364.0000000 ,0.3718240 ,0.3822809 ,0.3790600 ,,,
5365.0000000 ,0.3616202 ,0.3795896 ,0.3707078 ,,,
5366.0000000 ,0.3655825 ,0.3801211 ,0.3696018 ,,,
5367.0000000 ,0.3674991 ,0.3803402 ,0.3681325 ,,,
5368.0000000 ,0.3657852 ,0.4035987 ,0.3900738 ,,,
5369.0000000 ,0.3598643 ,0.3781196 ,0.3632912 ,,,
5370.0000000 ,0.3703374 ,0.3675094 ,0.3606893 ,,,
5371.0000000 ,0.3525588 ,0.3832962 ,0.3755551 ,,,
5372.0000000 ,0.3567080 ,0.3792817 ,0.3678235 ,,,
5373.0000000 ,0.3650536 ,0.3690095 ,0.3593111 ,,,
5374.0000000 ,0.3587559 ,0.3752597 ,0.3644561 ,,,
5375.0000000 ,0.3488752 ,0.3765671 ,0.3690280 ,,,
5376.0000000 ,0.3659833 ,0.3829977 ,0.3763782 ,,,
5377.0000000 ,0.3494225 ,0.3662651 ,0.3554335 ,,,
5378.0000000 ,0.3677149 ,0.4054750 ,0.3892918 ,,,
5379.0000000 ,0.3451525 ,0.3907036 ,0.3804888 ,,,
5380.0000000 ,0.3718698 ,0.3945402 ,0.3867239 ,,,
5381.0000000 ,0.3686082 ,0.3795844 ,0.3695508 ,,,
5382.0000000 ,0.3731667 ,0.3838506 ,0.3822746 ,,,
5383.0000000 ,0.3585429 ,0.3845119 ,0.3728627 ,,,
5384.0000000 ,0.4030522 ,0.3762449 ,0.3643117 ,,,
5385.0000000 ,0.3589870 ,0.3912940 ,0.3844645 ,,,
5386.0000000 ,0.3702454 ,0.3994706 ,0.3812184 ,,,
5387.0000000 ,0.3676749 ,0.3996800 ,0.3875948 ,,,
5388.0000000 ,0.3714274 ,0.3782860 ,0.3709449 ,,,
5389.0000000 ,0.3670457 ,0.3773245 ,0.3652515 ,,,
5390.0000000 ,0.3624928 ,0.3869069 ,0.3803974 ,,,
5391.0000000 ,0.3623440 ,0.3757991 ,0.3689787 ,,,
5392.0000000 ,0.3519722 ,0.3689170 ,0.3571840 ,,,
5393.0000000 ,0.3668156 ,0.3727107 ,0.3605267 ,,,
5394.0000000 ,0.3685157 ,0.3900495 ,0.3744222 ,,,
5395.0000000 ,0.3656984 ,0.3800188 ,0.3766617 ,,,
5396.0000000 ,0.3529180 ,0.3673309 ,0.3606699 ,,,
5397.0000000 ,0.3602445 ,0.3835445 ,0.3722267 ,,,
5398.0000000 ,0.3590292 ,0.3801135 ,0.3676303 ,,,
5399.0000000 ,0.3665825 ,0.4013156 ,0.3889025 ,,,
5400.0000000 ,0.3680415 ,0.3939626 ,0.3874189 ,,,
5401.0000000 ,0.3569461 ,0.3802958 ,0.3671537 ,,,
5402.0000000 ,0.3624402 ,0.3769608 ,0.3656415 ,,,
5403.0000000 ,0.3633855 ,0.3819622 ,0.3751318 ,,,
5404.0000000 ,0.3627929 ,0.3881096 ,0.3758570 ,,,
5405.0000000 ,0.3513135 ,0.3706777 ,0.3710395 ,,,
5406.0000000 ,0.3560117 ,0.3786352 ,0.3675126 ,,,
5407.0000000 ,0.3524021 ,0.3863600 ,0.3752343 ,,,
5408.0000000 ,0.3715432 ,0.3896020 ,0.3792202 ,,,
5409.0000000 ,0.3701196 ,0.3995745 ,0.3854932 ,,,
5410.0000000 ,0.3614096 ,0.3870163 ,0.3745607 ,,,
5411.0000000 ,0.3466481 ,0.3812018 ,0.3715294 ,,,
5412.0000000 ,0.3558476 ,0.3895208 ,0.3782389 ,,,
5413.0000000 ,0.3527354 ,0.3671683 ,0.3551762 ,,,
5414.0000000 ,0.3449524 ,0.3984348 ,0.3838535 ,,,
5415.0000000 ,0.3709111 ,0.3860276 ,0.3758777 ,,,
5416.0000000 ,0.3605840 ,0.3747035 ,0.3721544 ,,,
5417.0000000 ,0.3949383 ,0.3901231 ,0.3765352 ,,,
5418.0000000 ,0.3734101 ,0.3804705 ,0.3706378 ,,,
5419.0000000 ,0.3548188 ,0.3989096 ,0.3848101 ,,,
5420.0000000 ,0.3424556 ,0.3910880 ,0.3800288 ,,,
5421.0000000 ,0.3621503 ,0.3813831 ,0.3757649 ,,,
5422.0000000 ,0.3535185 ,0.3940200 ,0.3848624 ,,,
5423.0000000 ,0.3601976 ,0.3619753 ,0.3506280 ,,,
5424.0000000 ,0.3517108 ,0.3937566 ,0.3795316 ,,,
5425.0000000 ,0.3647322 ,0.3826839 ,0.3648854 ,,,
5426.0000000 ,0.3576471 ,0.3911273 ,0.3743949 ,,,
5427.0000000 ,0.3724356 ,0.3671791 ,0.3643695 ,,,
5428.0000000 ,0.3622370 ,0.3556701 ,0.3555122 ,,,
5429.0000000 ,0.3766355 ,0.3932334 ,0.3868298 ,,,
5430.0000000 ,0.3629535 ,0.3809495 ,0.3698468 ,,,
5431.0000000 ,0.3503057 ,0.3747046 ,0.3727239 ,,,
5432.0000000 ,0.3558821 ,0.3767396 ,0.3708255 ,,,
5433.0000000 ,0.3710619 ,0.3801066 ,0.3724327 ,,,
5434.0000000 ,0.3474521 ,0.3817996 ,0.3689532 ,,,
5435.0000000 ,0.3603214 ,0.3947176 ,0.3797896 ,,,
5436.0000000 ,0.3457363 ,0.3884775 ,0.3807133 ,,,
5437.0000000 ,0.3668566 ,0.3795638 ,0.3701843 ,,,
5438.0000000 ,0.3395881 ,0.3934777 ,0.3846868 ,,,
5439.0000000 ,0.3690368 ,0.3676046 ,0.3615128 ,,,
5440.0000000 ,0.3762894 ,0.3799839 ,0.3702061 ,,,
5441.0000000 ,0.3705946 ,0.3896747 ,0.3743419 ,,,
5442.0000000 ,0.3538921 ,0.3733604 ,0.3608005 ,,,
5443.0000000 ,0.3674625 ,0.3797368 ,0.3664697 ,,,
5444.0000000 ,0.3571126 ,0.3771708 ,0.3640479 ,,,
5445.0000000 ,0.3625690 ,0.3782029 ,0.3603935 ,,,
5446.0000000 ,0.3582570 ,0.3715377 ,0.3637367 ,,,
5447.0000000 ,0.3517958 ,0.4002011 ,0.3869999 ,,,
5448.0000000 ,0.3720688 ,0.3939938 ,0.3773077 ,,,
5449.0000000 ,0.3570603 ,0.4009489 ,0.3906167 ,,,
5450.0000000 ,0.3589486 ,0.3707167 ,0.3714895 ,,,
5451.0000000 ,0.3637104 ,0.3634485 ,0.3564133 ,,,
5452.0000000 ,0.3533137 ,0.3795765 ,0.3739266 ,,,
5453.0000000 ,0.3795181 ,0.3889655 ,0.3796902 ,,,
5454.0000000 ,0.3585906 ,0.3734010 ,0.3662639 ,,,
5455.0000000 ,0.3748689 ,0.3854593 ,0.3818105 ,,,
5456.0000000 ,0.3529419 ,0.3848386 ,0.3723253 ,,,
5457.0000000 ,0.3650360 ,0.3603087 ,0.3510257 ,,,
5458.0000000 ,0.3640524 ,0.4032655 ,0.3824515 ,,,
5459.0000000 ,0.3574657 ,0.3913963 ,0.3810963 ,,,
5460.0000000 ,0.3500802 ,0.3849303 ,0.3781579 ,,,
5461.0000000 ,0.3549670 ,0.3854568 ,0.3726978 ,,,
5462.0000000 ,0.3597202 ,0.3687932 ,0.3523403 ,,,
5463.0000000 ,0.3632617 ,0.3832358 ,0.3779863 ,,,
5464.0000000 ,0.3574166 ,0.3856936 ,0.3759098 ,,,
5465.0000000 ,0.3699199 ,0.3974939 ,0.3839042 ,,,
5466.0000000 ,0.3697613 ,0.3719573 ,0.3601099 ,,,
5467.0000000 ,0.3625426 ,0.3609099 ,0.3532615 ,,,
5468.0000000 ,0.3669069 ,0.3802713 ,0.3712811 ,,,
5469.0000000 ,0.3679039 ,0.3833808 ,0.3740960 ,,,
5470.0000000 ,0.3712142 ,0.3999996 ,0.3919882 ,,,
5471.0000000 ,0.3651124 ,0.3631872 ,0.3544621 ,,,
5472.0000000 ,0.3760641 ,0.3828777 ,0.3722557 ,,,
5473.0000000 ,0.3519029 ,0.3706727 ,0.3613363 ,,,
5474.0000000 ,0.3546692 ,0.3880902 ,0.3785721 ,,,
5475.0000000 ,0.3622933 ,0.3874672 ,0.3743794 ,,,
5476.0000000 ,0.3603677 ,0.3737278 ,0.3643462 ,,,
5477.0000000 ,0.3751318 ,0.3695621 ,0.3652970 ,,,
5478.0000000 ,0.3651497 ,0.3721154 ,0.3650460 ,,,
5479.0000000 ,0.3685608 ,0.3888400 ,0.3788013 ,,,
5480.0000000 ,0.3546131 ,0.3794816 ,0.3702386 ,,,
5481.0000000 ,0.3658275 ,0.3963598 ,0.3844238 ,,,
5482.0000000 ,0.3512547 ,0.3880351 ,0.3702170 ,,,
5483.0000000 ,0.3578958 ,0.3890619 ,0.3763617 ,,,
5484.0000000 ,0.3723470 ,0.3860439 ,0.3835215 ,,,
5485.0000000 ,0.3875071 ,0.3855139 ,0.3741699 ,,,
5486.0000000 ,0.3424617 ,0.3854349 ,0.3764734 ,,,
5487.0000000 ,0.3536928 ,0.3751897 ,0.3704495 ,,,
5488.0000000 ,0.3526104 ,0.3700668 ,0.3601344 ,,,
5489.0000000 ,0.3625623 ,0.3825215 ,0.3710981 ,,,
5490.0000000 ,0.3645703 ,0.3880031 ,0.3778912 ,,,
5491.0000000 ,0.3707237 ,0.4065960 ,0.3933538 ,,,
5492.0000000 ,0.3784041 ,0.3973814 ,0.3828738 ,,,
5493.0000000 ,0.3770331 ,0.3939660 ,0.3823134 ,,,
5494.0000000 ,0.3554541 ,0.3764447 ,0.3657846 ,,,
5495.0000000 ,0.3542224 ,0.3920331 ,0.3790441 ,,,
5496.0000000 ,0.3623389 ,0.3795688 ,0.3625116 ,,,
5497.0000000 ,0.3571576 ,0.3957806 ,0.3821079 ,,,
5498.0000000 ,0.3499658 ,0.3750354 ,0.3608044 ,,,
5499.0000000 ,0.3561560 ,0.3933480 ,0.3846281 ,,,
5500.0000000 ,0.3576956 ,0.4003037 ,0.3927619 ,,,
5501.0000000 ,0.3633742 ,0.3747354 ,0.3596926 ,,,
5502.0000000 ,0.3552266 ,0.3895887 ,0.3740740 ,,,
5503.0000000 ,0.3735835 ,0.3873364 ,0.3732290 ,,,
5504.0000000 ,0.3642568 ,0.3852734 ,0.3711176 ,,,
5505.0000000 ,0.3781623 ,0.3856106 ,0.3730456 ,,,
5506.0000000 ,0.3671516 ,0.3717340 ,0.3598139 ,,,
5507.0000000 ,0.3607661 ,0.3873022 ,0.3725659 ,,,
5508.0000000 ,0.3465042 ,0.3916756 ,0.3807937 ,,,
5509.0000000 ,0.3676894 ,0.3843067 ,0.3705963 ,,,
5510.0000000 ,0.3784017 ,0.3798525 ,0.3710518 ,,,
5511.0000000 ,0.3654023 ,0.4006510 ,0.3921777 ,,,
5512.0000000 ,0.3593170 ,0.3829589 ,0.3733629 ,,,
5513.0000000 ,0.3486044 ,0.3783750 ,0.3645377 ,,,
5514.0000000 ,0.3697243 ,0.3642428 ,0.3524748 ,,,
5515.0000000 ,0.3591183 ,0.3732212 ,0.3579849 ,,,
5516.0000000 ,0.3715854 ,0.3870852 ,0.3698358 ,,,
5517.0000000 ,0.3736334 ,0.3993403 ,0.3819125 ,,,
5518.0000000 ,0.3636008 ,0.3969975 ,0.3824156 ,,,
5519.0000000 ,0.3525993 ,0.3813871 ,0.3739729 ,,,
5520.0000000 ,0.3654949 ,0.3952507 ,0.3796879 ,,,
5521.0000000 ,0.3566592 ,0.3888457 ,0.3743773 ,,,
5522.0000000 ,0.3529252 ,0.3637823 ,0.3613833 ,,,
5523.0000000 ,0.3639778 ,0.3981425 ,0.3824746 ,,,
5524.0000000 ,0.3638974 ,0.3898762 ,0.3794820 ,,,
5525.0000000 ,0.3638520 ,0.3856608 ,0.3745340 ,,,
5526.0000000 ,0.3584188 ,0.3940307 ,0.3805139 ,,,
5527.0000000 ,0.3787248 ,0.3942626 ,0.3804768 ,,,
5528.0000000 ,0.3616126 ,0.3862196 ,0.3700393 ,,,
5529.0000000 ,0.3233410 ,0.3814118 ,0.3711711 ,,,
5530.0000000 ,0.3577893 ,0.3862191 ,0.3724852 ,,,
5531.0000000 ,0.3846084 ,0.3963792 ,0.3814019 ,,,
5532.0000000 ,0.3572725 ,0.3858737 ,0.3726937 ,,,
5533.0000000 ,0.3669709 ,0.3751747 ,0.3628633 ,,,
5534.0000000 ,0.3576300 ,0.3752054 ,0.3644605 ,,,
5535.0000000 ,0.3971150 ,0.3799308 ,0.3721381 ,,,
5536.0000000 ,0.3655144 ,0.3863755 ,0.3773305 ,,,
5537.0000000 ,0.3593686 ,0.3856968 ,0.3734885 ,,,
5538.0000000 ,0.3531196 ,0.3912677 ,0.3817895 ,,,
5539.0000000 ,0.3597295 ,0.3870431 ,0.3792526 ,,,
5540.0000000 ,0.3611262 ,0.3739662 ,0.3619767 ,,,
5541.0000000 ,0.3495335 ,0.3713361 ,0.3647007 ,,,
5542.0000000 ,0.3433742 ,0.3876673 ,0.3779929 ,,,
5543.0000000 ,0.3628620 ,0.3852518 ,0.3727449 ,,,
5544.0000000 ,0.3501768 ,0.3690163 ,0.3594055 ,,,
5545.0000000 ,0.3752896 ,0.3850563 ,0.3726467 ,,,
5546.0000000 ,0.3736698 ,0.3747646 ,0.3677904 ,,,
5547.0000000 ,0.3544285 ,0.3712865 ,0.3657578 ,,,
5548.0000000 ,0.3363695 ,0.4053427 ,0.3879244 ,,,
5549.0000000 ,0.3675708 ,0.3619306 ,0.3576808 ,,,
5550.0000000 ,0.3567769 ,0.3928131 ,0.3811488 ,,,
5551.0000000 ,0.3529159 ,0.3883436 ,0.3797606 ,,,
5552.0000000 ,0.3591146 ,0.3930470 ,0.3785161 ,,,
5553.0000000 ,0.3506746 ,0.3743619 ,0.3633792 ,,,
5554.0000000 ,0.3564815 ,0.3823851 ,0.3711373 ,,,
5555.0000000 ,0.3550255 ,0.3833891 ,0.3704354 ,,,
5556.0000000 ,0.3631716 ,0.3621432 ,0.3540700 ,,,
5557.0000000 ,0.3820597 ,0.3781119 ,0.3695367 ,,,
5558.0000000 ,0.3646961 ,0.3826068 ,0.3696351 ,,,
5559.0000000 ,0.3609083 ,0.3827473 ,0.3749127 ,,,
5560.0000000 ,0.3593043 ,0.3765557 ,0.3684915 ,,,
5561.0000000 ,0.3592501 ,0.3703124 ,0.3613460 ,,,
5562.0000000 ,0.3741439 ,0.3787205 ,0.3675356 ,,,
5563.0000000 ,0.3679547 ,0.3736829 ,0.3647998 ,,,
5564.0000000 ,0.3692840 ,0.3891017 ,0.3789150 ,,,
5565.0000000 ,0.3655846 ,0.3827711 ,0.3778320 ,,,
5566.0000000 ,0.3524925 ,0.3876974 ,0.3766141 ,,,
5567.0000000 ,0.3622954 ,0.3923258 ,0.3773891 ,,,
5568.0000000 ,0.3693878 ,0.3932498 ,0.3789020 ,,,
5569.0000000 ,0.3660115 ,0.3932640 ,0.3834977 ,,,
5570.0000000 ,0.3700061 ,0.3825800 ,0.3692529 ,,,
5571.0000000 ,0.3521408 ,0.3753130 ,0.3675685 ,,,
5572.0000000 ,0.3540484 ,0.3790309 ,0.3688792 ,,,
5573.0000000 ,0.3603565 ,0.3857774 ,0.3708789 ,,,
5574.0000000 ,0.3605658 ,0.3828550 ,0.3740138 ,,,
5575.0000000 ,0.3720856 ,0.3859913 ,0.3690846 ,,,
5576.0000000 ,0.3462447 ,0.3704554 ,0.3614566 ,,,
5577.0000000 ,0.3744297 ,0.3730610 ,0.3640258 ,,,
5578.0000000 ,0.3463218 ,0.3876345 ,0.3744232 ,,,
5579.0000000 ,0.3568861 ,0.3712457 ,0.3677230 ,,,
5580.0000000 ,0.3538986 ,0.3813602 ,0.3628219 ,,,
5581.0000000 ,0.3568553 ,0.3853270 ,0.3688380 ,,,
5582.0000000 ,0.3582064 ,0.3924366 ,0.3763408 ,,,
5583.0000000 ,0.3478938 ,0.3733862 ,0.3585765 ,,,
5584.0000000 ,0.3543631 ,0.3819428 ,0.3677385 ,,,
5585.0000000 ,0.3736388 ,0.3742009 ,0.3628850 ,,,
5586.0000000 ,0.3643430 ,0.3821322 ,0.3744975 ,,,
5587.0000000 ,0.3605336 ,0.3915886 ,0.3808619 ,,,
5588.0000000 ,0.3725116 ,0.3947132 ,0.3845124 ,,,
5589.0000000 ,0.3766177 ,0.3909086 ,0.3738450 ,,,
5590.0000000 ,0.3631012 ,0.3850202 ,0.3769896 ,,,
5591.0000000 ,0.3727232 ,0.3953412 ,0.3827536 ,,,
5592.0000000 ,0.3428968 ,0.3974171 ,0.3846763 ,,,
5593.0000000 ,0.3549468 ,0.3726972 ,0.3683242 ,,,
5594.0000000 ,0.3376005 ,0.3804381 ,0.3687164 ,,,
5595.0000000 ,0.3530809 ,0.3654921 ,0.3612518 ,,,
5596.0000000 ,0.3607119 ,0.3674130 ,0.3604908 ,,,
5597.0000000 ,0.3527486 ,0.3782410 ,0.3646254 ,,,
5598.0000000 ,0.3689490 ,0.3760363 ,0.3613985 ,,,
5599.0000000 ,0.3528537 ,0.3817483 ,0.3676952 ,,,
5600.0000000 ,0.3744381 ,0.3776334 ,0.3650211 ,,,
5601.0000000 ,0.3513767 ,0.3747141 ,0.3663954 ,,,
5602.0000000 ,0.3553518 ,0.3861031 ,0.3785672 ,,,
5603.0000000 ,0.3552571 ,0.3789465 ,0.3746415 ,,,
5604.0000000 ,0.3618054 ,0.3944563 ,0.3840413 ,,,
5605.0000000 ,0.3516272 ,0.3832193 ,0.3685863 ,,,
5606.0000000 ,0.3633308 ,0.3856132 ,0.3776211 ,,,
5607.0000000 ,0.3432172 ,0.3838907 ,0.3678735 ,,,
5608.0000000 ,0.3557294 ,0.3767792 ,0.3720756 ,,,
5609.0000000 ,0.3683594 ,0.4002078 ,0.3861308 ,,,
5610.0000000 ,0.3634159 ,0.3820598 ,0.3660447 ,,,
5611.0000000 ,0.3710713 ,0.3813908 ,0.3668503 ,,,
5612.0000000 ,0.3561581 ,0.3989139 ,0.3894522 ,,,
5613.0000000 ,0.3564085 ,0.3892166 ,0.3756685 ,,,
5614.0000000 ,0.3683583 ,0.3849097 ,0.3761421 ,,,
5615.0000000 ,0.3551443 ,0.3850591 ,0.3757396 ,,,
5616.0000000 ,0.3580335 ,0.3787602 ,0.3730427 ,,,
5617.0000000 ,0.3508614 ,0.3648898 ,0.3546737 ,,,
5618.0000000 ,0.3819819 ,0.3757046 ,0.3691200 ,,,
5619.0000000 ,0.3542705 ,0.3812734 ,0.3641059 ,,,
5620.0000000 ,0.3662731 ,0.3758391 ,0.3654191 ,,,
5621.0000000 ,0.3495080 ,0.3657388 ,0.3570508 ,,,
5622.0000000 ,0.3611088 ,0.4040929 ,0.3900406 ,,,
5623.0000000 ,0.3618802 ,0.3701712 ,0.3628837 ,,,
5624.0000000 ,0.3454222 ,0.4039670 ,0.3967731 ,,,
5625.0000000 ,0.3600317 ,0.3873674 ,0.3733889 ,,,
5626.0000000 ,0.3544365 ,0.3709939 ,0.3636644 ,,,
5627.0000000 ,0.3607464 ,0.3966265 ,0.3824709 ,,,
5628.0000000 ,0.3652224 ,0.3979332 ,0.3825772 ,,,
5629.0000000 ,0.3775180 ,0.3943180 ,0.3804621 ,,,
5630.0000000 ,0.3738209 ,0.3878368 ,0.3739588 ,,,
5631.0000000 ,0.3535827 ,0.3897879 ,0.3858357 ,,,
5632.0000000 ,0.3519382 ,0.3873797 ,0.3770333 ,,,
5633.0000000 ,0.3474500 ,0.3799199 ,0.3786271 ,,,
5634.0000000 ,0.3704267 ,0.3962450 ,0.3862636 ,,,
5635.0000000 ,0.3500618 ,0.3611665 ,0.3571011 ,,,
5636.0000000 ,0.3521146 ,0.3764738 ,0.3651238 ,,,
5637.0000000 ,0.3710406 ,0.3870240 ,0.3774801 ,,,
5638.0000000 ,0.3543999 ,0.3959287 ,0.3818197 ,,,
5639.0000000 ,0.3790123 ,0.4041160 ,0.3832000 ,,,
5640.0000000 ,0.3533804 ,0.3875597 ,0.3815162 ,,,
5641.0000000 ,0.3980510 ,0.3787667 ,0.3699975 ,,,
5642.0000000 ,0.3636558 ,0.3887106 ,0.3787649 ,,,
5643.0000000 ,0.3531688 ,0.3917925 ,0.3814516 ,,,
5644.0000000 ,0.3625182 ,0.4133278 ,0.3933127 ,,,
5645.0000000 ,0.3597495 ,0.3705359 ,0.3569097 ,,,
5646.0000000 ,0.3684631 ,0.3731583 ,0.3660180 ,,,
5647.0000000 ,0.3672976 ,0.3838402 ,0.3748563 ,,,
5648.0000000 ,0.3624822 ,0.3810340 ,0.3707039 ,,,
5649.0000000 ,0.3608921 ,0.3884076 ,0.3770098 ,,,
5650.0000000 ,0.3643874 ,0.3842272 ,0.3741427 ,,,
5651.0000000 ,0.3847285 ,0.3918579 ,0.3750414 ,,,
5652.0000000 ,0.3757047 ,0.4007165 ,0.3888000 ,,,
5653.0000000 ,0.3592397 ,0.3724874 ,0.3608963 ,,,
5654.0000000 ,0.3698046 ,0.3871162 ,0.3721681 ,,,
5655.0000000 ,0.3427620 ,0.3811465 ,0.3697597 ,,,
5656.0000000 ,0.3564987 ,0.3759385 ,0.3634100 ,,,
5657.0000000 ,0.3503932 ,0.3710309 ,0.3626577 ,,,
5658.0000000 ,0.3544764 ,0.3854010 ,0.3760500 ,,,
5659.0000000 ,0.3638024 ,0.3787409 ,0.3626698 ,,,
5660.0000000 ,0.3603997 ,0.3692630 ,0.3572483 ,,,
5661.0000000 ,0.3579388 ,0.3929134 ,0.3810751 ,,,
5662.0000000 ,0.3533532 ,0.3909005 ,0.3735979 ,,,
5663.0000000 ,0.3607369 ,0.3769224 ,0.3699028 ,,,
5664.0000000 ,0.3678550 ,0.3746447 ,0.3635396 ,,,
5665.0000000 ,0.3850698 ,0.3684663 ,0.3601150 ,,,
5666.0000000 ,0.3649383 ,0.3835195 ,0.3678348 ,,,
5667.0000000 ,0.3861188 ,0.3813762 ,0.3623059 ,,,
5668.0000000 ,0.3512546 ,0.3682661 ,0.3575166 ,,,
5669.0000000 ,0.3581180 ,0.3706967 ,0.3661335 ,,,
5670.0000000 ,0.3644902 ,0.3879435 ,0.3772186 ,,,
5671.0000000 ,0.3658515 ,0.3839696 ,0.3793795 ,,,
5672.0000000 ,0.3524153 ,0.3766479 ,0.3698613 ,,,
5673.0000000 ,0.3698382 ,0.3842431 ,0.3720981 ,,,
5674.0000000 ,0.3458788 ,0.3865842 ,0.3759757 ,,,
5675.0000000 ,0.3494990 ,0.3732659 ,0.3562581 ,,,
5676.0000000 ,0.3635539 ,0.3795106 ,0.3658053 ,,,
5677.0000000 ,0.3686230 ,0.3836255 ,0.3689939 ,,,
5678.0000000 ,0.3872462 ,0.3862762 ,0.3752618 ,,,
5679.0000000 ,0.3541658 ,0.3833964 ,0.3717530 ,,,
5680.0000000 ,0.3711108 ,0.3825825 ,0.3762932 ,,,
5681.0000000 ,0.3601086 ,0.3760752 ,0.3688989 ,,,
5682.0000000 ,0.3558355 ,0.3803109 ,0.3681392 ,,,
5683.0000000 ,0.3503390 ,0.3715097 ,0.3664899 ,,,
5684.0000000 ,0.3629280 ,0.3787296 ,0.3664285 ,,,
5685.0000000 ,0.3468329 ,0.3811036 ,0.3686237 ,,,
5686.0000000 ,0.3715427 ,0.3722480 ,0.3539827 ,,,
5687.0000000 ,0.3667733 ,0.3740762 ,0.3595847 ,,,
5688.0000000 ,0.3375211 ,0.3920012 ,0.3825682 ,,,
5689.0000000 ,0.3638984 ,0.3811159 ,0.3701487 ,,,
5690.0000000 ,0.3647255 ,0.3965117 ,0.3803741 ,,,
5691.0000000 ,0.3423046 ,0.3763299 ,0.3690501 ,,,
5692.0000000 ,0.3526565 ,0.3707415 ,0.3674117 ,,,
5693.0000000 ,0.3839585 ,0.3868917 ,0.3713611 ,,,
5694.0000000 ,0.3623451 ,0.3880226 ,0.3719090 ,,,
5695.0000000 ,0.3555539 ,0.3729197 ,0.3688062 ,,,
5696.0000000 ,0.3689577 ,0.3830237 ,0.3720599 ,,,
5697.0000000 ,0.3612610 ,0.3769464 ,0.3701447 ,,,
5698.0000000 ,0.3486969 ,0.3909721 ,0.3804113 ,,,
5699.0000000 ,0.3435909 ,0.4015792 ,0.3928452 ,,,
5700.0000000 ,0.3604592 ,0.3680951 ,0.3594685 ,,,
5701.0000000 ,0.3666039 ,0.3862636 ,0.3757699 ,,,
5702.0000000 ,0.3525578 ,0.4001280 ,0.3837268 ,,,
5703.0000000 ,0.3949303 ,0.3896512 ,0.3755575 ,,,
5704.0000000 ,0.3656255 ,0.3733051 ,0.3638493 ,,,
5705.0000000 ,0.3382092 ,0.3870501 ,0.3721069 ,,,
5706.0000000 ,0.3467796 ,0.3795383 ,0.3702902 ,,,
5707.0000000 ,0.3623646 ,0.3870171 ,0.3783301 ,,,
5708.0000000 ,0.3629359 ,0.3579765 ,0.3531488 ,,,
5709.0000000 ,0.3567832 ,0.3944303 ,0.3868449 ,,,
5710.0000000 ,0.3729538 ,0.3887154 ,0.3804140 ,,,
5711.0000000 ,0.3632793 ,0.3762224 ,0.3618864 ,,,
5712.0000000 ,0.3762121 ,0.3875692 ,0.3739374 ,,,
5713.0000000 ,0.3606560 ,0.3800680 ,0.3703645 ,,,
5714.0000000 ,0.3548479 ,0.3917676 ,0.3801316 ,,,
5715.0000000 ,0.3694689 ,0.3973608 ,0.3855575 ,,,
5716.0000000 ,0.3544137 ,0.3723878 ,0.3595152 ,,,
5717.0000000 ,0.3587692 ,0.3812777 ,0.3624096 ,,,
5718.0000000 ,0.3360498 ,0.3895690 ,0.3794670 ,,,
5719.0000000 ,0.3773616 ,0.3719462 ,0.3579015 ,,,
5720.0000000 ,0.3579548 ,0.4178898 ,0.4047017 ,,,
5721.0000000 ,0.3600813 ,0.3973319 ,0.3841710 ,,,
5722.0000000 ,0.3690028 ,0.3891792 ,0.3772972 ,,,
5723.0000000 ,0.3666982 ,0.3968748 ,0.3795916 ,,,
5724.0000000 ,0.3647380 ,0.3694915 ,0.3598944 ,,,
5725.0000000 ,0.3538661 ,0.3923240 ,0.3844203 ,,,
5726.0000000 ,0.3554283 ,0.3801266 ,0.3693231 ,,,
5727.0000000 ,0.3461802 ,0.3651644 ,0.3498501 ,,,
5728.0000000 ,0.3730446 ,0.3493791 ,0.3432158 ,,,
5729.0000000 ,0.3729178 ,0.3662136 ,0.3590381 ,,,
5730.0000000 ,0.3589535 ,0.3836344 ,0.3738490 ,,,
5731.0000000 ,0.3483071 ,0.3713956 ,0.3569656 ,,,
5732.0000000 ,0.3468040 ,0.3900267 ,0.3770101 ,,,
5733.0000000 ,0.3578667 ,0.3783460 ,0.3722061 ,,,
5734.0000000 ,0.3707176 ,0.3876900 ,0.3756612 ,,,
5735.0000000 ,0.3640046 ,0.3882394 ,0.3725186 ,,,
5736.0000000 ,0.3594616 ,0.3705694 ,0.3645217 ,,,
5737.0000000 ,0.3620534 ,0.3726498 ,0.3647237 ,,,
5738.0000000 ,0.3743414 ,0.3955776 ,0.3838980 ,,,
5739.0000000 ,0.3724439 ,0.3931833 ,0.3733002 ,,,
5740.0000000 ,0.3631801 ,0.3823839 ,0.3725438 ,,,
5741.0000000 ,0.3739910 ,0.3772198 ,0.3701288 ,,,
5742.0000000 ,0.3636265 ,0.3898024 ,0.3778015 ,,,
5743.0000000 ,0.3637430 ,0.4152722 ,0.4064899 ,,,
5744.0000000 ,0.3541992 ,0.3858102 ,0.3767456 ,,,
5745.0000000 ,0.3645547 ,0.3861303 ,0.3722285 ,,,
5746.0000000 ,0.3691511 ,0.3811750 ,0.3701034 ,,,
5747.0000000 ,0.3680108 ,0.3945346 ,0.3828312 ,,,
5748.0000000 ,0.3533156 ,0.3714594 ,0.3646882 ,,,
5749.0000000 ,0.3583293 ,0.3726279 ,0.3609862 ,,,
5750.0000000 ,0.3724289 ,0.3700215 ,0.3601871 ,,,
5751.0000000 ,0.3707650 ,0.3738445 ,0.3619664 ,,,
5752.0000000 ,0.3520271 ,0.3688330 ,0.3587964 ,,,
5753.0000000 ,0.3665233 ,0.3685929 ,0.3521864 ,,,
5754.0000000 ,0.3682584 ,0.3910960 ,0.3788237 ,,,
5755.0000000 ,0.3595037 ,0.3942745 ,0.3847257 ,,,
5756.0000000 ,0.3592895 ,0.3917849 ,0.3781720 ,,,
5757.0000000 ,0.3630457 ,0.3695232 ,0.3601162 ,,,
5758.0000000 ,0.3485360 ,0.3883939 ,0.3729532 ,,,
5759.0000000 ,0.3581530 ,0.3797295 ,0.3689874 ,,,
5760.0000000 ,0.3560941 ,0.3971043 ,0.3821678 ,,,
5761.0000000 ,0.3771699 ,0.3877496 ,0.3756414 ,,,
5762.0000000 ,0.3589639 ,0.3901742 ,0.3771822 ,,,
5763.0000000 ,0.3493246 ,0.3781007 ,0.3667186 ,,,
5764.0000000 ,0.3547504 ,0.3897041 ,0.3770019 ,,,
5765.0000000 ,0.3541964 ,0.3723733 ,0.3622950 ,,,
5766.0000000 ,0.3644124 ,0.3713853 ,0.3627944 ,,,
5767.0000000 ,0.3548683 ,0.4027294 ,0.3881391 ,,,
5768.0000000 ,0.3527020 ,0.3850061 ,0.3797729 ,,,
5769.0000000 ,0.3516525 ,0.3968095 ,0.3866400 ,,,
5770.0000000 ,0.3533539 ,0.3953387 ,0.3821760 ,,,
5771.0000000 ,0.3508244 ,0.3849944 ,0.3699146 ,,,
5772.0000000 ,0.3578171 ,0.3882937 ,0.3793074 ,,,
5773.0000000 ,0.3539678 ,0.3703185 ,0.3603152 ,,,
5774.0000000 ,0.3772130 ,0.3820446 ,0.3719710 ,,,
5775.0000000 ,0.3535932 ,0.3898018 ,0.3806064 ,,,
5776.0000000 ,0.3554335 ,0.3778058 ,0.3661253 ,,,
5777.0000000 ,0.3544939 ,0.3950756 ,0.3791114 ,,,
5778.0000000 ,0.3742001 ,0.3885492 ,0.3740730 ,,,
5779.0000000 ,0.3705254 ,0.3924179 ,0.3815818 ,,,
5780.0000000 ,0.3740119 ,0.3778934 ,0.3646089 ,,,
5781.0000000 ,0.3549049 ,0.3924968 ,0.3748637 ,,,
5782.0000000 ,0.3734740 ,0.3839086 ,0.3747646 ,,,
5783.0000000 ,0.3699745 ,0.3920299 ,0.3734825 ,,,
5784.0000000 ,0.3764579 ,0.3662696 ,0.3547972 ,,,
5785.0000000 ,0.3777097 ,0.3916959 ,0.3784341 ,,,
5786.0000000 ,0.3593864 ,0.3639186 ,0.3595077 ,,,
5787.0000000 ,0.3655058 ,0.3982050 ,0.3860924 ,,,
5788.0000000 ,0.3501504 ,0.3840102 ,0.3707257 ,,,
5789.0000000 ,0.3527656 ,0.3747907 ,0.3597163 ,,,
5790.0000000 ,0.3501034 ,0.3718100 ,0.3604715 ,,,
5791.0000000 ,0.3440322 ,0.4168072 ,0.3960538 ,,,
5792.0000000 ,0.3530059 ,0.3884241 ,0.3734598 ,,,
5793.0000000 ,0.3619965 ,0.3650952 ,0.3566683 ,,,
5794.0000000 ,0.3651936 ,0.3837843 ,0.3719902 ,,,
5795.0000000 ,0.3639621 ,0.3862001 ,0.3779151 ,,,
5796.0000000 ,0.3489355 ,0.3700368 ,0.3575923 ,,,
5797.0000000 ,0.3672495 ,0.3873722 ,0.3776471 ,,,
5798.0000000 ,0.3402498 ,0.3826056 ,0.3738620 ,,,
5799.0000000 ,0.3427148 ,0.3824899 ,0.3761372 ,,,
5800.0000000 ,0.3525937 ,0.3770440 ,0.3673306 ,,,
5801.0000000 ,0.3692654 ,0.3780534 ,0.3675650 ,,,
5802.0000000 ,0.3669052 ,0.3749733 ,0.3673154 ,,,
5803.0000000 ,0.3667502 ,0.3710588 ,0.3614151 ,,,
5804.0000000 ,0.3591679 ,0.3818583 ,0.3716740 ,,,
5805.0000000 ,0.3678003 ,0.3687888 ,0.3555036 ,,,
5806.0000000 ,0.3637882 ,0.3876248 ,0.3784934 ,,,
5807.0000000 ,0.3674167 ,0.3806319 ,0.3730241 ,,,
5808.0000000 ,0.3557733 ,0.3827237 ,0.3683140 ,,,
5809.0000000 ,0.3463761 ,0.3928267 ,0.3741687 ,,,
5810.0000000 ,0.3593153 ,0.3757388 ,0.3646734 ,,,
5811.0000000 ,0.3736229 ,0.3695037 ,0.3623295 ,,,
5812.0000000 ,0.3562231 ,0.3758235 ,0.3692097 ,,,
5813.0000000 ,0.3565133 ,0.4028996 ,0.3969299 ,,,
5814.0000000 ,0.3593957 ,0.3725052 ,0.3611289 ,,,
5815.0000000 ,0.3720037 ,0.3720305 ,0.3620176 ,,,
5816.0000000 ,0.3626675 ,0.3946589 ,0.3846692 ,,,
5817.0000000 ,0.3522217 ,0.3741732 ,0.3580066 ,,,
5818.0000000 ,0.3597804 ,0.3799637 ,0.3696842 ,,,
5819.0000000 ,0.3589699 ,0.3785281 ,0.3678187 ,,,
5820.0000000 ,0.3574530 ,0.3822728 ,0.3673667 ,,,
5821.0000000 ,0.3656006 ,0.3744521 ,0.3672794 ,,,
5822.0000000 ,0.3708690 ,0.3832221 ,0.3752865 ,,,
5823.0000000 ,0.3576560 ,0.3749498 ,0.3625543 ,,,
5824.0000000 ,0.3459199 ,0.3945273 ,0.3779049 ,,,
5825.0000000 ,0.3568585 ,0.3862592 ,0.3741360 ,,,
5826.0000000 ,0.3619915 ,0.3918565 ,0.3778485 ,,,
5827.0000000 ,0.3564502 ,0.3905120 ,0.3806702 ,,,
5828.0000000 ,0.3626309 ,0.3692256 ,0.3651937 ,,,
5829.0000000 ,0.3604727 ,0.3582755 ,0.3563541 ,,,
5830.0000000 ,0.3528013 ,0.3878943 ,0.3769872 ,,,
5831.0000000 ,0.3491190 ,0.3917049 ,0.3803155 ,,,
5832.0000000 ,0.3639475 ,0.3763988 ,0.3603543 ,,,
5833.0000000 ,0.3749782 ,0.3817368 ,0.3719998 ,,,
5834.0000000 ,0.3703392 ,0.3871881 ,0.3725024 ,,,
5835.0000000 ,0.3649090 ,0.3759178 ,0.3633484 ,,,
5836.0000000 ,0.3642913 ,0.3857649 ,0.3769863 ,,,
5837.0000000 ,0.3356127 ,0.3617748 ,0.3558004 ,,,
5838.0000000 ,0.3627533 ,0.3867526 ,0.3785717 ,,,
5839.0000000 ,0.3532922 ,0.3796399 ,0.3663884 ,,,
5840.0000000 ,0.3575756 ,0.3761694 ,0.3673587 ,,,
5841.0000000 ,0.3715006 ,0.3807775 ,0.3665445 ,,,
5842.0000000 ,0.3513437 ,0.3862091 ,0.3768973 ,,,
5843.0000000 ,0.3557700 ,0.3860870 ,0.3745236 ,,,
5844.0000000 ,0.3582767 ,0.3756386 ,0.3620435 ,,,
5845.0000000 ,0.3648651 ,0.3827848 ,0.3685101 ,,,
5846.0000000 ,0.3503389 ,0.3695851 ,0.3638259 ,,,
5847.0000000 ,0.3518623 ,0.3691031 ,0.3580710 ,,,
5848.0000000 ,0.3533596 ,0.3752515 ,0.3691241 ,,,
5849.0000000 ,0.3659022 ,0.3857637 ,0.3765448 ,,,
5850.0000000 ,0.3427573 ,0.3814175 ,0.3706764 ,,,
5851.0000000 ,0.3771629 ,0.3969557 ,0.3866556 ,,,
5852.0000000 ,0.3539844 ,0.3923081 ,0.3796241 ,,,
5853.0000000 ,0.3545113 ,0.3764689 ,0.3649619 ,,,
5854.0000000 ,0.3831604 ,0.3713275 ,0.3620126 ,,,
5855.0000000 ,0.3693857 ,0.3842050 ,0.3699580 ,,,
5856.0000000 ,0.3707338 ,0.3713812 ,0.3588694 ,,,
5857.0000000 ,0.3708449 ,0.3668957 ,0.3563867 ,,,
5858.0000000 ,0.3499096 ,0.3781503 ,0.3690204 ,,,
5859.0000000 ,0.3637536 ,0.3805574 ,0.3684223 ,,,
5860.0000000 ,0.3707129 ,0.3894573 ,0.3804999 ,,,
5861.0000000 ,0.3520519 ,0.3886959 ,0.3755413 ,,,
5862.0000000 ,0.3440065 ,0.3715879 ,0.3566843 ,,,
5863.0000000 ,0.3639873 ,0.3823943 ,0.3726516 ,,,
5864.0000000 ,0.3546579 ,0.3857469 ,0.3726631 ,,,
5865.0000000 ,0.3699284 ,0.3854777 ,0.3785721 ,,,
5866.0000000 ,0.3602379 ,0.3731413 ,0.3632917 ,,,
5867.0000000 ,0.3572509 ,0.3906613 ,0.3771240 ,,,
5868.0000000 ,0.3630149 ,0.3728079 ,0.3618980 ,,,
5869.0000000 ,0.3558526 ,0.3858704 ,0.3746763 ,,,
5870.0000000 ,0.3567628 ,0.3758399 ,0.3684000 ,,,
5871.0000000 ,0.3510872 ,0.3841813 ,0.3698687 ,,,
5872.0000000 ,0.3615200 ,0.3738371 ,0.3616597 ,,,
5873.0000000 ,0.3587328 ,0.3909526 ,0.3809764 ,,,
5874.0000000 ,0.3471985 ,0.3777751 ,0.3735563 ,,,
5875.0000000 ,0.3480619 ,0.3826717 ,0.3659451 ,,,
5876.0000000 ,0.3537322 ,0.3931793 ,0.3814005 ,,,
5877.0000000 ,0.3609294 ,0.3695976 ,0.3654492 ,,,
5878.0000000 ,0.3483880 ,0.3759265 ,0.3680351 ,,,
5879.0000000 ,0.3805740 ,0.3925743 ,0.3769675 ,,,
5880.0000000 ,0.3673814 ,0.3671210 ,0.3581618 ,,,
5881.0000000 ,0.3778332 ,0.3645821 ,0.3507424 ,,,
5882.0000000 ,0.3607721 ,0.3623001 ,0.3569710 ,,,
5883.0000000 ,0.3730032 ,0.3835163 ,0.3686776 ,,,
5884.0000000 ,0.3739171 ,0.3747242 ,0.3643343 ,,,
5885.0000000 ,0.3529437 ,0.4002016 ,0.3916900 ,,,
5886.0000000 ,0.3540604 ,0.3623946 ,0.3561633 ,,,
5887.0000000 ,0.3625757 ,0.3781742 ,0.3672715 ,,,
5888.0000000 ,0.3668475 ,0.3850168 ,0.3755036 ,,,
5889.0000000 ,0.3678307 ,0.3870375 ,0.3723263 ,,,
5890.0000000 ,0.3814257 ,0.3719934 ,0.3609730 ,,,
5891.0000000 ,0.3514331 ,0.3776302 ,0.3634700 ,,,
5892.0000000 ,0.3615522 ,0.3621629 ,0.3479341 ,,,
5893.0000000 ,0.3874968 ,0.3687772 ,0.3632987 ,,,
5894.0000000 ,0.3459924 ,0.3945938 ,0.3808113 ,,,
5895.0000000 ,0.3541980 ,0.3834960 ,0.3743730 ,,,
5896.0000000 ,0.3633438 ,0.3695878 ,0.3587911 ,,,
5897.0000000 ,0.3785412 ,0.3675844 ,0.3548019 ,,,
5898.0000000 ,0.3578932 ,0.3661284 ,0.3615758 ,,,
5899.0000000 ,0.3568490 ,0.3857836 ,0.3723384 ,,,
5900.0000000 ,0.3558460 ,0.3850218 ,0.3743030 ,,,
5901.0000000 ,0.3725731 ,0.3793671 ,0.3642423 ,,,
5902.0000000 ,0.3618104 ,0.3800363 ,0.3653068 ,,,
5903.0000000 ,0.3863321 ,0.3770502 ,0.3676680 ,,,
5904.0000000 ,0.3630013 ,0.3751118 ,0.3650033 ,,,
5905.0000000 ,0.3640477 ,0.3592726 ,0.3526056 ,,,
5906.0000000 ,0.3545358 ,0.3987294 ,0.3866969 ,,,
5907.0000000 ,0.3607969 ,0.3644469 ,0.3547013 ,,,
5908.0000000 ,0.3800631 ,0.3938040 ,0.3782470 ,,,
5909.0000000 ,0.3649474 ,0.3896247 ,0.3771398 ,,,
5910.0000000 ,0.3505058 ,0.3794290 ,0.3645322 ,,,
5911.0000000 ,0.3507379 ,0.3698450 ,0.3642707 ,,,
5912.0000000 ,0.3655622 ,0.3734125 ,0.3595235 ,,,
5913.0000000 ,0.3487942 ,0.3980229 ,0.3865234 ,,,
5914.0000000 ,0.3521395 ,0.3721163 ,0.3612363 ,,,
5915.0000000 ,0.3782000 ,0.3700608 ,0.3623472 ,,,
5916.0000000 ,0.3527476 ,0.3715707 ,0.3690835 ,,,
5917.0000000 ,0.3598785 ,0.3680136 ,0.3574002 ,,,
5918.0000000 ,0.3750187 ,0.3822192 ,0.3688526 ,,,
5919.0000000 ,0.3673688 ,0.3786234 ,0.3648907 ,,,
5920.0000000 ,0.3799092 ,0.3747876 ,0.3614379 ,,,
5921.0000000 ,0.3655379 ,0.3732213 ,0.3650652 ,,,
5922.0000000 ,0.3608401 ,0.3810655 ,0.3696602 ,,,
5923.0000000 ,0.3730372 ,0.3722581 ,0.3608879 ,,,
5924.0000000 ,0.3641531 ,0.3710963 ,0.3595381 ,,,
5925.0000000 ,0.3579251 ,0.3955795 ,0.3804300 ,,,
5926.0000000 ,0.3745659 ,0.3886091 ,0.3750020 ,,,
5927.0000000 ,0.3645847 ,0.3784961 ,0.3703345 ,,,
5928.0000000 ,0.3651521 ,0.3856264 ,0.3701969 ,,,
5929.0000000 ,0.3570935 ,0.3822523 ,0.3673768 ,,,
5930.0000000 ,0.3468672 ,0.4016812 ,0.3902302 ,,,
5931.0000000 ,0.3618969 ,0.3869368 ,0.3751718 ,,,
5932.0000000 ,0.3695146 ,0.3822061 ,0.3727657 ,,,
5933.0000000 ,0.3499477 ,0.3887024 ,0.3807331 ,,,
5934.0000000 ,0.3630403 ,0.3637318 ,0.3610791 ,,,
5935.0000000 ,0.3558199 ,0.4036232 ,0.3941319 ,,,
5936.0000000 ,0.3676403 ,0.3929253 ,0.3800214 ,,,
5937.0000000 ,0.3817242 ,0.3987511 ,0.3871332 ,,,
5938.0000000 ,0.3764882 ,0.3810741 ,0.3727961 ,,,
5939.0000000 ,0.3674125 ,0.3930508 ,0.3745061 ,,,
5940.0000000 ,0.3713351 ,0.3978584 ,0.3801150 ,,,
5941.0000000 ,0.3580666 ,0.3733022 ,0.3618894 ,,,
5942.0000000 ,0.3677616 ,0.3750171 ,0.3674183 ,,,
5943.0000000 ,0.3672209 ,0.3754030 ,0.3686538 ,,,
5944.0000000 ,0.3609588 ,0.3709596 ,0.3656083 ,,,
5945.0000000 ,0.3815985 ,0.3721460 ,0.3590166 ,,,
5946.0000000 ,0.3627095 ,0.3715802 ,0.3645604 ,,,
5947.0000000 ,0.3488701 ,0.3914628 ,0.3804648 ,,,
5948.0000000 ,0.3409468 ,0.3726209 ,0.3591276 ,,,
5949.0000000 ,0.3595872 ,0.4075080 ,0.3953569 ,,,
5950.0000000 ,0.3429136 ,0.3876330 ,0.3750092 ,,,
5951.0000000 ,0.3579883 ,0.3852664 ,0.3784480 ,,,
5952.0000000 ,0.3487862 ,0.3869070 ,0.3776973 ,,,
5953.0000000 ,0.3723125 ,0.4060854 ,0.3862970 ,,,
5954.0000000 ,0.3625070 ,0.3833482 ,0.3687579 ,,,
5955.0000000 ,0.3687887 ,0.3824209 ,0.3742549 ,,,
5956.0000000 ,0.3474618 ,0.3845389 ,0.3749800 ,,,
5957.0000000 ,0.3571954 ,0.3974886 ,0.3827066 ,,,
5958.0000000 ,0.3481787 ,0.3922267 ,0.3773519 ,,,
5959.0000000 ,0.3509668 ,0.3755729 ,0.3632372 ,,,
5960.0000000 ,0.3499207 ,0.4069938 ,0.3947789 ,,,
5961.0000000 ,0.3681736 ,0.3961749 ,0.3840561 ,,,
5962.0000000 ,0.3701370 ,0.3708847 ,0.3575657 ,,,
5963.0000000 ,0.3673041 ,0.3856813 ,0.3713101 ,,,
5964.0000000 ,0.3737096 ,0.3818155 ,0.3740928 ,,,
5965.0000000 ,0.3667045 ,0.3801266 ,0.3735676 ,,,
5966.0000000 ,0.3781060 ,0.3778966 ,0.3687602 ,,,
5967.0000000 ,0.3472108 ,0.3918850 ,0.3867522 ,,,
5968.0000000 ,0.3434861 ,0.3871479 ,0.3746043 ,,,
5969.0000000 ,0.3452091 ,0.3729764 ,0.3621068 ,,,
5970.0000000 ,0.3722085 ,0.3834842 ,0.3719669 ,,,
5971.0000000 ,0.3707303 ,0.3747472 ,0.3634644 ,,,
5972.0000000 ,0.3372243 ,0.3709242 ,0.3588333 ,,,
5973.0000000 ,0.3596236 ,0.3918590 ,0.3744778 ,,,
5974.0000000 ,0.3585277 ,0.3885637 ,0.3727913 ,,,
5975.0000000 ,0.3684219 ,0.3758582 ,0.3624032 ,,,
5976.0000000 ,0.3680480 ,0.3694918 ,0.3655752 ,,,
5977.0000000 ,0.3551930 ,0.3815453 ,0.3709498 ,,,
5978.0000000 ,0.3531637 ,0.3943150 ,0.3787407 ,,,
5979.0000000 ,0.3578937 ,0.3874155 ,0.3726235 ,,,
5980.0000000 ,0.3675803 ,0.4061465 ,0.3891048 ,,,
5981.0000000 ,0.3537251 ,0.3772915 ,0.3701459 ,,,
5982.0000000 ,0.3614664 ,0.3876708 ,0.3787288 ,,,
5983.0000000 ,0.3757909 ,0.3869991 ,0.3754533 ,,,
5984.0000000 ,0.3613334 ,0.3750888 ,0.3624960 ,,,
5985.0000000 ,0.3585102 ,0.3881153 ,0.3823670 ,,,
5986.0000000 ,0.3717415 ,0.3752053 ,0.3651771 ,,,
5987.0000000 ,0.3612786 ,0.4000840 ,0.3828208 ,,,
5988.0000000 ,0.3625635 ,0.3826898 ,0.3726313 ,,,
5989.0000000 ,0.3522770 ,0.4070193 ,0.3905478 ,,,
5990.0000000 ,0.3643354 ,0.3675444 ,0.3552777 ,,,
5991.0000000 ,0.3326162 ,0.3754427 ,0.3658532 ,,,
5992.0000000 ,0.3570893 ,0.3785162 ,0.3742722 ,,,
5993.0000000 ,0.3499904 ,0.4012081 ,0.3897014 ,,,
5994.0000000 ,0.3636877 ,0.3762035 ,0.3679830 ,,,
5995.0000000 ,0.3643666 ,0.3740890 ,0.3683341 ,,,
5996.0000000 ,0.3747255 ,0.3857022 ,0.3750985 ,,,
5997.0000000 ,0.3675922 ,0.3838905 ,0.3717773 ,,,
5998.0000000 ,0.3563744 ,0.3865113 ,0.3752197 ,,,
5999.0000000 ,0.3436360 ,0.3864746 ,0.3746572 ,,,
6000.0000000 ,0.3566675 ,0.3909520 ,0.3807973 ,,,
6001.0000000 ,0.3771479 ,0.3759808 ,0.3656030 ,,,
6002.0000000 ,0.3550658 ,0.3773513 ,0.3639843 ,,,
6003.0000000 ,0.3753049 ,0.3810901 ,0.3725855 ,,,
6004.0000000 ,0.3641771 ,0.3768985 ,0.3663376 ,,,
6005.0000000 ,0.3683191 ,0.3797083 ,0.3699185 ,,,
6006.0000000 ,0.3523600 ,0.3877098 ,0.3754843 ,,,
6007.0000000 ,0.3768786 ,0.3836105 ,0.3723997 ,,,
6008.0000000 ,0.3550034 ,0.3819853 ,0.3727190 ,,,
6009.0000000 ,0.3741431 ,0.3809922 ,0.3661016 ,,,
6010.0000000 ,0.3609220 ,0.3763166 ,0.3671972 ,,,
6011.0000000 ,0.3703972 ,0.3816260 ,0.3700542 ,,,
6012.0000000 ,0.3513149 ,0.3698605 ,0.3597607 ,,,
6013.0000000 ,0.3537364 ,0.3827024 ,0.3762585 ,,,
6014.0000000 ,0.3822907 ,0.3987592 ,0.3896787 ,,,
6015.0000000 ,0.3667997 ,0.3907307 ,0.3789697 ,,,
6016.0000000 ,0.3775192 ,0.3720830 ,0.3642495 ,,,
6017.0000000 ,0.3472298 ,0.3865898 ,0.3833650 ,,,
6018.0000000 ,0.3774339 ,0.3894632 ,0.3744699 ,,,
6019.0000000 ,0.3449460 ,0.3684747 ,0.3573355 ,,,
6020.0000000 ,0.3525604 ,0.4006996 ,0.3881645 ,,,
6021.0000000 ,0.3492231 ,0.3842974 ,0.3666209 ,,,
6022.0000000 ,0.3539358 ,0.3818886 ,0.3690651 ,,,
6023.0000000 ,0.3645582 ,0.3863275 ,0.3755316 ,,,
6024.0000000 ,0.3533660 ,0.3910824 ,0.3796556 ,,,
6025.0000000 ,0.3663859 ,0.3731421 ,0.3633686 ,,,
6026.0000000 ,0.3640720 ,0.4044296 ,0.3949178 ,,,
6027.0000000 ,0.3558884 ,0.3958204 ,0.3806615 ,,,
6028.0000000 ,0.3580693 ,0.3758838 ,0.3628689 ,,,
6029.0000000 ,0.3623690 ,0.3700792 ,0.3618270 ,,,
6030.0000000 ,0.3647878 ,0.3722808 ,0.3605283 ,,,
6031.0000000 ,0.3608024 ,0.3961826 ,0.3847769 ,,,
6032.0000000 ,0.3481990 ,0.3782599 ,0.3617423 ,,,
6033.0000000 ,0.3627667 ,0.3836437 ,0.3742443 ,,,
6034.0000000 ,0.3607020 ,0.3766727 ,0.3739935 ,,,
6035.0000000 ,0.3614064 ,0.3826257 ,0.3711888 ,,,
6036.0000000 ,0.3590818 ,0.3795435 ,0.3652751 ,,,
6037.0000000 ,0.3755487 ,0.3862828 ,0.3771715 ,,,
6038.0000000 ,0.3749955 ,0.3673246 ,0.3589619 ,,,
6039.0000000 ,0.3526643 ,0.3591024 ,0.3513865 ,,,
6040.0000000 ,0.3517458 ,0.3770794 ,0.3660834 ,,,
6041.0000000 ,0.3660304 ,0.3847930 ,0.3754657 ,,,
6042.0000000 ,0.3662235 ,0.3838885 ,0.3711603 ,,,
6043.0000000 ,0.3785853 ,0.3863107 ,0.3745809 ,,,
6044.0000000 ,0.3579902 ,0.3734682 ,0.3675029 ,,,
6045.0000000 ,0.3703274 ,0.3704897 ,0.3694786 ,,,
6046.0000000 ,0.3705654 ,0.3899830 ,0.3743801 ,,,
6047.0000000 ,0.3728178 ,0.3733958 ,0.3678173 ,,,
6048.0000000 ,0.3454880 ,0.3741219 ,0.3641005 ,,,
6049.0000000 ,0.3840566 ,0.3773229 ,0.3688356 ,,,
6050.0000000 ,0.3609124 ,0.3793259 ,0.3688204 ,,,
6051.0000000 ,0.3541830 ,0.3943132 ,0.3835791 ,,,
6052.0000000 ,0.3617638 ,0.3850105 ,0.3793192 ,,,
6053.0000000 ,0.3625491 ,0.3942806 ,0.3855047 ,,,
6054.0000000 ,0.3578539 ,0.3767698 ,0.3657646 ,,,
6055.0000000 ,0.3449305 ,0.3728306 ,0.3575121 ,,,
6056.0000000 ,0.3435846 ,0.3745152 ,0.3631006 ,,,
6057.0000000 ,0.3583916 ,0.3747686 ,0.3634298 ,,,
6058.0000000 ,0.3560318 ,0.3730694 ,0.3630429 ,,,
6059.0000000 ,0.3498988 ,0.3725700 ,0.3621034 ,,,
6060.0000000 ,0.3535362 ,0.3928952 ,0.3805333 ,,,
6061.0000000 ,0.3572985 ,0.3693792 ,0.3672362 ,,,
6062.0000000 ,0.3747810 ,0.3814983 ,0.3683657 ,,,
6063.0000000 ,0.3579025 ,0.3816743 ,0.3695886 ,,,
6064.0000000 ,0.3649364 ,0.3791126 ,0.3715825 ,,,
6065.0000000 ,0.3483728 ,0.3836634 ,0.3734142 ,,,
6066.0000000 ,0.3740162 ,0.3786378 ,0.3705990 ,,,
6067.0000000 ,0.3523237 ,0.3872650 ,0.3754956 ,,,
6068.0000000 ,0.3574345 ,0.3756037 ,0.3635250 ,,,
6069.0000000 ,0.3599752 ,0.3730021 ,0.3565044 ,,,
6070.0000000 ,0.3557956 ,0.3699012 ,0.3614525 ,,,
6071.0000000 ,0.3536695 ,0.3985856 ,0.3854118 ,,,
6072.0000000 ,0.3528943 ,0.3782447 ,0.3622738 ,,,
6073.0000000 ,0.3618149 ,0.3901101 ,0.3809306 ,,,
6074.0000000 ,0.3682442 ,0.3873297 ,0.3739741 ,,,
6075.0000000 ,0.3625743 ,0.3782843 ,0.3649105 ,,,
6076.0000000 ,0.3468252 ,0.3823735 ,0.3723658 ,,,
6077.0000000 ,0.3555403 ,0.3734017 ,0.3649078 ,,,
6078.0000000 ,0.3637457 ,0.3791403 ,0.3697251 ,,,
6079.0000000 ,0.3520054 ,0.3867802 ,0.3790961 ,,,
6080.0000000 ,0.3686561 ,0.3833833 ,0.3713343 ,,,
6081.0000000 ,0.3615987 ,0.3813266 ,0.3723378 ,,,
6082.0000000 ,0.3592194 ,0.3925568 ,0.3727258 ,,,
6083.0000000 ,0.3706612 ,0.3804498 ,0.3709793 ,,,
6084.0000000 ,0.3550569 ,0.4094199 ,0.3944807 ,,,
6085.0000000 ,0.3443015 ,0.3844331 ,0.3765731 ,,,
6086.0000000 ,0.3588175 ,0.3891555 ,0.3754927 ,,,
6087.0000000 ,0.3354130 ,0.3937937 ,0.3801833 ,,,
6088.0000000 ,0.3494886 ,0.3720499 ,0.3611247 ,,,
6089.0000000 ,0.3522653 ,0.3870277 ,0.3709614 ,,,
6090.0000000 ,0.3653979 ,0.3843092 ,0.3695031 ,,,
6091.0000000 ,0.3774933 ,0.3697518 ,0.3576303 ,,,
6092.0000000 ,0.3530828 ,0.3639014 ,0.3562724 ,,,
6093.0000000 ,0.3626394 ,0.3725902 ,0.3691064 ,,,
6094.0000000 ,0.3576677 ,0.3924010 ,0.3824233 ,,,
6095.0000000 ,0.3672011 ,0.3680782 ,0.3565039 ,,,
6096.0000000 ,0.3514055 ,0.3876496 ,0.3735507 ,,,
6097.0000000 ,0.3757802 ,0.3713791 ,0.3670101 ,,,
6098.0000000 ,0.3521885 ,0.3690832 ,0.3590342 ,,,
6099.0000000 ,0.3467004 ,0.3709305 ,0.3665519 ,,,
6100.0000000 ,0.3608937 ,0.3798261 ,0.3697169 ,,,
6101.0000000 ,0.3560345 ,0.3807816 ,0.3691996 ,,,
6102.0000000 ,0.3736348 ,0.3748799 ,0.3663425 ,,,
6103.0000000 ,0.3628539 ,0.3916718 ,0.3827172 ,,,
6104.0000000 ,0.3450298 ,0.3734664 ,0.3662714 ,,,
6105.0000000 ,0.3885127 ,0.3918141 ,0.3764865 ,,,
6106.0000000 ,0.3671783 ,0.3671896 ,0.3601716 ,,,
6107.0000000 ,0.3542679 ,0.3833671 ,0.3728140 ,,,
6108.0000000 ,0.3467522 ,0.3724370 ,0.3638175 ,,,
6109.0000000 ,0.3584383 ,0.3682407 ,0.3540123 ,,,
6110.0000000 ,0.3656580 ,0.3758445 ,0.3715284 ,,,
6111.0000000 ,0.3547629 ,0.3862732 ,0.3775356 ,,,
6112.0000000 ,0.3672765 ,0.3767351 ,0.3627536 ,,,
6113.0000000 ,0.3475178 ,0.3762552 ,0.3700757 ,,,
6114.0000000 ,0.3522797 ,0.3777482 ,0.3656181 ,,,
6115.0000000 ,0.3575023 ,0.4157550 ,0.4058973 ,,,
6116.0000000 ,0.3627430 ,0.3640423 ,0.3549108 ,,,
6117.0000000 ,0.3679115 ,0.3768721 ,0.3658854 ,,,
6118.0000000 ,0.3467262 ,0.3811908 ,0.3735905 ,,,
6119.0000000 ,0.3920391 ,0.3834545 ,0.3712100 ,,,
6120.0000000 ,0.3581827 ,0.3929072 ,0.3813446 ,,,
6121.0000000 ,0.3517182 ,0.3700262 ,0.3571685 ,,,
6122.0000000 ,0.3554247 ,0.3831706 ,0.3806398 ,,,
6123.0000000 ,0.3542094 ,0.3941494 ,0.3804384 ,,,
6124.0000000 ,0.3755357 ,0.3816006 ,0.3729549 ,,,
6125.0000000 ,0.3750212 ,0.3883822 ,0.3772361 ,,,
6126.0000000 ,0.3640234 ,0.3742406 ,0.3632719 ,,,
6127.0000000 ,0.3644079 ,0.3809350 ,0.3680820 ,,,
6128.0000000 ,0.3529069 ,0.3901627 ,0.3745010 ,,,
6129.0000000 ,0.3479289 ,0.3877957 ,0.3732377 ,,,
6130.0000000 ,0.3626341 ,0.3644218 ,0.3563409 ,,,
6131.0000000 ,0.3484880 ,0.3578601 ,0.3519470 ,,,
6132.0000000 ,0.3565761 ,0.3800537 ,0.3740189 ,,,
6133.0000000 ,0.3564040 ,0.3710640 ,0.3617391 ,,,
6134.0000000 ,0.3563735 ,0.3842031 ,0.3760213 ,,,
6135.0000000 ,0.3560846 ,0.3944370 ,0.3835585 ,,,
6136.0000000 ,0.3502637 ,0.3655990 ,0.3630821 ,,,
6137.0000000 ,0.3512713 ,0.3779918 ,0.3638404 ,,,
6138.0000000 ,0.3542258 ,0.3974253 ,0.3853613 ,,,
6139.0000000 ,0.3674461 ,0.3866771 ,0.3718898 ,,,
6140.0000000 ,0.3548842 ,0.4046848 ,0.3926231 ,,,
6141.0000000 ,0.3707731 ,0.3825737 ,0.3743170 ,,,
6142.0000000 ,0.3540045 ,0.3883252 ,0.3764624 ,,,
6143.0000000 ,0.3680353 ,0.3886303 ,0.3802459 ,,,
6144.0000000 ,0.3585915 ,0.4031006 ,0.3880845 ,,,
6145.0000000 ,0.3642564 ,0.3869033 ,0.3734957 ,,,
6146.0000000 ,0.3779958 ,0.3780084 ,0.3692620 ,,,
6147.0000000 ,0.3484255 ,0.3847659 ,0.3706115 ,,,
6148.0000000 ,0.3607123 ,0.3954079 ,0.3820722 ,,,
6149.0000000 ,0.3762389 ,0.3867866 ,0.3729821 ,,,
6150.0000000 ,0.3534486 ,0.3798485 ,0.3690604 ,,,
6151.0000000 ,0.3412752 ,0.3688346 ,0.3568755 ,,,
6152.0000000 ,0.3608770 ,0.3758650 ,0.3642525 ,,,
6153.0000000 ,0.3694879 ,0.3897577 ,0.3814496 ,,,
6154.0000000 ,0.3690608 ,0.3635730 ,0.3519956 ,,,
6155.0000000 ,0.3615078 ,0.3819849 ,0.3716612 ,,,
6156.0000000 ,0.3782952 ,0.3653824 ,0.3619258 ,,,
6157.0000000 ,0.3456377 ,0.3754388 ,0.3682463 ,,,
6158.0000000 ,0.3528705 ,0.3776802 ,0.3627583 ,,,
6159.0000000 ,0.3568408 ,0.3833784 ,0.3709224 ,,,
6160.0000000 ,0.3496008 ,0.3873437 ,0.3736943 ,,,
6161.0000000 ,0.3726956 ,0.3840028 ,0.3760427 ,,,
6162.0000000 ,0.3643935 ,0.3809057 ,0.3668027 ,,,
6163.0000000 ,0.3496262 ,0.4069654 ,0.3954094 ,,,
6164.0000000 ,0.3717342 ,0.3602660 ,0.3519159 ,,,
6165.0000000 ,0.3505126 ,0.3908215 ,0.3771431 ,,,
6166.0000000 ,0.3551414 ,0.3832349 ,0.3650782 ,,,
6167.0000000 ,0.3501275 ,0.3964515 ,0.3802245 ,,,
6168.0000000 ,0.3526255 ,0.3882424 ,0.3766704 ,,,
6169.0000000 ,0.3654753 ,0.3852339 ,0.3717796 ,,,
6170.0000000 ,0.3651220 ,0.3813765 ,0.3734424 ,,,
6171.0000000 ,0.3790466 ,0.3873168 ,0.3737993 ,,,
6172.0000000 ,0.3510314 ,0.3900147 ,0.3790849 ,,,
6173.0000000 ,0.3696041 ,0.3839760 ,0.3721569 ,,,
6174.0000000 ,0.3660288 ,0.3799373 ,0.3703213 ,,,
6175.0000000 ,0.3533563 ,0.3865726 ,0.3764780 ,,,
6176.0000000 ,0.3467595 ,0.3726338 ,0.3634946 ,,,
6177.0000000 ,0.3473209 ,0.3940595 ,0.3842245 ,,,
6178.0000000 ,0.3516384 ,0.3762484 ,0.3699705 ,,,
6179.0000000 ,0.3539315 ,0.3859560 ,0.3725032 ,,,
6180.0000000 ,0.3488280 ,0.3938573 ,0.3823684 ,,,
6181.0000000 ,0.3589927 ,0.3765981 ,0.3637173 ,,,
6182.0000000 ,0.3542577 ,0.3871068 ,0.3756292 ,,,
6183.0000000 ,0.3838064 ,0.3778979 ,0.3676604 ,,,
6184.0000000 ,0.3619592 ,0.4026064 ,0.3893422 ,,,
6185.0000000 ,0.3538662 ,0.3831420 ,0.3719769 ,,,
6186.0000000 ,0.3534154 ,0.3958064 ,0.3814002 ,,,
6187.0000000 ,0.3552477 ,0.3801759 ,0.3750817 ,,,
6188.0000000 ,0.3517441 ,0.3906004 ,0.3784266 ,,,
6189.0000000 ,0.3734744 ,0.3733845 ,0.3651996 ,,,
6190.0000000 ,0.3572665 ,0.3842106 ,0.3755163 ,,,
6191.0000000 ,0.3556273 ,0.3824748 ,0.3692361 ,,,
6192.0000000 ,0.3558868 ,0.3859828 ,0.3727755 ,,,
6193.0000000 ,0.3549353 ,0.3707634 ,0.3605911 ,,,
6194.0000000 ,0.3652202 ,0.3814692 ,0.3661692 ,,,
6195.0000000 ,0.3638997 ,0.3848760 ,0.3702805 ,,,
6196.0000000 ,0.3540214 ,0.3767313 ,0.3649761 ,,,
6197.0000000 ,0.3439475 ,0.3638031 ,0.3561443 ,,,
6198.0000000 ,0.3687679 ,0.3882385 ,0.3708876 ,,,
6199.0000000 ,0.3640497 ,0.3909045 ,0.3800490 ,,,
6200.0000000 ,0.3470190 ,0.3738135 ,0.3599816 ,,,
6201.0000000 ,0.3618642 ,0.3727009 ,0.3624881 ,,,
6202.0000000 ,0.3608467 ,0.3864507 ,0.3764817 ,,,
6203.0000000 ,0.3538494 ,0.3823193 ,0.3682763 ,,,
6204.0000000 ,0.3531950 ,0.3799753 ,0.3704911 ,,,
6205.0000000 ,0.3692776 ,0.3729947 ,0.3592545 ,,,
6206.0000000 ,0.3665958 ,0.3720487 ,0.3638891 ,,,
6207.0000000 ,0.3427324 ,0.3744924 ,0.3669482 ,,,
6208.0000000 ,0.3701009 ,0.3855268 ,0.3708511 ,,,
6209.0000000 ,0.3500227 ,0.3715470 ,0.3617100 ,,,
6210.0000000 ,0.3755260 ,0.3840468 ,0.3753053 ,,,
6211.0000000 ,0.3514946 ,0.3758968 ,0.3645208 ,,,
6212.0000000 ,0.3601034 ,0.3847777 ,0.3676476 ,,,
6213.0000000 ,0.3585242 ,0.3809438 ,0.3706406 ,,,
6214.0000000 ,0.3532304 ,0.3700847 ,0.3555534 ,,,
6215.0000000 ,0.3674616 ,0.3998356 ,0.3900234 ,,,
6216.0000000 ,0.3599069 ,0.3670062 ,0.3618052 ,,,
6217.0000000 ,0.3611006 ,0.3854900 ,0.3756239 ,,,
6218.0000000 ,0.3647603 ,0.3805161 ,0.3708978 ,,,
6219.0000000 ,0.3566098 ,0.3710932 ,0.3531654 ,,,
6220.0000000 ,0.3618533 ,0.3870100 ,0.3679597 ,,,
6221.0000000 ,0.3651921 ,0.3831446 ,0.3727579 ,,,
6222.0000000 ,0.3540948 ,0.3741572 ,0.3620563 ,,,
6223.0000000 ,0.3551657 ,0.3940789 ,0.3745868 ,,,
6224.0000000 ,0.3460654 ,0.3857348 ,0.3756962 ,,,
6225.0000000 ,0.3584158 ,0.3809499 ,0.3631501 ,,,
6226.0000000 ,0.3613477 ,0.3844706 ,0.3701317 ,,,
6227.0000000 ,0.3559872 ,0.3887663 ,0.3756342 ,,,
6228.0000000 ,0.3588728 ,0.3805942 ,0.3694023 ,,,
6229.0000000 ,0.3546751 ,0.3707266 ,0.3624014 ,,,
6230.0000000 ,0.3610971 ,0.3916587 ,0.3824841 ,,,
6231.0000000 ,0.3596334 ,0.3734069 ,0.3605395 ,,,
6232.0000000 ,0.3481773 ,0.3937945 ,0.3834471 ,,,
6233.0000000 ,0.3747694 ,0.3926498 ,0.3825080 ,,,
6234.0000000 ,0.3543725 ,0.3970215 ,0.3904302 ,,,
6235.0000000 ,0.3494786 ,0.3853786 ,0.3750561 ,,,
6236.0000000 ,0.3837999 ,0.3857269 ,0.3752902 ,,,
6237.0000000 ,0.3583955 ,0.3809318 ,0.3708092 ,,,
6238.0000000 ,0.3780843 ,0.3790213 ,0.3678528 ,,,
6239.0000000 ,0.3594817 ,0.3670470 ,0.3571284 ,,,
6240.0000000 ,0.3535970 ,0.3820680 ,0.3700006 ,,,
6241.0000000 ,0.3468056 ,0.3727846 ,0.3701246 ,,,
6242.0000000 ,0.3583550 ,0.3819580 ,0.3709300 ,,,
6243.0000000 ,0.3717913 ,0.3823612 ,0.3743260 ,,,
6244.0000000 ,0.3735489 ,0.3804977 ,0.3658099 ,,,
6245.0000000 ,0.3550145 ,0.3816144 ,0.3660182 ,,,
6246.0000000 ,0.3527547 ,0.3710989 ,0.3649776 ,,,
6247.0000000 ,0.3627983 ,0.3840008 ,0.3709414 ,,,
6248.0000000 ,0.3709213 ,0.3772795 ,0.3666044 ,,,
6249.0000000 ,0.3467589 ,0.3796057 ,0.3709978 ,,,
6250.0000000 ,0.3568436 ,0.3831406 ,0.3694321 ,,,
6251.0000000 ,0.3921391 ,0.3735621 ,0.3574126 ,,,
6252.0000000 ,0.3606429 ,0.4046739 ,0.3877399 ,,,
6253.0000000 ,0.3710492 ,0.3732407 ,0.3641597 ,,,
6254.0000000 ,0.3628044 ,0.3620432 ,0.3575942 ,,,
6255.0000000 ,0.3592547 ,0.3765631 ,0.3685432 ,,,
6256.0000000 ,0.3523823 ,0.3847683 ,0.3749356 ,,,
6257.0000000 ,0.3448014 ,0.3744468 ,0.3723824 ,,,
6258.0000000 ,0.3624138 ,0.3849106 ,0.3654145 ,,,
6259.0000000 ,0.3511474 ,0.3896093 ,0.3778757 ,,,
6260.0000000 ,0.3467264 ,0.3834304 ,0.3699068 ,,,
6261.0000000 ,0.3483396 ,0.3880495 ,0.3722374 ,,,
6262.0000000 ,0.3596082 ,0.3720737 ,0.3592451 ,,,
6263.0000000 ,0.3850242 ,0.3817942 ,0.3680192 ,,,
6264.0000000 ,0.3540608 ,0.3806787 ,0.3749697 ,,,
6265.0000000 ,0.3550799 ,0.3889886 ,0.3784947 ,,,
6266.0000000 ,0.3468148 ,0.3931038 ,0.3778843 ,,,
6267.0000000 ,0.3617019 ,0.3845658 ,0.3667827 ,,,
6268.0000000 ,0.3818290 ,0.3689362 ,0.3581803 ,,,
6269.0000000 ,0.3634349 ,0.3909590 ,0.3763867 ,,,
6270.0000000 ,0.3589982 ,0.3806092 ,0.3670859 ,,,
6271.0000000 ,0.3669866 ,0.3594691 ,0.3521284 ,,,
6272.0000000 ,0.3665726 ,0.3727716 ,0.3649258 ,,,
6273.0000000 ,0.3516263 ,0.3803446 ,0.3708111 ,,,
6274.0000000 ,0.3779625 ,0.3738565 ,0.3675387 ,,,
6275.0000000 ,0.3688050 ,0.3673782 ,0.3545646 ,,,
6276.0000000 ,0.3766865 ,0.3787237 ,0.3716944 ,,,
6277.0000000 ,0.3691980 ,0.3865128 ,0.3786441 ,,,
6278.0000000 ,0.3664576 ,0.3878233 ,0.3780791 ,,,
6279.0000000 ,0.3674549 ,0.3733166 ,0.3585135 ,,,
6280.0000000 ,0.3620021 ,0.3678347 ,0.3553607 ,,,
6281.0000000 ,0.3471791 ,0.3902890 ,0.3732548 ,,,
6282.0000000 ,0.3581256 ,0.3750312 ,0.3660098 ,,,
6283.0000000 ,0.3615523 ,0.4069097 ,0.3913447 ,,,
6284.0000000 ,0.3475819 ,0.3748964 ,0.3672446 ,,,
6285.0000000 ,0.3715172 ,0.3763327 ,0.3628121 ,,,
6286.0000000 ,0.3584641 ,0.3751311 ,0.3619587 ,,,
6287.0000000 ,0.3544401 ,0.3823964 ,0.3712224 ,,,
6288.0000000 ,0.3667871 ,0.3849952 ,0.3755544 ,,,
6289.0000000 ,0.3559175 ,0.3779121 ,0.3662055 ,,,
6290.0000000 ,0.3463673 ,0.3816128 ,0.3738020 ,,,
6291.0000000 ,0.3548435 ,0.3901480 ,0.3793980 ,,,
6292.0000000 ,0.3782546 ,0.3858447 ,0.3717297 ,,,
6293.0000000 ,0.3552233 ,0.3912200 ,0.3788229 ,,,
6294.0000000 ,0.3630989 ,0.3744767 ,0.3664539 ,,,
6295.0000000 ,0.3704213 ,0.3529472 ,0.3406966 ,,,
6296.0000000 ,0.3590831 ,0.3836174 ,0.3718209 ,,,
6297.0000000 ,0.3508901 ,0.3719217 ,0.3589959 ,,,
6298.0000000 ,0.3634077 ,0.3825992 ,0.3743241 ,,,
6299.0000000 ,0.3577256 ,0.3720779 ,0.3602546 ,,,
6300.0000000 ,0.3823358 ,0.3703928 ,0.3587137 ,,,
6301.0000000 ,0.3771065 ,0.3788130 ,0.3666341 ,,,
6302.0000000 ,0.3635375 ,0.3773383 ,0.3655511 ,,,
6303.0000000 ,0.3694119 ,0.3808499 ,0.3657334 ,,,
6304.0000000 ,0.3554890 ,0.3755496 ,0.3602192 ,,,
6305.0000000 ,0.3521887 ,0.3891244 ,0.3752971 ,,,
6306.0000000 ,0.3657809 ,0.3607356 ,0.3545650 ,,,
6307.0000000 ,0.3534334 ,0.3796116 ,0.3685196 ,,,
6308.0000000 ,0.3650033 ,0.3866614 ,0.3779959 ,,,
6309.0000000 ,0.3510954 ,0.3852853 ,0.3765392 ,,,
6310.0000000 ,0.3555872 ,0.3921236 ,0.3774993 ,,,
6311.0000000 ,0.3425387 ,0.3718881 ,0.3578437 ,,,
6312.0000000 ,0.3707652 ,0.3785565 ,0.3701737 ,,,
6313.0000000 ,0.3612386 ,0.3717779 ,0.3649687 ,,,
6314.0000000 ,0.3645807 ,0.3841513 ,0.3711870 ,,,
6315.0000000 ,0.3387572 ,0.3707831 ,0.3669686 ,,,
6316.0000000 ,0.3685355 ,0.3712876 ,0.3672463 ,,,
6317.0000000 ,0.3602343 ,0.3741374 ,0.3642712 ,,,
6318.0000000 ,0.3737064 ,0.3735260 ,0.3592432 ,,,
6319.0000000 ,0.3552317 ,0.3728682 ,0.3643050 ,,,
6320.0000000 ,0.3516519 ,0.3842471 ,0.3726419 ,,,
6321.0000000 ,0.3591703 ,0.3709441 ,0.3609170 ,,,
6322.0000000 ,0.3533985 ,0.3985398 ,0.3860530 ,,,
6323.0000000 ,0.3578859 ,0.3758658 ,0.3649762 ,,,
6324.0000000 ,0.3732450 ,0.3774512 ,0.3678337 ,,,
6325.0000000 ,0.3446027 ,0.3825457 ,0.3665033 ,,,
6326.0000000 ,0.3463293 ,0.3829187 ,0.3785287 ,,,
6327.0000000 ,0.3565582 ,0.3818753 ,0.3728618 ,,,
6328.0000000 ,0.3496213 ,0.3740093 ,0.3643325 ,,,
6329.0000000 ,0.3526911 ,0.3745944 ,0.3687139 ,,,
6330.0000000 ,0.3440819 ,0.3613232 ,0.3562796 ,,,
6331.0000000 ,0.3510097 ,0.3783902 ,0.3648258 ,,,
6332.0000000 ,0.3655444 ,0.3552459 ,0.3435574 ,,,
6333.0000000 ,0.3582016 ,0.3865021 ,0.3773988 ,,,
6334.0000000 ,0.3493618 ,0.3724173 ,0.3640265 ,,,
6335.0000000 ,0.3686674 ,0.3836692 ,0.3787518 ,,,
6336.0000000 ,0.3524644 ,0.3821779 ,0.3708344 ,,,
6337.0000000 ,0.3634266 ,0.3792044 ,0.3644269 ,,,
6338.0000000 ,0.3588782 ,0.3768228 ,0.3678571 ,,,
6339.0000000 ,0.3610994 ,0.3769530 ,0.3641115 ,,,
6340.0000000 ,0.3667171 ,0.3770947 ,0.3652884 ,,,
6341.0000000 ,0.3544466 ,0.3684268 ,0.3610691 ,,,
6342.0000000 ,0.3667230 ,0.3936124 ,0.3825617 ,,,
6343.0000000 ,0.3784307 ,0.3740013 ,0.3617806 ,,,
6344.0000000 ,0.3399443 ,0.3826920 ,0.3732821 ,,,
6345.0000000 ,0.3731611 ,0.3819203 ,0.3680648 ,,,
6346.0000000 ,0.3575343 ,0.3845547 ,0.3695797 ,,,
6347.0000000 ,0.3585511 ,0.3829201 ,0.3720096 ,,,
6348.0000000 ,0.3604895 ,0.3839836 ,0.3680561 ,,,
6349.0000000 ,0.3508158 ,0.3832286 ,0.3744560 ,,,
6350.0000000 ,0.3497504 ,0.3898621 ,0.3740304 ,,,
6351.0000000 ,0.3561263 ,0.3743685 ,0.3632648 ,,,
6352.0000000 ,0.3604580 ,0.3815475 ,0.3694639 ,,,
6353.0000000 ,0.3583836 ,0.3757934 ,0.3666067 ,,,
6354.0000000 ,0.3586535 ,0.3758322 ,0.3651722 ,,,
6355.0000000 ,0.3399945 ,0.3874880 ,0.3697084 ,,,
6356.0000000 ,0.3588144 ,0.3833090 ,0.3741644 ,,,
6357.0000000 ,0.3603169 ,0.3648873 ,0.3533303 ,,,
6358.0000000 ,0.3516229 ,0.3848222 ,0.3704751 ,,,
6359.0000000 ,0.3579769 ,0.3768782 ,0.3680081 ,,,
6360.0000000 ,0.3655119 ,0.3770473 ,0.3667378 ,,,
6361.0000000 ,0.3416349 ,0.3775134 ,0.3682007 ,,,
6362.0000000 ,0.3614408 ,0.3894598 ,0.3762327 ,,,
6363.0000000 ,0.3462460 ,0.3713206 ,0.3594734 ,,,
6364.0000000 ,0.3505580 ,0.3795671 ,0.3672261 ,,,
6365.0000000 ,0.3607039 ,0.3719647 ,0.3665446 ,,,
6366.0000000 ,0.3416738 ,0.3729766 ,0.3622799 ,,,
6367.0000000 ,0.3606979 ,0.3946624 ,0.3795131 ,,,
6368.0000000 ,0.3640275 ,0.3835904 ,0.3765549 ,,,
6369.0000000 ,0.3637185 ,0.3612588 ,0.3511024 ,,,
6370.0000000 ,0.3659294 ,0.3622293 ,0.3543459 ,,,
6371.0000000 ,0.3670405 ,0.3659863 ,0.3521412 ,,,
6372.0000000 ,0.3701781 ,0.3784140 ,0.3689278 ,,,
6373.0000000 ,0.3662471 ,0.3752422 ,0.3648529 ,,,
6374.0000000 ,0.3541538 ,0.3822206 ,0.3711649 ,,,
6375.0000000 ,0.3634301 ,0.3699037 ,0.3613595 ,,,
6376.0000000 ,0.3680885 ,0.3814448 ,0.3694941 ,,,
6377.0000000 ,0.3704456 ,0.3923229 ,0.3746553 ,,,
6378.0000000 ,0.3600392 ,0.3894386 ,0.3782158 ,,,
6379.0000000 ,0.3476484 ,0.3836721 ,0.3723502 ,,,
6380.0000000 ,0.3586105 ,0.3716219 ,0.3612477 ,,,
6381.0000000 ,0.3504528 ,0.3767417 ,0.3710173 ,,,
6382.0000000 ,0.3589275 ,0.3702998 ,0.3596110 ,,,
6383.0000000 ,0.3607967 ,0.3706125 ,0.3583365 ,,,
6384.0000000 ,0.3528510 ,0.3764055 ,0.3701024 ,,,
6385.0000000 ,0.3601967 ,0.3939776 ,0.3784583 ,,,
6386.0000000 ,0.3746947 ,0.3944588 ,0.3866388 ,,,
6387.0000000 ,0.3856235 ,0.3699285 ,0.3557245 ,,,
6388.0000000 ,0.3591109 ,0.3729988 ,0.3601183 ,,,
6389.0000000 ,0.3551921 ,0.3916114 ,0.3769302 ,,,
6390.0000000 ,0.3579888 ,0.3697083 ,0.3544856 ,,,
6391.0000000 ,0.3468948 ,0.3656979 ,0.3535016 ,,,
6392.0000000 ,0.3550365 ,0.4099118 ,0.3954085 ,,,
6393.0000000 ,0.3578597 ,0.3728239 ,0.3658063 ,,,
6394.0000000 ,0.3614488 ,0.3815762 ,0.3679172 ,,,
6395.0000000 ,0.3660524 ,0.3970813 ,0.3866076 ,,,
6396.0000000 ,0.3607981 ,0.3827723 ,0.3715614 ,,,
6397.0000000 ,0.3638490 ,0.3765629 ,0.3643659 ,,,
6398.0000000 ,0.3551288 ,0.3761658 ,0.3626368 ,,,
6399.0000000 ,0.3687017 ,0.3757918 ,0.3689818 ,,,
6400.0000000 ,0.3718415 ,0.3790820 ,0.3675483 ,,,
6401.0000000 ,0.3426055 ,0.3934491 ,0.3812719 ,,,
6402.0000000 ,0.3618509 ,0.3608993 ,0.3532590 ,,,
6403.0000000 ,0.3643151 ,0.3974952 ,0.3820049 ,,,
6404.0000000 ,0.3515626 ,0.3809563 ,0.3645698 ,,,
6405.0000000 ,0.3560393 ,0.3657992 ,0.3511575 ,,,
6406.0000000 ,0.3601038 ,0.3808213 ,0.3783791 ,,,
6407.0000000 ,0.3569931 ,0.3515738 ,0.3449507 ,,,
6408.0000000 ,0.3561649 ,0.3800439 ,0.3684548 ,,,
6409.0000000 ,0.3713891 ,0.3749495 ,0.3637150 ,,,
6410.0000000 ,0.3514380 ,0.3875109 ,0.3784532 ,,,
6411.0000000 ,0.3764629 ,0.3856668 ,0.3719318 ,,,
6412.0000000 ,0.3469173 ,0.3911576 ,0.3823406 ,,,
6413.0000000 ,0.3516970 ,0.3822878 ,0.3633399 ,,,
6414.0000000 ,0.3701797 ,0.3717525 ,0.3607671 ,,,
6415.0000000 ,0.3665029 ,0.3810339 ,0.3697369 ,,,
6416.0000000 ,0.3526057 ,0.3874140 ,0.3766539 ,,,
6417.0000000 ,0.3560410 ,0.3723209 ,0.3614571 ,,,
6418.0000000 ,0.3717662 ,0.3771876 ,0.3651848 ,,,
6419.0000000 ,0.3471652 ,0.3687365 ,0.3624514 ,,,
6420.0000000 ,0.3590505 ,0.3933463 ,0.3808291 ,,,
6421.0000000 ,0.3626324 ,0.3843491 ,0.3793134 ,,,
6422.0000000 ,0.3549406 ,0.3854447 ,0.3737405 ,,,
6423.0000000 ,0.3592931 ,0.3762363 ,0.3619994 ,,,
6424.0000000 ,0.3627970 ,0.3775991 ,0.3659017 ,,,
6425.0000000 ,0.3618332 ,0.3932935 ,0.3791827 ,,,
6426.0000000 ,0.3537613 ,0.3932260 ,0.3805001 ,,,
6427.0000000 ,0.3517337 ,0.3810137 ,0.3689714 ,,,
6428.0000000 ,0.3503255 ,0.3819768 ,0.3701392 ,,,
6429.0000000 ,0.3557005 ,0.3742111 ,0.3693535 ,,,
6430.0000000 ,0.3513195 ,0.3873359 ,0.3735307 ,,,
6431.0000000 ,0.3786032 ,0.3846237 ,0.3743470 ,,,
6432.0000000 ,0.3566019 ,0.3861410 ,0.3726912 ,,,
6433.0000000 ,0.3510466 ,0.3875642 ,0.3743117 ,,,
6434.0000000 ,0.3765314 ,0.3878758 ,0.3779345 ,,,
6435.0000000 ,0.3402659 ,0.3886881 ,0.3782008 ,,,
6436.0000000 ,0.3700703 ,0.3927206 ,0.3845752 ,,,
6437.0000000 ,0.3635013 ,0.3694977 ,0.3585132 ,,,
6438.0000000 ,0.3470792 ,0.3686867 ,0.3561777 ,,,
6439.0000000 ,0.3610661 ,0.3765134 ,0.3622873 ,,,
6440.0000000 ,0.3614276 ,0.3737111 ,0.3621786 ,,,
6441.0000000 ,0.3509324 ,0.3953971 ,0.3793335 ,,,
6442.0000000 ,0.3539790 ,0.3650029 ,0.3603878 ,,,
6443.0000000 ,0.3735098 ,0.3754993 ,0.3624609 ,,,
6444.0000000 ,0.3565530 ,0.3655934 ,0.3553440 ,,,
6445.0000000 ,0.3552117 ,0.3801622 ,0.3663067 ,,,
6446.0000000 ,0.3621065 ,0.3811299 ,0.3681895 ,,,
6447.0000000 ,0.3644481 ,0.3809170 ,0.3727365 ,,,
6448.0000000 ,0.3659825 ,0.3715588 ,0.3635490 ,,,
6449.0000000 ,0.3809084 ,0.3762915 ,0.3636254 ,,,
6450.0000000 ,0.3542815 ,0.3656468 ,0.3502252 ,,,
6451.0000000 ,0.3648542 ,0.3792206 ,0.3708484 ,,,
6452.0000000 ,0.3351012 ,0.3816588 ,0.3697012 ,,,
6453.0000000 ,0.3752114 ,0.3703263 ,0.3636227 ,,,
6454.0000000 ,0.3462372 ,0.3661885 ,0.3594116 ,,,
6455.0000000 ,0.3685567 ,0.3762491 ,0.3685896 ,,,
6456.0000000 ,0.3486768 ,0.3764867 ,0.3632587 ,,,
6457.0000000 ,0.3543525 ,0.3825935 ,0.3723735 ,,,
6458.0000000 ,0.3734036 ,0.3948204 ,0.3822345 ,,,
6459.0000000 ,0.3590619 ,0.3973352 ,0.3792005 ,,,
6460.0000000 ,0.3620278 ,0.3803009 ,0.3733673 ,,,
6461.0000000 ,0.3486253 ,0.3742097 ,0.3654464 ,,,
6462.0000000 ,0.3692981 ,0.3948850 ,0.3810839 ,,,
6463.0000000 ,0.3734086 ,0.3640201 ,0.3522885 ,,,
6464.0000000 ,0.3670614 ,0.3761745 ,0.3691645 ,,,
6465.0000000 ,0.3619726 ,0.3768745 ,0.3708036 ,,,
6466.0000000 ,0.3691444 ,0.3937588 ,0.3869351 ,,,
6467.0000000 ,0.3601286 ,0.3816749 ,0.3655889 ,,,
6468.0000000 ,0.3653184 ,0.3806468 ,0.3708177 ,,,
6469.0000000 ,0.3517638 ,0.3775927 ,0.3616449 ,,,
6470.0000000 ,0.3659639 ,0.3921734 ,0.3823896 ,,,
6471.0000000 ,0.3483390 ,0.3666877 ,0.3563742 ,,,
6472.0000000 ,0.3674292 ,0.3827409 ,0.3751196 ,,,
6473.0000000 ,0.3495508 ,0.3853826 ,0.3734110 ,,,
6474.0000000 ,0.3639435 ,0.3780452 ,0.3643605 ,,,
6475.0000000 ,0.3673074 ,0.3759038 ,0.3610039 ,,,
6476.0000000 ,0.3671415 ,0.3822068 ,0.3689898 ,,,
6477.0000000 ,0.3423936 ,0.3688180 ,0.3645313 ,,,
6478.0000000 ,0.3595605 ,0.3775344 ,0.3628687 ,,,
6479.0000000 ,0.3627224 ,0.3839687 ,0.3686331 ,,,
6480.0000000 ,0.3723459 ,0.3766440 ,0.3622472 ,,,
6481.0000000 ,0.3649279 ,0.3858067 ,0.3727573 ,,,
6482.0000000 ,0.3573037 ,0.3772198 ,0.3682340 ,,,
6483.0000000 ,0.3512006 ,0.3892955 ,0.3751279 ,,,
6484.0000000 ,0.3527804 ,0.3681254 ,0.3578835 ,,,
6485.0000000 ,0.3602394 ,0.3670791 ,0.3593425 ,,,
6486.0000000 ,0.3587062 ,0.3792296 ,0.3676656 ,,,
6487.0000000 ,0.3726030 ,0.3691843 ,0.3558635 ,,,
6488.0000000 ,0.3756102 ,0.3714479 ,0.3555615 ,,,
6489.0000000 ,0.3666998 ,0.3801410 ,0.3722931 ,,,
6490.0000000 ,0.3648762 ,0.4070600 ,0.3881353 ,,,
6491.0000000 ,0.3631786 ,0.3673459 ,0.3510169 ,,,
6492.0000000 ,0.3504482 ,0.3753945 ,0.3695418 ,,,
6493.0000000 ,0.3522377 ,0.3994049 ,0.3901681 ,,,
6494.0000000 ,0.3421536 ,0.3655670 ,0.3568641 ,,,
6495.0000000 ,0.3552311 ,0.3834585 ,0.3705854 ,,,
6496.0000000 ,0.3824024 ,0.3881552 ,0.3684443 ,,,
6497.0000000 ,0.3617634 ,0.3656497 ,0.3573134 ,,,
6498.0000000 ,0.3554202 ,0.3876401 ,0.3759247 ,,,
6499.0000000 ,0.3481762 ,0.3752689 ,0.3632643 ,,,
6500.0000000 ,0.3661267 ,0.3670937 ,0.3569484 ,,,
6501.0000000 ,0.3503367 ,0.3874028 ,0.3788842 ,,,
6502.0000000 ,0.3564064 ,0.3796172 ,0.3681608 ,,,
6503.0000000 ,0.3587143 ,0.3691888 ,0.3587182 ,,,
6504.0000000 ,0.3376424 ,0.3743987 ,0.3638748 ,,,
6505.0000000 ,0.3505445 ,0.3774461 ,0.3668036 ,,,
6506.0000000 ,0.3630368 ,0.3874882 ,0.3754300 ,,,
6507.0000000 ,0.3559697 ,0.3687813 ,0.3655347 ,,,
6508.0000000 ,0.3482774 ,0.3826666 ,0.3705961 ,,,
6509.0000000 ,0.3537174 ,0.3840508 ,0.3679959 ,,,
6510.0000000 ,0.3460947 ,0.3620683 ,0.3567775 ,,,
6511.0000000 ,0.3519219 ,0.3808129 ,0.3666012 ,,,
6512.0000000 ,0.3773689 ,0.3887993 ,0.3797550 ,,,
6513.0000000 ,0.3665199 ,0.3777652 ,0.3678913 ,,,
6514.0000000 ,0.3633538 ,0.3920919 ,0.3770934 ,,,
6515.0000000 ,0.3604997 ,0.3638194 ,0.3587139 ,,,
6516.0000000 ,0.3691423 ,0.3697287 ,0.3601737 ,,,
6517.0000000 ,0.3640718 ,0.3802570 ,0.3662683 ,,,
6518.0000000 ,0.3460705 ,0.3680229 ,0.3552186 ,,,
6519.0000000 ,0.3762769 ,0.3764881 ,0.3681556 ,,,
6520.0000000 ,0.3574766 ,0.3991686 ,0.3801973 ,,,
6521.0000000 ,0.3605581 ,0.3846713 ,0.3731158 ,,,
6522.0000000 ,0.3557547 ,0.3727783 ,0.3607877 ,,,
6523.0000000 ,0.3655783 ,0.3471071 ,0.3366253 ,,,
6524.0000000 ,0.3466878 ,0.3946169 ,0.3831336 ,,,
6525.0000000 ,0.3581050 ,0.3831667 ,0.3684665 ,,,
6526.0000000 ,0.3422672 ,0.4185911 ,0.4057329 ,,,
6527.0000000 ,0.3602142 ,0.3635020 ,0.3546025 ,,,
6528.0000000 ,0.3694188 ,0.3777334 ,0.3634339 ,,,
6529.0000000 ,0.3703492 ,0.3669127 ,0.3554121 ,,,
6530.0000000 ,0.3636136 ,0.3911407 ,0.3724338 ,,,
6531.0000000 ,0.3415948 ,0.3770619 ,0.3688001 ,,,
6532.0000000 ,0.3695736 ,0.3853180 ,0.3687103 ,,,
6533.0000000 ,0.3597231 ,0.3849917 ,0.3728184 ,,,
6534.0000000 ,0.3706875 ,0.3717050 ,0.3575701 ,,,
6535.0000000 ,0.3515475 ,0.3943852 ,0.3804836 ,,,
6536.0000000 ,0.3668219 ,0.3958541 ,0.3808559 ,,,
6537.0000000 ,0.3509343 ,0.3689193 ,0.3634781 ,,,
6538.0000000 ,0.3633046 ,0.3685051 ,0.3636203 ,,,
6539.0000000 ,0.3458493 ,0.3689359 ,0.3599015 ,,,
6540.0000000 ,0.3536789 ,0.4010333 ,0.3831036 ,,,
6541.0000000 ,0.3697529 ,0.3833646 ,0.3724176 ,,,
6542.0000000 ,0.3918844 ,0.3699342 ,0.3597314 ,,,
6543.0000000 ,0.3575738 ,0.3743234 ,0.3592649 ,,,
6544.0000000 ,0.3568357 ,0.3664060 ,0.3558088 ,,,
6545.0000000 ,0.3461704 ,0.3740776 ,0.3643060 ,,,
6546.0000000 ,0.3755903 ,0.3768374 ,0.3604364 ,,,
6547.0000000 ,0.3720962 ,0.3684696 ,0.3563625 ,,,
6548.0000000 ,0.3560691 ,0.3758239 ,0.3667392 ,,,
6549.0000000 ,0.3422275 ,0.3739060 ,0.3636438 ,,,
6550.0000000 ,0.3439582 ,0.3735858 ,0.3574467 ,,,
6551.0000000 ,0.3586050 ,0.3708807 ,0.3607477 ,,,
6552.0000000 ,0.3625197 ,0.3655492 ,0.3553686 ,,,
6553.0000000 ,0.3600344 ,0.3830437 ,0.3730762 ,,,
6554.0000000 ,0.3587540 ,0.3579627 ,0.3510541 ,,,
6555.0000000 ,0.3585488 ,0.3793203 ,0.3678936 ,,,
6556.0000000 ,0.3537968 ,0.3709982 ,0.3606241 ,,,
6557.0000000 ,0.3681564 ,0.3876064 ,0.3756221 ,,,
6558.0000000 ,0.3677002 ,0.3647830 ,0.3606780 ,,,
6559.0000000 ,0.3671041 ,0.3683504 ,0.3528807 ,,,
6560.0000000 ,0.3489825 ,0.3851328 ,0.3748045 ,,,
6561.0000000 ,0.3531482 ,0.3929137 ,0.3806942 ,,,
6562.0000000 ,0.3525955 ,0.3821614 ,0.3701955 ,,,
6563.0000000 ,0.3589444 ,0.3694538 ,0.3597510 ,,,
6564.0000000 ,0.3749011 ,0.3839798 ,0.3675010 ,,,
6565.0000000 ,0.3489516 ,0.3829158 ,0.3688790 ,,,
6566.0000000 ,0.3594704 ,0.3752698 ,0.3646666 ,,,
6567.0000000 ,0.3784667 ,0.3839158 ,0.3685571 ,,,
6568.0000000 ,0.3637135 ,0.3890613 ,0.3769383 ,,,
6569.0000000 ,0.3469373 ,0.3764748 ,0.3657488 ,,,
6570.0000000 ,0.3538647 ,0.3805299 ,0.3659537 ,,,
6571.0000000 ,0.3725478 ,0.3760352 ,0.3646497 ,,,
6572.0000000 ,0.3520226 ,0.3717124 ,0.3617903 ,,,
6573.0000000 ,0.3406375 ,0.3847906 ,0.3725531 ,,,
6574.0000000 ,0.3647205 ,0.3698352 ,0.3574814 ,,,
6575.0000000 ,0.3529858 ,0.3662392 ,0.3560703 ,,,
6576.0000000 ,0.3505591 ,0.3799680 ,0.3752696 ,,,
6577.0000000 ,0.3493530 ,0.3817346 ,0.3793278 ,,,
6578.0000000 ,0.3655676 ,0.3731905 ,0.3555995 ,,,
6579.0000000 ,0.3504723 ,0.3878060 ,0.3712555 ,,,
6580.0000000 ,0.3619066 ,0.3880947 ,0.3757222 ,,,
6581.0000000 ,0.3659214 ,0.3745940 ,0.3686046 ,,,
6582.0000000 ,0.3523855 ,0.3791427 ,0.3642644 ,,,
6583.0000000 ,0.3483390 ,0.3713984 ,0.3618532 ,,,
6584.0000000 ,0.3498856 ,0.3776009 ,0.3687008 ,,,
6585.0000000 ,0.3561515 ,0.3847410 ,0.3729816 ,,,
6586.0000000 ,0.3347131 ,0.3624433 ,0.3564609 ,,,
6587.0000000 ,0.3640073 ,0.3632194 ,0.3614371 ,,,
6588.0000000 ,0.3726776 ,0.3894395 ,0.3713892 ,,,
6589.0000000 ,0.3689643 ,0.3864131 ,0.3759426 ,,,
6590.0000000 ,0.3638189 ,0.3803985 ,0.3705618 ,,,
6591.0000000 ,0.3444340 ,0.3996122 ,0.3865783 ,,,
6592.0000000 ,0.3654578 ,0.3788441 ,0.3663021 ,,,
6593.0000000 ,0.3550565 ,0.3825771 ,0.3722355 ,,,
6594.0000000 ,0.3546042 ,0.3626855 ,0.3546575 ,,,
6595.0000000 ,0.3738543 ,0.3805627 ,0.3666279 ,,,
6596.0000000 ,0.3638896 ,0.3826201 ,0.3688328 ,,,
6597.0000000 ,0.3651983 ,0.3810286 ,0.3697758 ,,,
6598.0000000 ,0.3643048 ,0.3856013 ,0.3736877 ,,,
6599.0000000 ,0.3640868 ,0.4010051 ,0.3865325 ,,,
6600.0000000 ,0.3631335 ,0.3752446 ,0.3594686 ,,,
6601.0000000 ,0.3583033 ,0.3815641 ,0.3720963 ,,,
6602.0000000 ,0.3507025 ,0.3730205 ,0.3564896 ,,,
6603.0000000 ,0.3571965 ,0.3879113 ,0.3766805 ,,,
6604.0000000 ,0.3551513 ,0.3856348 ,0.3692350 ,,,
6605.0000000 ,0.3640371 ,0.3703058 ,0.3587082 ,,,
6606.0000000 ,0.3499547 ,0.3779434 ,0.3653910 ,,,
6607.0000000 ,0.3545192 ,0.3660854 ,0.3623516 ,,,
6608.0000000 ,0.3665841 ,0.3637198 ,0.3470306 ,,,
6609.0000000 ,0.3641961 ,0.3604859 ,0.3517646 ,,,
6610.0000000 ,0.3495615 ,0.3881096 ,0.3706492 ,,,
6611.0000000 ,0.3547272 ,0.3730290 ,0.3631840 ,,,
6612.0000000 ,0.3554704 ,0.3685531 ,0.3630818 ,,,
6613.0000000 ,0.3539964 ,0.3882470 ,0.3758332 ,,,
6614.0000000 ,0.3553507 ,0.3808137 ,0.3690205 ,,,
6615.0000000 ,0.3442007 ,0.3768218 ,0.3603756 ,,,
6616.0000000 ,0.3410917 ,0.3804304 ,0.3678568 ,,,
6617.0000000 ,0.3512110 ,0.3817395 ,0.3693478 ,,,
6618.0000000 ,0.3436793 ,0.3959582 ,0.3799264 ,,,
6619.0000000 ,0.3664964 ,0.3599368 ,0.3509392 ,,,
6620.0000000 ,0.3535818 ,0.3894075 ,0.3736703 ,,,
6621.0000000 ,0.3572223 ,0.3860614 ,0.3699237 ,,,
6622.0000000 ,0.3644808 ,0.3821945 ,0.3704386 ,,,
6623.0000000 ,0.3501060 ,0.3739768 ,0.3649112 ,,,
6624.0000000 ,0.3633706 ,0.3620831 ,0.3509536 ,,,
6625.0000000 ,0.3616769 ,0.3715965 ,0.3548420 ,,,
6626.0000000 ,0.3559488 ,0.3869495 ,0.3745095 ,,,
6627.0000000 ,0.3628925 ,0.3809755 ,0.3729883 ,,,
6628.0000000 ,0.3566508 ,0.3961725 ,0.3817478 ,,,
6629.0000000 ,0.3684826 ,0.3638182 ,0.3537671 ,,,
6630.0000000 ,0.3478089 ,0.3756419 ,0.3688748 ,,,
6631.0000000 ,0.3526614 ,0.3770073 ,0.3673197 ,,,
6632.0000000 ,0.3626507 ,0.3802992 ,0.3671207 ,,,
6633.0000000 ,0.3770909 ,0.3774476 ,0.3688196 ,,,
6634.0000000 ,0.3643050 ,0.3747956 ,0.3613498 ,,,
6635.0000000 ,0.3618927 ,0.3806353 ,0.3667796 ,,,
6636.0000000 ,0.3497702 ,0.3625309 ,0.3521667 ,,,
6637.0000000 ,0.3455860 ,0.3909923 ,0.3774495 ,,,
6638.0000000 ,0.3524137 ,0.3790235 ,0.3659391 ,,,
6639.0000000 ,0.3416504 ,0.3871574 ,0.3765469 ,,,
6640.0000000 ,0.3651094 ,0.3740975 ,0.3596453 ,,,
6641.0000000 ,0.3575095 ,0.3831417 ,0.3695540 ,,,
6642.0000000 ,0.3589270 ,0.3769625 ,0.3636367 ,,,
6643.0000000 ,0.3641281 ,0.3850607 ,0.3709663 ,,,
6644.0000000 ,0.3523332 ,0.3825814 ,0.3697733 ,,,
6645.0000000 ,0.3529696 ,0.3886718 ,0.3790545 ,,,
6646.0000000 ,0.3679860 ,0.3838175 ,0.3644305 ,,,
6647.0000000 ,0.3937178 ,0.3657852 ,0.3535838 ,,,
6648.0000000 ,0.3479985 ,0.3850930 ,0.3684323 ,,,
6649.0000000 ,0.3531403 ,0.3701019 ,0.3566842 ,,,
6650.0000000 ,0.3492399 ,0.3732136 ,0.3599672 ,,,
6651.0000000 ,0.3695739 ,0.3651965 ,0.3607282 ,,,
6652.0000000 ,0.3449040 ,0.3955833 ,0.3825743 ,,,
6653.0000000 ,0.3694879 ,0.3574210 ,0.3518822 ,,,
6654.0000000 ,0.3594300 ,0.3938860 ,0.3783579 ,,,
6655.0000000 ,0.3671902 ,0.3739514 ,0.3611999 ,,,
6656.0000000 ,0.3512663 ,0.3858944 ,0.3783303 ,,,
6657.0000000 ,0.3561804 ,0.3891527 ,0.3783287 ,,,
6658.0000000 ,0.3463741 ,0.3800096 ,0.3639736 ,,,
6659.0000000 ,0.3560519 ,0.3946878 ,0.3785826 ,,,
6660.0000000 ,0.3656727 ,0.3808798 ,0.3710073 ,,,
6661.0000000 ,0.3578258 ,0.3755420 ,0.3635067 ,,,
6662.0000000 ,0.3504024 ,0.3686927 ,0.3558303 ,,,
6663.0000000 ,0.3635977 ,0.3965814 ,0.3841137 ,,,
6664.0000000 ,0.3435682 ,0.3736792 ,0.3697523 ,,,
6665.0000000 ,0.3321794 ,0.3875534 ,0.3730154 ,,,
6666.0000000 ,0.3516046 ,0.3599406 ,0.3483530 ,,,
6667.0000000 ,0.3719141 ,0.3963829 ,0.3788110 ,,,
6668.0000000 ,0.3674005 ,0.3755859 ,0.3668608 ,,,
6669.0000000 ,0.3703150 ,0.3747928 ,0.3635705 ,,,
6670.0000000 ,0.3512865 ,0.3707215 ,0.3584586 ,,,
6671.0000000 ,0.3492907 ,0.3673185 ,0.3582630 ,,,
6672.0000000 ,0.3492380 ,0.3813505 ,0.3658431 ,,,
6673.0000000 ,0.3627887 ,0.3767341 ,0.3637805 ,,,
6674.0000000 ,0.3720213 ,0.3736337 ,0.3618203 ,,,
6675.0000000 ,0.3705416 ,0.3635423 ,0.3525957 ,,,
6676.0000000 ,0.3600121 ,0.3972152 ,0.3792610 ,,,
6677.0000000 ,0.3631275 ,0.3887161 ,0.3799639 ,,,
6678.0000000 ,0.3578917 ,0.3831440 ,0.3694373 ,,,
6679.0000000 ,0.3764455 ,0.3635785 ,0.3548648 ,,,
6680.0000000 ,0.3504719 ,0.3711440 ,0.3630574 ,,,
6681.0000000 ,0.3666817 ,0.3786434 ,0.3682081 ,,,
6682.0000000 ,0.3736265 ,0.3728743 ,0.3653619 ,,,
6683.0000000 ,0.3538140 ,0.3733103 ,0.3665408 ,,,
6684.0000000 ,0.3592409 ,0.3795081 ,0.3685133 ,,,
6685.0000000 ,0.3573121 ,0.3824639 ,0.3666913 ,,,
6686.0000000 ,0.3663986 ,0.3743983 ,0.3617857 ,,,
6687.0000000 ,0.3735172 ,0.3712935 ,0.3608451 ,,,
6688.0000000 ,0.3666165 ,0.3958012 ,0.3814300 ,,,
6689.0000000 ,0.3773787 ,0.3797623 ,0.3669473 ,,,
6690.0000000 ,0.3644267 ,0.3929034 ,0.3801525 ,,,
6691.0000000 ,0.3652337 ,0.3786553 ,0.3676060 ,,,
6692.0000000 ,0.3784010 ,0.3697510 ,0.3586003 ,,,
6693.0000000 ,0.3608491 ,0.3841465 ,0.3685713 ,,,
6694.0000000 ,0.3605705 ,0.3829578 ,0.3716349 ,,,
6695.0000000 ,0.3623111 ,0.3975029 ,0.3816194 ,,,
6696.0000000 ,0.3690800 ,0.3907416 ,0.3810619 ,,,
6697.0000000 ,0.3616512 ,0.3752004 ,0.3630614 ,,,
6698.0000000 ,0.3430963 ,0.3839724 ,0.3689144 ,,,
6699.0000000 ,0.3647668 ,0.3739528 ,0.3636961 ,,,
6700.0000000 ,0.3676245 ,0.3765815 ,0.3629409 ,,,
6701.0000000 ,0.3561504 ,0.3698395 ,0.3507705 ,,,
6702.0000000 ,0.3620740 ,0.3815767 ,0.3701877 ,,,
6703.0000000 ,0.3574167 ,0.3896039 ,0.3737499 ,,,
6704.0000000 ,0.3548423 ,0.3580271 ,0.3528743 ,,,
6705.0000000 ,0.3570224 ,0.3816578 ,0.3691329 ,,,
6706.0000000 ,0.3613865 ,0.3728135 ,0.3603750 ,,,
6707.0000000 ,0.3541839 ,0.3801861 ,0.3727833 ,,,
6708.0000000 ,0.3530132 ,0.3620616 ,0.3471388 ,,,
6709.0000000 ,0.3554787 ,0.3734351 ,0.3658301 ,,,
6710.0000000 ,0.3583357 ,0.3939507 ,0.3818127 ,,,
6711.0000000 ,0.3646625 ,0.3756393 ,0.3651916 ,,,
6712.0000000 ,0.3617941 ,0.3773878 ,0.3631630 ,,,
6713.0000000 ,0.3381694 ,0.3870232 ,0.3729837 ,,,
6714.0000000 ,0.3596887 ,0.3836059 ,0.3745181 ,,,
6715.0000000 ,0.3566314 ,0.3689094 ,0.3622455 ,,,
6716.0000000 ,0.3741960 ,0.3683791 ,0.3580280 ,,,
6717.0000000 ,0.3549807 ,0.3647955 ,0.3533256 ,,,
6718.0000000 ,0.3539908 ,0.3690083 ,0.3551096 ,,,
6719.0000000 ,0.3704004 ,0.3824939 ,0.3680593 ,,,
6720.0000000 ,0.3640668 ,0.3789056 ,0.3644634 ,,,
6721.0000000 ,0.3344403 ,0.3691375 ,0.3612916 ,,,
6722.0000000 ,0.3290674 ,0.3772015 ,0.3592974 ,,,
6723.0000000 ,0.3697915 ,0.3852508 ,0.3744848 ,,,
6724.0000000 ,0.3563005 ,0.3742491 ,0.3627407 ,,,
6725.0000000 ,0.3534617 ,0.3731772 ,0.3623013 ,,,
6726.0000000 ,0.3448763 ,0.3868847 ,0.3744641 ,,,
6727.0000000 ,0.3765370 ,0.3919872 ,0.3764559 ,,,
6728.0000000 ,0.3764717 ,0.3664579 ,0.3601391 ,,,
6729.0000000 ,0.3517384 ,0.3817773 ,0.3707553 ,,,
6730.0000000 ,0.3630319 ,0.3811922 ,0.3684326 ,,,
6731.0000000 ,0.3590146 ,0.3945131 ,0.3791773 ,,,
6732.0000000 ,0.3638971 ,0.3732858 ,0.3595859 ,,,
6733.0000000 ,0.3518223 ,0.3844058 ,0.3724472 ,,,
6734.0000000 ,0.3304663 ,0.3764473 ,0.3692707 ,,,
6735.0000000 ,0.3616503 ,0.3832531 ,0.3770724 ,,,
6736.0000000 ,0.3589449 ,0.3758836 ,0.3645442 ,,,
6737.0000000 ,0.3613487 ,0.3669406 ,0.3560092 ,,,
6738.0000000 ,0.3654307 ,0.4020406 ,0.3851309 ,,,
6739.0000000 ,0.3492340 ,0.3857796 ,0.3702953 ,,,
6740.0000000 ,0.3528629 ,0.3773793 ,0.3636938 ,,,
6741.0000000 ,0.3655539 ,0.3763897 ,0.3613267 ,,,
6742.0000000 ,0.3623756 ,0.3772420 ,0.3621480 ,,,
6743.0000000 ,0.3617342 ,0.3974487 ,0.3848928 ,,,
6744.0000000 ,0.3590056 ,0.4074658 ,0.3926011 ,,,
6745.0000000 ,0.3579789 ,0.3942979 ,0.3830546 ,,,
6746.0000000 ,0.3446237 ,0.3873231 ,0.3707932 ,,,
6747.0000000 ,0.3587658 ,0.3822366 ,0.3712009 ,,,
6748.0000000 ,0.3609113 ,0.3809692 ,0.3700798 ,,,
6749.0000000 ,0.3519118 ,0.3768932 ,0.3667317 ,,,
6750.0000000 ,0.3404514 ,0.3614266 ,0.3495988 ,,,
6751.0000000 ,0.3445988 ,0.3703323 ,0.3562400 ,,,
6752.0000000 ,0.3525044 ,0.3804473 ,0.3691510 ,,,
6753.0000000 ,0.3594684 ,0.3793910 ,0.3724887 ,,,
6754.0000000 ,0.3550957 ,0.3712656 ,0.3633403 ,,,
6755.0000000 ,0.3478213 ,0.3737403 ,0.3648746 ,,,
6756.0000000 ,0.3633492 ,0.3508925 ,0.3375052 ,,,
6757.0000000 ,0.3436747 ,0.3786195 ,0.3660553 ,,,
6758.0000000 ,0.3612897 ,0.3841952 ,0.3698013 ,,,
6759.0000000 ,0.3491062 ,0.3787423 ,0.3707338 ,,,
6760.0000000 ,0.3563910 ,0.3686736 ,0.3587806 ,,,
6761.0000000 ,0.3729408 ,0.3772195 ,0.3647047 ,,,
6762.0000000 ,0.3684086 ,0.3813932 ,0.3697430 ,,,
6763.0000000 ,0.3433717 ,0.3809581 ,0.3690376 ,,,
6764.0000000 ,0.3569882 ,0.3688459 ,0.3572720 ,,,
6765.0000000 ,0.3617289 ,0.4014040 ,0.3864300 ,,,
6766.0000000 ,0.3615103 ,0.3765481 ,0.3631606 ,,,
6767.0000000 ,0.3664461 ,0.3653265 ,0.3568000 ,,,
6768.0000000 ,0.3611051 ,0.3795547 ,0.3684786 ,,,
6769.0000000 ,0.3562702 ,0.3828789 ,0.3731313 ,,,
6770.0000000 ,0.3584499 ,0.3683988 ,0.3655818 ,,,
6771.0000000 ,0.3546704 ,0.3673455 ,0.3620751 ,,,
6772.0000000 ,0.3500446 ,0.3756422 ,0.3693525 ,,,
6773.0000000 ,0.3616783 ,0.3809758 ,0.3701035 ,,,
6774.0000000 ,0.3563820 ,0.3830439 ,0.3713662 ,,,
6775.0000000 ,0.3603010 ,0.3851445 ,0.3696224 ,,,
6776.0000000 ,0.3715742 ,0.3779860 ,0.3725602 ,,,
6777.0000000 ,0.3861592 ,0.3939911 ,0.3763726 ,,,
6778.0000000 ,0.3849976 ,0.3755992 ,0.3661429 ,,,
6779.0000000 ,0.3794654 ,0.3660612 ,0.3586049 ,,,
6780.0000000 ,0.3513269 ,0.3742660 ,0.3641672 ,,,
6781.0000000 ,0.3445213 ,0.3757728 ,0.3654512 ,,,
6782.0000000 ,0.3467466 ,0.3645265 ,0.3523583 ,,,
6783.0000000 ,0.3568333 ,0.3759347 ,0.3661374 ,,,
6784.0000000 ,0.3710085 ,0.3983823 ,0.3923900 ,,,
6785.0000000 ,0.3453465 ,0.3819264 ,0.3654145 ,,,
6786.0000000 ,0.3466600 ,0.3444718 ,0.3387974 ,,,
6787.0000000 ,0.3724804 ,0.3704900 ,0.3617842 ,,,
6788.0000000 ,0.3495603 ,0.3844377 ,0.3773373 ,,,
6789.0000000 ,0.3516469 ,0.3796144 ,0.3734683 ,,,
6790.0000000 ,0.3617709 ,0.3677956 ,0.3598947 ,,,
6791.0000000 ,0.3682948 ,0.3728524 ,0.3669864 ,,,
6792.0000000 ,0.3423412 ,0.3607653 ,0.3458679 ,,,
6793.0000000 ,0.3535655 ,0.3691803 ,0.3584364 ,,,
6794.0000000 ,0.3663831 ,0.3758866 ,0.3601491 ,,,
6795.0000000 ,0.3507091 ,0.3689074 ,0.3612326 ,,,
6796.0000000 ,0.3496644 ,0.3847213 ,0.3716639 ,,,
6797.0000000 ,0.3655135 ,0.3689777 ,0.3606669 ,,,
6798.0000000 ,0.3540378 ,0.3777705 ,0.3641616 ,,,
6799.0000000 ,0.3456951 ,0.3813291 ,0.3649015 ,,,
6800.0000000 ,0.3620213 ,0.3735008 ,0.3620153 ,,,
6801.0000000 ,0.3658276 ,0.3798467 ,0.3694715 ,,,
6802.0000000 ,0.3594510 ,0.3756388 ,0.3632747 ,,,
6803.0000000 ,0.3633696 ,0.3960181 ,0.3811123 ,,,
6804.0000000 ,0.3711265 ,0.3742948 ,0.3664772 ,,,
6805.0000000 ,0.3548074 ,0.3623174 ,0.3539030 ,,,
6806.0000000 ,0.3554194 ,0.3812703 ,0.3682426 ,,,
6807.0000000 ,0.3724935 ,0.3926744 ,0.3734545 ,,,
6808.0000000 ,0.3499379 ,0.3772066 ,0.3672770 ,,,
6809.0000000 ,0.3526639 ,0.3750570 ,0.3631296 ,,,
6810.0000000 ,0.3660066 ,0.3775902 ,0.3720011 ,,,
6811.0000000 ,0.3544007 ,0.3822011 ,0.3628231 ,,,
6812.0000000 ,0.3745204 ,0.3776307 ,0.3691899 ,,,
6813.0000000 ,0.3505608 ,0.3913956 ,0.3820506 ,,,
6814.0000000 ,0.3704455 ,0.3823065 ,0.3701381 ,,,
6815.0000000 ,0.3701143 ,0.3722774 ,0.3640769 ,,,
6816.0000000 ,0.3546677 ,0.3868588 ,0.3775506 ,,,
6817.0000000 ,0.3566964 ,0.3779100 ,0.3638372 ,,,
6818.0000000 ,0.3642199 ,0.3805369 ,0.3670459 ,,,
6819.0000000 ,0.3561659 ,0.3760521 ,0.3702234 ,,,
6820.0000000 ,0.3605619 ,0.3682419 ,0.3583584 ,,,
6821.0000000 ,0.3491462 ,0.3973299 ,0.3822073 ,,,
6822.0000000 ,0.3582780 ,0.3712116 ,0.3606894 ,,,
6823.0000000 ,0.3489626 ,0.3916190 ,0.3775700 ,,,
6824.0000000 ,0.3574961 ,0.3726178 ,0.3610325 ,,,
6825.0000000 ,0.3719762 ,0.3749376 ,0.3648416 ,,,
6826.0000000 ,0.3610719 ,0.3812399 ,0.3689597 ,,,
6827.0000000 ,0.3604992 ,0.3844151 ,0.3715965 ,,,
6828.0000000 ,0.3531576 ,0.3798384 ,0.3750276 ,,,
6829.0000000 ,0.3679487 ,0.3708262 ,0.3604923 ,,,
6830.0000000 ,0.3587439 ,0.4114673 ,0.3963068 ,,,
6831.0000000 ,0.3487777 ,0.3954844 ,0.3816105 ,,,
6832.0000000 ,0.3623131 ,0.3947645 ,0.3819236 ,,,
6833.0000000 ,0.3794735 ,0.3889801 ,0.3736647 ,,,
6834.0000000 ,0.3635870 ,0.3848756 ,0.3699445 ,,,
6835.0000000 ,0.3612197 ,0.3582385 ,0.3532970 ,,,
6836.0000000 ,0.3513781 ,0.3793893 ,0.3687440 ,,,
6837.0000000 ,0.3537900 ,0.3903623 ,0.3755997 ,,,
6838.0000000 ,0.3696391 ,0.3864189 ,0.3731506 ,,,
6839.0000000 ,0.3551052 ,0.3871488 ,0.3750448 ,,,
6840.0000000 ,0.3609761 ,0.3689546 ,0.3573836 ,,,
6841.0000000 ,0.3649340 ,0.3812017 ,0.3726183 ,,,
6842.0000000 ,0.3496780 ,0.3703860 ,0.3613845 ,,,
6843.0000000 ,0.3566774 ,0.3647270 ,0.3506840 ,,,
6844.0000000 ,0.3439514 ,0.3674647 ,0.3580679 ,,,
6845.0000000 ,0.3603262 ,0.3860715 ,0.3734162 ,,,
6846.0000000 ,0.3714262 ,0.3876915 ,0.3786325 ,,,
6847.0000000 ,0.3415498 ,0.3685423 ,0.3592143 ,,,
6848.0000000 ,0.3715621 ,0.3968660 ,0.3783945 ,,,
6849.0000000 ,0.3515637 ,0.3839583 ,0.3748533 ,,,
6850.0000000 ,0.3695562 ,0.3813882 ,0.3700261 ,,,
6851.0000000 ,0.3432172 ,0.3794613 ,0.3712247 ,,,
6852.0000000 ,0.3786503 ,0.3641418 ,0.3529735 ,,,
6853.0000000 ,0.3727824 ,0.3830257 ,0.3673109 ,,,
6854.0000000 ,0.3553595 ,0.3747979 ,0.3582279 ,,,
6855.0000000 ,0.3535134 ,0.3829345 ,0.3734204 ,,,
6856.0000000 ,0.3592729 ,0.4028845 ,0.3911661 ,,,
6857.0000000 ,0.3606415 ,0.3817644 ,0.3692698 ,,,
6858.0000000 ,0.3659866 ,0.3799648 ,0.3637378 ,,,
6859.0000000 ,0.3521185 ,0.3579446 ,0.3466639 ,,,
6860.0000000 ,0.3625908 ,0.3674074 ,0.3606461 ,,,
6861.0000000 ,0.3528847 ,0.3911326 ,0.3765042 ,,,
6862.0000000 ,0.3399459 ,0.3661797 ,0.3532631 ,,,
6863.0000000 ,0.3482952 ,0.3762600 ,0.3651546 ,,,
6864.0000000 ,0.3390787 ,0.3849637 ,0.3730349 ,,,
6865.0000000 ,0.3554749 ,0.3714863 ,0.3593433 ,,,
6866.0000000 ,0.3715300 ,0.3672667 ,0.3567144 ,,,
6867.0000000 ,0.3740254 ,0.3818281 ,0.3727092 ,,,
6868.0000000 ,0.3632520 ,0.3625722 ,0.3522246 ,,,
6869.0000000 ,0.3548577 ,0.3625769 ,0.3539051 ,,,
6870.0000000 ,0.3538392 ,0.3680121 ,0.3526634 ,,,
6871.0000000 ,0.3510806 ,0.3701010 ,0.3600110 ,,,
6872.0000000 ,0.3527296 ,0.3668097 ,0.3602647 ,,,
6873.0000000 ,0.3490731 ,0.3900389 ,0.3770172 ,,,
6874.0000000 ,0.3836614 ,0.3740575 ,0.3635394 ,,,
6875.0000000 ,0.3733603 ,0.3709381 ,0.3584872 ,,,
6876.0000000 ,0.3590963 ,0.3737538 ,0.3672518 ,,,
6877.0000000 ,0.3690574 ,0.3667330 ,0.3617018 ,,,
6878.0000000 ,0.3557118 ,0.3688662 ,0.3544872 ,,,
6879.0000000 ,0.3581062 ,0.3676763 ,0.3646590 ,,,
6880.0000000 ,0.3641232 ,0.3723477 ,0.3602063 ,,,
6881.0000000 ,0.3652901 ,0.3789517 ,0.3656003 ,,,
6882.0000000 ,0.3544653 ,0.3617206 ,0.3482639 ,,,
6883.0000000 ,0.3569834 ,0.3777575 ,0.3692082 ,,,
6884.0000000 ,0.3369164 ,0.3714752 ,0.3625427 ,,,
6885.0000000 ,0.3671134 ,0.3792849 ,0.3686703 ,,,
6886.0000000 ,0.3680130 ,0.3556942 ,0.3457597 ,,,
6887.0000000 ,0.3802953 ,0.3792006 ,0.3680741 ,,,
6888.0000000 ,0.3412193 ,0.3812223 ,0.3621841 ,,,
6889.0000000 ,0.3566455 ,0.3789690 ,0.3676926 ,,,
6890.0000000 ,0.3658009 ,0.3831478 ,0.3708400 ,,,
6891.0000000 ,0.3845423 ,0.3647416 ,0.3593895 ,,,
6892.0000000 ,0.3531264 ,0.3770350 ,0.3725728 ,,,
6893.0000000 ,0.3578849 ,0.3747358 ,0.3634560 ,,,
6894.0000000 ,0.3607142 ,0.3714119 ,0.3540574 ,,,
6895.0000000 ,0.3618163 ,0.3768775 ,0.3652761 ,,,
6896.0000000 ,0.3650821 ,0.3747595 ,0.3641846 ,,,
6897.0000000 ,0.3475120 ,0.3726312 ,0.3618156 ,,,
6898.0000000 ,0.3570146 ,0.3629128 ,0.3541320 ,,,
6899.0000000 ,0.3498702 ,0.3854216 ,0.3710628 ,,,
6900.0000000 ,0.3642624 ,0.3757538 ,0.3627430 ,,,
6901.0000000 ,0.3507237 ,0.3766326 ,0.3609111 ,,,
6902.0000000 ,0.3610740 ,0.3839045 ,0.3718732 ,,,
6903.0000000 ,0.3555272 ,0.3801922 ,0.3686461 ,,,
6904.0000000 ,0.3512456 ,0.3678607 ,0.3598535 ,,,
6905.0000000 ,0.3285484 ,0.3723497 ,0.3616151 ,,,
6906.0000000 ,0.3592936 ,0.3800472 ,0.3647863 ,,,
6907.0000000 ,0.3640991 ,0.3815658 ,0.3671014 ,,,
6908.0000000 ,0.3792784 ,0.3830183 ,0.3702555 ,,,
6909.0000000 ,0.3625537 ,0.4080823 ,0.3913050 ,,,
6910.0000000 ,0.3647626 ,0.3585671 ,0.3460591 ,,,
6911.0000000 ,0.3594891 ,0.3916260 ,0.3818967 ,,,
6912.0000000 ,0.3424024 ,0.3825071 ,0.3707257 ,,,
6913.0000000 ,0.3628298 ,0.3766751 ,0.3646204 ,,,
6914.0000000 ,0.3484003 ,0.3910682 ,0.3827746 ,,,
6915.0000000 ,0.3584074 ,0.3727441 ,0.3622704 ,,,
6916.0000000 ,0.3609734 ,0.3903517 ,0.3748313 ,,,
6917.0000000 ,0.3654136 ,0.3682464 ,0.3534061 ,,,
6918.0000000 ,0.3607622 ,0.3772916 ,0.3599194 ,,,
6919.0000000 ,0.3429968 ,0.3617506 ,0.3536026 ,,,
6920.0000000 ,0.3459867 ,0.3783299 ,0.3628360 ,,,
6921.0000000 ,0.3611325 ,0.3714663 ,0.3619307 ,,,
6922.0000000 ,0.3637891 ,0.3746181 ,0.3581754 ,,,
6923.0000000 ,0.3510930 ,0.3682151 ,0.3564905 ,,,
6924.0000000 ,0.3778324 ,0.3779466 ,0.3685673 ,,,
6925.0000000 ,0.3517358 ,0.3960679 ,0.3856025 ,,,
6926.0000000 ,0.3438573 ,0.3708678 ,0.3578165 ,,,
6927.0000000 ,0.3634195 ,0.3607833 ,0.3554315 ,,,
6928.0000000 ,0.3459695 ,0.3763161 ,0.3642555 ,,,
6929.0000000 ,0.3653663 ,0.3817761 ,0.3723275 ,,,
6930.0000000 ,0.3578030 ,0.3733715 ,0.3637021 ,,,
6931.0000000 ,0.3491770 ,0.3938870 ,0.3804713 ,,,
6932.0000000 ,0.3518068 ,0.3789993 ,0.3630332 ,,,
6933.0000000 ,0.3613299 ,0.3826479 ,0.3702351 ,,,
6934.0000000 ,0.3545958 ,0.3840356 ,0.3734192 ,,,
6935.0000000 ,0.3613251 ,0.3774023 ,0.3619370 ,,,
6936.0000000 ,0.3479190 ,0.3697087 ,0.3653448 ,,,
6937.0000000 ,0.3611151 ,0.3842648 ,0.3742805 ,,,
6938.0000000 ,0.3583288 ,0.3595914 ,0.3488752 ,,,
6939.0000000 ,0.3668536 ,0.3725025 ,0.3619294 ,,,
6940.0000000 ,0.3640478 ,0.3815304 ,0.3719393 ,,,
6941.0000000 ,0.3490343 ,0.3574081 ,0.3435780 ,,,
6942.0000000 ,0.3625612 ,0.3686549 ,0.3575883 ,,,
6943.0000000 ,0.3647644 ,0.3757190 ,0.3595391 ,,,
6944.0000000 ,0.3607195 ,0.3818229 ,0.3743175 ,,,
6945.0000000 ,0.3403783 ,0.3766784 ,0.3630922 ,,,
6946.0000000 ,0.3467568 ,0.3769339 ,0.3644289 ,,,
6947.0000000 ,0.3521667 ,0.3745691 ,0.3703918 ,,,
6948.0000000 ,0.3535072 ,0.3991574 ,0.3881402 ,,,
6949.0000000 ,0.3475043 ,0.3877072 ,0.3750268 ,,,
6950.0000000 ,0.3507106 ,0.3734868 ,0.3639866 ,,,
6951.0000000 ,0.3545181 ,0.3882770 ,0.3713438 ,,,
6952.0000000 ,0.3704442 ,0.3794445 ,0.3687010 ,,,
6953.0000000 ,0.3501629 ,0.3839761 ,0.3718016 ,,,
6954.0000000 ,0.3561823 ,0.3758793 ,0.3683801 ,,,
6955.0000000 ,0.3513093 ,0.3670641 ,0.3567127 ,,,
6956.0000000 ,0.3539422 ,0.3703500 ,0.3522132 ,,,
6957.0000000 ,0.3629962 ,0.3971621 ,0.3907520 ,,,
6958.0000000 ,0.3590287 ,0.3762302 ,0.3662554 ,,,
6959.0000000 ,0.3502207 ,0.3739149 ,0.3690646 ,,,
6960.0000000 ,0.3446003 ,0.3938852 ,0.3788416 ,,,
6961.0000000 ,0.3622285 ,0.3760720 ,0.3648952 ,,,
6962.0000000 ,0.3572196 ,0.3650756 ,0.3543002 ,,,
6963.0000000 ,0.3625454 ,0.3708200 ,0.3577470 ,,,
6964.0000000 ,0.3620625 ,0.3753273 ,0.3643027 ,,,
6965.0000000 ,0.3565392 ,0.3772882 ,0.3636652 ,,,
6966.0000000 ,0.3590170 ,0.3688545 ,0.3597662 ,,,
6967.0000000 ,0.3585699 ,0.3848668 ,0.3779917 ,,,
6968.0000000 ,0.3421126 ,0.3681788 ,0.3575611 ,,,
6969.0000000 ,0.3634347 ,0.3712062 ,0.3620907 ,,,
6970.0000000 ,0.3441966 ,0.3768830 ,0.3671849 ,,,
6971.0000000 ,0.3690800 ,0.3899276 ,0.3820771 ,,,
6972.0000000 ,0.3600522 ,0.3865895 ,0.3745341 ,,,
6973.0000000 ,0.3651242 ,0.4168014 ,0.4012501 ,,,
6974.0000000 ,0.3581549 ,0.3918963 ,0.3799655 ,,,
6975.0000000 ,0.3634776 ,0.3675991 ,0.3557793 ,,,
6976.0000000 ,0.3547038 ,0.3800560 ,0.3730323 ,,,
6977.0000000 ,0.3606684 ,0.3659269 ,0.3522786 ,,,
6978.0000000 ,0.3471195 ,0.3738152 ,0.3601578 ,,,
6979.0000000 ,0.3717577 ,0.3808997 ,0.3662224 ,,,
6980.0000000 ,0.3604768 ,0.3715630 ,0.3597035 ,,,
6981.0000000 ,0.3564726 ,0.3826748 ,0.3751077 ,,,
6982.0000000 ,0.3742450 ,0.3756354 ,0.3620938 ,,,
6983.0000000 ,0.3670596 ,0.3743938 ,0.3631787 ,,,
6984.0000000 ,0.3489662 ,0.3771157 ,0.3632896 ,,,
6985.0000000 ,0.3680332 ,0.3755184 ,0.3569157 ,,,
6986.0000000 ,0.3867210 ,0.3774113 ,0.3648291 ,,,
6987.0000000 ,0.3663184 ,0.3761216 ,0.3673209 ,,,
6988.0000000 ,0.3619448 ,0.3799341 ,0.3717937 ,,,
6989.0000000 ,0.3464271 ,0.3679055 ,0.3538621 ,,,
6990.0000000 ,0.3663023 ,0.3783276 ,0.3645059 ,,,
6991.0000000 ,0.3537838 ,0.3723557 ,0.3643931 ,,,
6992.0000000 ,0.3638111 ,0.3733335 ,0.3632182 ,,,
6993.0000000 ,0.3647128 ,0.3785680 ,0.3641070 ,,,
6994.0000000 ,0.3552361 ,0.3805252 ,0.3691398 ,,,
6995.0000000 ,0.3565947 ,0.3800965 ,0.3598066 ,,,
6996.0000000 ,0.3685392 ,0.3762789 ,0.3593192 ,,,
6997.0000000 ,0.3530035 ,0.3596872 ,0.3547491 ,,,
6998.0000000 ,0.3498282 ,0.3759123 ,0.3633657 ,,,
6999.0000000 ,0.3527659 ,0.3722093 ,0.3629843 ,,,
7000.0000000 ,0.3620132 ,0.3843494 ,0.3730803 ,,,
7001.0000000 ,0.3704424 ,0.3694614 ,0.3613262 ,,,
7002.0000000 ,0.3433898 ,0.3644539 ,0.3532205 ,,,
7003.0000000 ,0.3387952 ,0.3827520 ,0.3615924 ,,,
7004.0000000 ,0.3727418 ,0.3691971 ,0.3607725 ,,,
7005.0000000 ,0.3595454 ,0.3815574 ,0.3720848 ,,,
7006.0000000 ,0.3550729 ,0.3631504 ,0.3572040 ,,,
7007.0000000 ,0.3637964 ,0.3752799 ,0.3688231 ,,,
7008.0000000 ,0.3662968 ,0.3777592 ,0.3641429 ,,,
7009.0000000 ,0.3481628 ,0.3817457 ,0.3683290 ,,,
7010.0000000 ,0.3508570 ,0.3835918 ,0.3721649 ,,,
7011.0000000 ,0.3529006 ,0.3971566 ,0.3798162 ,,,
7012.0000000 ,0.3649715 ,0.4000222 ,0.3830883 ,,,
7013.0000000 ,0.3732911 ,0.3860475 ,0.3730234 ,,,
7014.0000000 ,0.3397077 ,0.3634106 ,0.3573048 ,,,
7015.0000000 ,0.3627279 ,0.3705144 ,0.3644685 ,,,
7016.0000000 ,0.3549239 ,0.3830661 ,0.3679487 ,,,
7017.0000000 ,0.3555607 ,0.3930928 ,0.3820236 ,,,
7018.0000000 ,0.3433358 ,0.3958742 ,0.3802454 ,,,
7019.0000000 ,0.3513235 ,0.3860281 ,0.3749789 ,,,
7020.0000000 ,0.3600790 ,0.3791809 ,0.3671299 ,,,
7021.0000000 ,0.3516950 ,0.3882793 ,0.3767445 ,,,
7022.0000000 ,0.3506045 ,0.3756675 ,0.3699052 ,,,
7023.0000000 ,0.3629826 ,0.3688288 ,0.3571304 ,,,
7024.0000000 ,0.3597572 ,0.3781036 ,0.3660124 ,,,
7025.0000000 ,0.3692421 ,0.3773117 ,0.3629053 ,,,
7026.0000000 ,0.3619380 ,0.3606383 ,0.3513165 ,,,
7027.0000000 ,0.3938191 ,0.3558300 ,0.3449022 ,,,
7028.0000000 ,0.3636066 ,0.3750536 ,0.3617089 ,,,
7029.0000000 ,0.3738779 ,0.3756942 ,0.3620015 ,,,
7030.0000000 ,0.3609291 ,0.3718497 ,0.3547923 ,,,
7031.0000000 ,0.3528141 ,0.3868868 ,0.3723150 ,,,
7032.0000000 ,0.3553952 ,0.3736665 ,0.3582522 ,,,
7033.0000000 ,0.3704385 ,0.3659159 ,0.3590280 ,,,
7034.0000000 ,0.3532408 ,0.3571720 ,0.3540363 ,,,
7035.0000000 ,0.3607577 ,0.3567411 ,0.3573394 ,,,
7036.0000000 ,0.3591260 ,0.3789853 ,0.3644068 ,,,
7037.0000000 ,0.3586158 ,0.3669122 ,0.3550052 ,,,
7038.0000000 ,0.3509630 ,0.3723983 ,0.3649119 ,,,
7039.0000000 ,0.3435175 ,0.3886752 ,0.3743007 ,,,
7040.0000000 ,0.3492774 ,0.3805881 ,0.3695960 ,,,
7041.0000000 ,0.3751466 ,0.3881384 ,0.3701246 ,,,
7042.0000000 ,0.3473499 ,0.3733413 ,0.3619932 ,,,
7043.0000000 ,0.3639381 ,0.3681936 ,0.3590639 ,,,
7044.0000000 ,0.3603529 ,0.3704085 ,0.3645127 ,,,
7045.0000000 ,0.3610854 ,0.3709891 ,0.3617168 ,,,
7046.0000000 ,0.3674946 ,0.3758596 ,0.3651163 ,,,
7047.0000000 ,0.3571541 ,0.3672801 ,0.3574751 ,,,
7048.0000000 ,0.3609549 ,0.3826829 ,0.3676424 ,,,
7049.0000000 ,0.3514235 ,0.3857723 ,0.3720430 ,,,
7050.0000000 ,0.3568946 ,0.3774899 ,0.3647019 ,,,
7051.0000000 ,0.3562796 ,0.3890116 ,0.3693060 ,,,
7052.0000000 ,0.3608379 ,0.3710924 ,0.3528451 ,,,
7053.0000000 ,0.3457828 ,0.3781716 ,0.3666357 ,,,
7054.0000000 ,0.3554552 ,0.3711262 ,0.3623892 ,,,
7055.0000000 ,0.4015811 ,0.3699073 ,0.3612757 ,,,
7056.0000000 ,0.3572417 ,0.3728643 ,0.3639970 ,,,
7057.0000000 ,0.3433336 ,0.3789758 ,0.3671682 ,,,
7058.0000000 ,0.3519335 ,0.3813072 ,0.3651026 ,,,
7059.0000000 ,0.3606368 ,0.3936000 ,0.3770856 ,,,
7060.0000000 ,0.3550986 ,0.3731966 ,0.3679322 ,,,
7061.0000000 ,0.3547078 ,0.3771296 ,0.3654647 ,,,
7062.0000000 ,0.3584450 ,0.3716789 ,0.3645966 ,,,
7063.0000000 ,0.3531749 ,0.3802189 ,0.3682066 ,,,
7064.0000000 ,0.3552454 ,0.3643340 ,0.3542618 ,,,
7065.0000000 ,0.3566951 ,0.3776352 ,0.3643895 ,,,
7066.0000000 ,0.3631239 ,0.3925284 ,0.3777799 ,,,
7067.0000000 ,0.3729613 ,0.3781535 ,0.3713686 ,,,
7068.0000000 ,0.3653883 ,0.3708917 ,0.3587249 ,,,
7069.0000000 ,0.3723174 ,0.3861620 ,0.3675954 ,,,
7070.0000000 ,0.3548874 ,0.3896365 ,0.3776825 ,,,
7071.0000000 ,0.3719177 ,0.3719817 ,0.3594168 ,,,
7072.0000000 ,0.3572923 ,0.3807343 ,0.3647582 ,,,
7073.0000000 ,0.3482528 ,0.3627546 ,0.3509898 ,,,
7074.0000000 ,0.3565907 ,0.3703508 ,0.3579828 ,,,
7075.0000000 ,0.3389456 ,0.3873342 ,0.3766499 ,,,
7076.0000000 ,0.3535555 ,0.3834563 ,0.3687474 ,,,
7077.0000000 ,0.3673570 ,0.3733462 ,0.3627287 ,,,
7078.0000000 ,0.3436379 ,0.3849328 ,0.3681782 ,,,
7079.0000000 ,0.3582806 ,0.3870680 ,0.3741192 ,,,
7080.0000000 ,0.3482015 ,0.3807577 ,0.3669174 ,,,
7081.0000000 ,0.3572168 ,0.3515809 ,0.3466772 ,,,
7082.0000000 ,0.3620248 ,0.3775050 ,0.3644028 ,,,
7083.0000000 ,0.3528200 ,0.3687563 ,0.3516845 ,,,
7084.0000000 ,0.3706964 ,0.3679063 ,0.3588139 ,,,
7085.0000000 ,0.3737080 ,0.3725210 ,0.3602727 ,,,
7086.0000000 ,0.3642686 ,0.3814231 ,0.3701529 ,,,
7087.0000000 ,0.3723887 ,0.3757226 ,0.3650776 ,,,
7088.0000000 ,0.3640256 ,0.3827031 ,0.3711666 ,,,
7089.0000000 ,0.3513236 ,0.3692716 ,0.3608220 ,,,
7090.0000000 ,0.3646000 ,0.3641010 ,0.3540429 ,,,
7091.0000000 ,0.3647415 ,0.3820917 ,0.3713482 ,,,
7092.0000000 ,0.3457005 ,0.3585382 ,0.3441414 ,,,
7093.0000000 ,0.3511655 ,0.3813473 ,0.3672022 ,,,
7094.0000000 ,0.3471975 ,0.3997917 ,0.3924141 ,,,
7095.0000000 ,0.3655921 ,0.3882809 ,0.3749052 ,,,
7096.0000000 ,0.3622710 ,0.3759973 ,0.3698790 ,,,
7097.0000000 ,0.3681709 ,0.3801314 ,0.3699428 ,,,
7098.0000000 ,0.3689864 ,0.3773758 ,0.3628867 ,,,
7099.0000000 ,0.3637640 ,0.3623666 ,0.3508468 ,,,
7100.0000000 ,0.3535518 ,0.3848965 ,0.3702806 ,,,
7101.0000000 ,0.3553255 ,0.3961503 ,0.3834936 ,,,
7102.0000000 ,0.3550598 ,0.3822595 ,0.3724733 ,,,
7103.0000000 ,0.3479295 ,0.3756394 ,0.3704460 ,,,
7104.0000000 ,0.3636606 ,0.3727017 ,0.3603423 ,,,
7105.0000000 ,0.3693703 ,0.3976254 ,0.3800330 ,,,
7106.0000000 ,0.3498596 ,0.3782273 ,0.3672940 ,,,
7107.0000000 ,0.3523702 ,0.4056920 ,0.3892547 ,,,
7108.0000000 ,0.3638631 ,0.3652446 ,0.3557247 ,,,
7109.0000000 ,0.3578079 ,0.3644391 ,0.3516600 ,,,
7110.0000000 ,0.3542077 ,0.3722511 ,0.3652548 ,,,
7111.0000000 ,0.3641641 ,0.3708723 ,0.3597078 ,,,
7112.0000000 ,0.3600003 ,0.3541004 ,0.3453083 ,,,
7113.0000000 ,0.3781993 ,0.3772033 ,0.3574409 ,,,
7114.0000000 ,0.3644618 ,0.3716410 ,0.3648958 ,,,
7115.0000000 ,0.3605255 ,0.3601652 ,0.3485844 ,,,
7116.0000000 ,0.3662389 ,0.3686152 ,0.3564452 ,,,
7117.0000000 ,0.3444468 ,0.3729112 ,0.3612593 ,,,
7118.0000000 ,0.3655609 ,0.3803132 ,0.3703034 ,,,
7119.0000000 ,0.3722692 ,0.3685783 ,0.3596640 ,,,
7120.0000000 ,0.3572108 ,0.3729650 ,0.3616160 ,,,
7121.0000000 ,0.3667892 ,0.3649787 ,0.3644201 ,,,
7122.0000000 ,0.3535626 ,0.3863822 ,0.3750907 ,,,
7123.0000000 ,0.3694947 ,0.3663533 ,0.3543715 ,,,
7124.0000000 ,0.3596581 ,0.3876579 ,0.3727229 ,,,
7125.0000000 ,0.3678511 ,0.3882086 ,0.3763925 ,,,
7126.0000000 ,0.3521181 ,0.3609365 ,0.3543686 ,,,
7127.0000000 ,0.3661636 ,0.3680207 ,0.3577856 ,,,
7128.0000000 ,0.3623146 ,0.3661517 ,0.3564030 ,,,
7129.0000000 ,0.3697998 ,0.3753376 ,0.3600664 ,,,
7130.0000000 ,0.3476274 ,0.3678347 ,0.3584382 ,,,
7131.0000000 ,0.3588932 ,0.3682750 ,0.3556924 ,,,
7132.0000000 ,0.3431795 ,0.3729582 ,0.3633833 ,,,
7133.0000000 ,0.3564819 ,0.3859285 ,0.3708814 ,,,
7134.0000000 ,0.3504221 ,0.3752936 ,0.3633248 ,,,
7135.0000000 ,0.3495932 ,0.3929762 ,0.3792418 ,,,
7136.0000000 ,0.3421471 ,0.3814232 ,0.3746546 ,,,
7137.0000000 ,0.3478169 ,0.3673730 ,0.3555377 ,,,
7138.0000000 ,0.3546207 ,0.3765486 ,0.3619297 ,,,
7139.0000000 ,0.3611954 ,0.3993814 ,0.3858326 ,,,
7140.0000000 ,0.3654421 ,0.3700805 ,0.3609149 ,,,
7141.0000000 ,0.3561530 ,0.3546237 ,0.3446481 ,,,
7142.0000000 ,0.3656956 ,0.3669492 ,0.3549902 ,,,
7143.0000000 ,0.3641855 ,0.3867971 ,0.3718115 ,,,
7144.0000000 ,0.3546675 ,0.3733949 ,0.3591499 ,,,
7145.0000000 ,0.3470715 ,0.3780259 ,0.3640751 ,,,
7146.0000000 ,0.3645110 ,0.3571958 ,0.3425771 ,,,
7147.0000000 ,0.3604563 ,0.3700127 ,0.3568677 ,,,
7148.0000000 ,0.3597967 ,0.3860567 ,0.3733642 ,,,
7149.0000000 ,0.3779683 ,0.3744295 ,0.3647874 ,,,
7150.0000000 ,0.3443547 ,0.3795011 ,0.3591172 ,,,
7151.0000000 ,0.3563803 ,0.3642195 ,0.3482339 ,,,
7152.0000000 ,0.3615189 ,0.3728284 ,0.3608815 ,,,
7153.0000000 ,0.3503875 ,0.3712887 ,0.3598368 ,,,
7154.0000000 ,0.3409688 ,0.3871270 ,0.3708166 ,,,
7155.0000000 ,0.3474864 ,0.3752672 ,0.3660886 ,,,
7156.0000000 ,0.3524655 ,0.3768385 ,0.3631233 ,,,
7157.0000000 ,0.3619913 ,0.3764301 ,0.3670812 ,,,
7158.0000000 ,0.3620393 ,0.3711860 ,0.3590099 ,,,
7159.0000000 ,0.3537350 ,0.3793910 ,0.3672729 ,,,
7160.0000000 ,0.3550422 ,0.3608785 ,0.3549239 ,,,
7161.0000000 ,0.3655474 ,0.3641973 ,0.3575537 ,,,
7162.0000000 ,0.3547930 ,0.3815492 ,0.3759784 ,,,
7163.0000000 ,0.3554710 ,0.3805307 ,0.3689984 ,,,
7164.0000000 ,0.3614444 ,0.3689719 ,0.3610217 ,,,
7165.0000000 ,0.3614857 ,0.3736167 ,0.3609535 ,,,
7166.0000000 ,0.3589639 ,0.3822564 ,0.3668871 ,,,
7167.0000000 ,0.3467734 ,0.3718413 ,0.3619263 ,,,
7168.0000000 ,0.3573609 ,0.3679277 ,0.3532502 ,,,
7169.0000000 ,0.3460417 ,0.3698982 ,0.3595401 ,,,
7170.0000000 ,0.3570329 ,0.3793482 ,0.3685500 ,,,
7171.0000000 ,0.3605651 ,0.3653309 ,0.3529620 ,,,
7172.0000000 ,0.3398967 ,0.3879236 ,0.3769572 ,,,
7173.0000000 ,0.3620267 ,0.3731339 ,0.3612042 ,,,
7174.0000000 ,0.3770120 ,0.3753196 ,0.3621460 ,,,
7175.0000000 ,0.3575749 ,0.3898828 ,0.3765831 ,,,
7176.0000000 ,0.3516536 ,0.3753649 ,0.3652412 ,,,
7177.0000000 ,0.3426930 ,0.4043767 ,0.3866667 ,,,
7178.0000000 ,0.3536896 ,0.3906940 ,0.3798815 ,,,
7179.0000000 ,0.3465994 ,0.3778430 ,0.3643318 ,,,
7180.0000000 ,0.3504794 ,0.3711662 ,0.3573313 ,,,
7181.0000000 ,0.3404737 ,0.3912092 ,0.3781355 ,,,
7182.0000000 ,0.3601747 ,0.3693841 ,0.3547218 ,,,
7183.0000000 ,0.3597561 ,0.3698359 ,0.3637235 ,,,
7184.0000000 ,0.3633374 ,0.3685604 ,0.3587273 ,,,
7185.0000000 ,0.3578425 ,0.3790483 ,0.3681990 ,,,
7186.0000000 ,0.3512594 ,0.3772511 ,0.3666841 ,,,
7187.0000000 ,0.3543861 ,0.3758351 ,0.3651896 ,,,
7188.0000000 ,0.3564222 ,0.3594285 ,0.3486423 ,,,
7189.0000000 ,0.3724275 ,0.3994901 ,0.3830594 ,,,
7190.0000000 ,0.3653154 ,0.3799062 ,0.3699110 ,,,
7191.0000000 ,0.3658626 ,0.3819267 ,0.3648664 ,,,
7192.0000000 ,0.3760432 ,0.3628673 ,0.3510765 ,,,
7193.0000000 ,0.3596840 ,0.3719389 ,0.3655187 ,,,
7194.0000000 ,0.3533826 ,0.3754247 ,0.3572728 ,,,
7195.0000000 ,0.3549511 ,0.3970923 ,0.3819096 ,,,
7196.0000000 ,0.3547699 ,0.3656452 ,0.3569434 ,,,
7197.0000000 ,0.3576994 ,0.3732796 ,0.3661534 ,,,
7198.0000000 ,0.3516692 ,0.4165488 ,0.3986837 ,,,
7199.0000000 ,0.3696286 ,0.3778632 ,0.3693340 ,,,
7200.0000000 ,0.3707632 ,0.3881909 ,0.3730114 ,,,
7201.0000000 ,0.3689854 ,0.3763231 ,0.3591018 ,,,
7202.0000000 ,0.3481298 ,0.3854115 ,0.3760506 ,,,
7203.0000000 ,0.3510372 ,0.4125768 ,0.3913541 ,,,
7204.0000000 ,0.3640030 ,0.3788652 ,0.3672393 ,,,
7205.0000000 ,0.3553461 ,0.3746088 ,0.3648250 ,,,
7206.0000000 ,0.3482057 ,0.3763954 ,0.3664730 ,,,
7207.0000000 ,0.3501810 ,0.3797514 ,0.3669208 ,,,
7208.0000000 ,0.3571936 ,0.3812406 ,0.3689888 ,,,
7209.0000000 ,0.3531078 ,0.3723990 ,0.3548253 ,,,
7210.0000000 ,0.3857939 ,0.3718481 ,0.3571360 ,,,
7211.0000000 ,0.3547057 ,0.3907941 ,0.3766367 ,,,
7212.0000000 ,0.3618780 ,0.3690491 ,0.3525436 ,,,
7213.0000000 ,0.3530736 ,0.3666290 ,0.3496109 ,,,
7214.0000000 ,0.3515962 ,0.3753330 ,0.3610197 ,,,
7215.0000000 ,0.3446807 ,0.3972053 ,0.3828965 ,,,
7216.0000000 ,0.3636281 ,0.3797375 ,0.3721505 ,,,
7217.0000000 ,0.3434089 ,0.3714897 ,0.3601640 ,,,
7218.0000000 ,0.3556445 ,0.3654631 ,0.3526755 ,,,
7219.0000000 ,0.3593852 ,0.3796883 ,0.3690241 ,,,
7220.0000000 ,0.3522587 ,0.3711776 ,0.3490696 ,,,
7221.0000000 ,0.3701188 ,0.3637259 ,0.3490416 ,,,
7222.0000000 ,0.3521518 ,0.3880848 ,0.3672342 ,,,
7223.0000000 ,0.3453717 ,0.3806626 ,0.3696560 ,,,
7224.0000000 ,0.3463658 ,0.3684659 ,0.3565037 ,,,
7225.0000000 ,0.3909454 ,0.3752619 ,0.3668125 ,,,
7226.0000000 ,0.3519406 ,0.3882977 ,0.3753510 ,,,
7227.0000000 ,0.3717146 ,0.3599082 ,0.3548138 ,,,
7228.0000000 ,0.3549082 ,0.3708096 ,0.3661847 ,,,
7229.0000000 ,0.3533068 ,0.3904736 ,0.3769577 ,,,
7230.0000000 ,0.3613289 ,0.3684738 ,0.3554673 ,,,
7231.0000000 ,0.3583205 ,0.3483549 ,0.3403370 ,,,
7232.0000000 ,0.3537456 ,0.3836047 ,0.3723717 ,,,
7233.0000000 ,0.3545851 ,0.3741587 ,0.3679878 ,,,
7234.0000000 ,0.3526174 ,0.3694048 ,0.3620442 ,,,
7235.0000000 ,0.3531267 ,0.3690005 ,0.3607003 ,,,
7236.0000000 ,0.3638943 ,0.3768727 ,0.3665982 ,,,
7237.0000000 ,0.3630037 ,0.3705193 ,0.3612196 ,,,
7238.0000000 ,0.3513416 ,0.3712547 ,0.3648094 ,,,
7239.0000000 ,0.3546063 ,0.3932491 ,0.3794987 ,,,
7240.0000000 ,0.3574821 ,0.3736672 ,0.3625422 ,,,
7241.0000000 ,0.3416543 ,0.3898104 ,0.3741874 ,,,
7242.0000000 ,0.3520963 ,0.3645564 ,0.3562320 ,,,
7243.0000000 ,0.3564711 ,0.3710145 ,0.3612604 ,,,
7244.0000000 ,0.3567114 ,0.3876874 ,0.3699631 ,,,
7245.0000000 ,0.3455344 ,0.3846066 ,0.3775288 ,,,
7246.0000000 ,0.3681144 ,0.3623426 ,0.3514536 ,,,
7247.0000000 ,0.3644857 ,0.3948284 ,0.3832816 ,,,
7248.0000000 ,0.3735069 ,0.3646854 ,0.3490003 ,,,
7249.0000000 ,0.3494807 ,0.3741968 ,0.3607351 ,,,
7250.0000000 ,0.3754964 ,0.3801802 ,0.3686618 ,,,
7251.0000000 ,0.3436567 ,0.3647427 ,0.3552167 ,,,
7252.0000000 ,0.3497072 ,0.3691067 ,0.3570208 ,,,
7253.0000000 ,0.3607954 ,0.3863623 ,0.3729391 ,,,
7254.0000000 ,0.3584892 ,0.3911763 ,0.3742013 ,,,
7255.0000000 ,0.3679045 ,0.3850385 ,0.3645244 ,,,
7256.0000000 ,0.3456447 ,0.3831538 ,0.3729427 ,,,
7257.0000000 ,0.3579092 ,0.3613711 ,0.3530128 ,,,
7258.0000000 ,0.3740555 ,0.3784267 ,0.3649229 ,,,
7259.0000000 ,0.3375572 ,0.3829701 ,0.3672055 ,,,
7260.0000000 ,0.3749826 ,0.3780056 ,0.3658811 ,,,
7261.0000000 ,0.3502033 ,0.3952150 ,0.3770797 ,,,
7262.0000000 ,0.3540631 ,0.3708952 ,0.3575960 ,,,
7263.0000000 ,0.3518508 ,0.3813307 ,0.3704542 ,,,
7264.0000000 ,0.3607029 ,0.3613860 ,0.3511917 ,,,
7265.0000000 ,0.3297546 ,0.3772125 ,0.3663599 ,,,
7266.0000000 ,0.3623269 ,0.3787739 ,0.3703418 ,,,
7267.0000000 ,0.3805372 ,0.3760751 ,0.3713986 ,,,
7268.0000000 ,0.3595843 ,0.3750473 ,0.3621649 ,,,
7269.0000000 ,0.3482688 ,0.3717174 ,0.3651167 ,,,
7270.0000000 ,0.3531044 ,0.3790272 ,0.3636380 ,,,
7271.0000000 ,0.3552342 ,0.3867235 ,0.3742296 ,,,
7272.0000000 ,0.3816341 ,0.3732405 ,0.3629231 ,,,
7273.0000000 ,0.3603726 ,0.3695227 ,0.3582063 ,,,
7274.0000000 ,0.3618168 ,0.3820730 ,0.3672937 ,,,
7275.0000000 ,0.3605995 ,0.3742294 ,0.3637314 ,,,
7276.0000000 ,0.3537124 ,0.3741896 ,0.3658399 ,,,
7277.0000000 ,0.3668907 ,0.3722204 ,0.3609547 ,,,
7278.0000000 ,0.3609360 ,0.3783230 ,0.3652951 ,,,
7279.0000000 ,0.3570246 ,0.3735888 ,0.3646311 ,,,
7280.0000000 ,0.3766188 ,0.3793487 ,0.3601725 ,,,
7281.0000000 ,0.3786727 ,0.3686025 ,0.3560567 ,,,
7282.0000000 ,0.3582496 ,0.3532231 ,0.3487003 ,,,
7283.0000000 ,0.3551898 ,0.3765672 ,0.3624712 ,,,
7284.0000000 ,0.3520715 ,0.3613329 ,0.3515098 ,,,
7285.0000000 ,0.3415839 ,0.3808810 ,0.3649524 ,,,
7286.0000000 ,0.3625279 ,0.3675013 ,0.3544303 ,,,
7287.0000000 ,0.3567007 ,0.3804195 ,0.3687394 ,,,
7288.0000000 ,0.3668787 ,0.3883488 ,0.3716863 ,,,
7289.0000000 ,0.3599678 ,0.3850565 ,0.3723546 ,,,
7290.0000000 ,0.3727581 ,0.3611781 ,0.3466871 ,,,
7291.0000000 ,0.3393387 ,0.3886760 ,0.3744094 ,,,
7292.0000000 ,0.3576054 ,0.3741173 ,0.3625320 ,,,
7293.0000000 ,0.3410438 ,0.3797929 ,0.3671229 ,,,
7294.0000000 ,0.3786817 ,0.3812638 ,0.3655534 ,,,
7295.0000000 ,0.3666598 ,0.3753880 ,0.3653980 ,,,
7296.0000000 ,0.3493850 ,0.3984702 ,0.3868294 ,,,
7297.0000000 ,0.3561094 ,0.3888295 ,0.3740020 ,,,
7298.0000000 ,0.3636530 ,0.3863685 ,0.3748161 ,,,
7299.0000000 ,0.3458338 ,0.3727696 ,0.3609182 ,,,
7300.0000000 ,0.3662187 ,0.3741676 ,0.3661449 ,,,
7301.0000000 ,0.3525671 ,0.3556086 ,0.3408417 ,,,
7302.0000000 ,0.3526881 ,0.3786878 ,0.3569326 ,,,
7303.0000000 ,0.3561216 ,0.3567055 ,0.3536125 ,,,
7304.0000000 ,0.3471940 ,0.3760293 ,0.3633935 ,,,
7305.0000000 ,0.3631935 ,0.3642279 ,0.3554242 ,,,
7306.0000000 ,0.3614981 ,0.3738582 ,0.3618720 ,,,
7307.0000000 ,0.3620927 ,0.3696148 ,0.3550065 ,,,
7308.0000000 ,0.3425584 ,0.3871080 ,0.3780771 ,,,
7309.0000000 ,0.3447615 ,0.3768956 ,0.3589419 ,,,
7310.0000000 ,0.3431076 ,0.3938873 ,0.3765869 ,,,
7311.0000000 ,0.3667128 ,0.3711637 ,0.3603565 ,,,
7312.0000000 ,0.3724813 ,0.3829939 ,0.3695831 ,,,
7313.0000000 ,0.3614302 ,0.3720726 ,0.3622378 ,,,
7314.0000000 ,0.3470986 ,0.3737088 ,0.3557901 ,,,
7315.0000000 ,0.3549962 ,0.3716213 ,0.3599213 ,,,
7316.0000000 ,0.3592033 ,0.3720956 ,0.3578513 ,,,
7317.0000000 ,0.3673809 ,0.3754425 ,0.3632281 ,,,
7318.0000000 ,0.3675423 ,0.3820197 ,0.3711160 ,,,
7319.0000000 ,0.3568616 ,0.3821422 ,0.3676093 ,,,
7320.0000000 ,0.3567139 ,0.3758959 ,0.3613453 ,,,
7321.0000000 ,0.3789518 ,0.3915904 ,0.3725249 ,,,
7322.0000000 ,0.3669384 ,0.3793724 ,0.3693082 ,,,
7323.0000000 ,0.3446232 ,0.3767714 ,0.3652219 ,,,
7324.0000000 ,0.3628243 ,0.3803249 ,0.3637342 ,,,
7325.0000000 ,0.3701130 ,0.3805008 ,0.3683360 ,,,
7326.0000000 ,0.3433768 ,0.3696117 ,0.3575909 ,,,
7327.0000000 ,0.3640633 ,0.3691265 ,0.3633941 ,,,
7328.0000000 ,0.3580581 ,0.3702914 ,0.3564630 ,,,
7329.0000000 ,0.3517709 ,0.3831414 ,0.3730492 ,,,
7330.0000000 ,0.3582330 ,0.3836261 ,0.3676933 ,,,
7331.0000000 ,0.3520377 ,0.3799275 ,0.3698512 ,,,
7332.0000000 ,0.3426674 ,0.3828522 ,0.3759415 ,,,
7333.0000000 ,0.3586097 ,0.4074571 ,0.3965130 ,,,
7334.0000000 ,0.3460463 ,0.3814621 ,0.3666383 ,,,
7335.0000000 ,0.3609508 ,0.3792765 ,0.3686921 ,,,
7336.0000000 ,0.3496627 ,0.3692079 ,0.3570526 ,,,
7337.0000000 ,0.3618475 ,0.3842883 ,0.3720701 ,,,
7338.0000000 ,0.3650407 ,0.3780223 ,0.3636216 ,,,
7339.0000000 ,0.3539039 ,0.3686617 ,0.3557569 ,,,
7340.0000000 ,0.3511386 ,0.3686529 ,0.3563494 ,,,
7341.0000000 ,0.3750863 ,0.3733319 ,0.3634400 ,,,
7342.0000000 ,0.3622738 ,0.3825866 ,0.3690352 ,,,
7343.0000000 ,0.3639228 ,0.3766326 ,0.3709342 ,,,
7344.0000000 ,0.3781193 ,0.3824858 ,0.3687198 ,,,
7345.0000000 ,0.3550517 ,0.3884863 ,0.3730053 ,,,
7346.0000000 ,0.3671465 ,0.3639270 ,0.3533231 ,,,
7347.0000000 ,0.3428868 ,0.3886792 ,0.3744749 ,,,
7348.0000000 ,0.3564061 ,0.3832269 ,0.3696343 ,,,
7349.0000000 ,0.3653620 ,0.3980789 ,0.3828569 ,,,
7350.0000000 ,0.3613259 ,0.3738369 ,0.3614782 ,,,
7351.0000000 ,0.3685284 ,0.3786918 ,0.3735117 ,,,
7352.0000000 ,0.3532527 ,0.3712417 ,0.3613513 ,,,
7353.0000000 ,0.3557497 ,0.3786701 ,0.3636991 ,,,
7354.0000000 ,0.3652642 ,0.3631545 ,0.3549564 ,,,
7355.0000000 ,0.3676985 ,0.3698471 ,0.3604124 ,,,
7356.0000000 ,0.3383802 ,0.3703366 ,0.3559802 ,,,
7357.0000000 ,0.3653181 ,0.3821325 ,0.3698235 ,,,
7358.0000000 ,0.3654465 ,0.3722749 ,0.3635724 ,,,
7359.0000000 ,0.3467980 ,0.3733569 ,0.3613681 ,,,
7360.0000000 ,0.3527879 ,0.3787467 ,0.3606122 ,,,
7361.0000000 ,0.3714202 ,0.3861861 ,0.3669342 ,,,
7362.0000000 ,0.3483809 ,0.3611329 ,0.3491743 ,,,
7363.0000000 ,0.3516458 ,0.3741292 ,0.3600303 ,,,
7364.0000000 ,0.3528926 ,0.3557882 ,0.3462741 ,,,
7365.0000000 ,0.3597046 ,0.3678716 ,0.3563239 ,,,
7366.0000000 ,0.3636605 ,0.3723210 ,0.3588011 ,,,
7367.0000000 ,0.3588652 ,0.3776630 ,0.3667429 ,,,
7368.0000000 ,0.3495270 ,0.3570124 ,0.3424137 ,,,
7369.0000000 ,0.3495010 ,0.3696557 ,0.3613147 ,,,
7370.0000000 ,0.3486128 ,0.3631618 ,0.3551151 ,,,
7371.0000000 ,0.3517457 ,0.3813913 ,0.3679951 ,,,
7372.0000000 ,0.3684606 ,0.3772886 ,0.3628327 ,,,
7373.0000000 ,0.3547353 ,0.3755448 ,0.3636844 ,,,
7374.0000000 ,0.3598598 ,0.3654457 ,0.3544217 ,,,
7375.0000000 ,0.3542680 ,0.3792025 ,0.3669567 ,,,
7376.0000000 ,0.3560651 ,0.3725753 ,0.3574078 ,,,
7377.0000000 ,0.3441046 ,0.3824392 ,0.3694338 ,,,
7378.0000000 ,0.3782104 ,0.3689881 ,0.3598079 ,,,
7379.0000000 ,0.3426615 ,0.3663976 ,0.3514778 ,,,
7380.0000000 ,0.3517162 ,0.3526975 ,0.3443405 ,,,
7381.0000000 ,0.3477719 ,0.4041083 ,0.3882551 ,,,
7382.0000000 ,0.3572042 ,0.3846097 ,0.3723289 ,,,
7383.0000000 ,0.3567474 ,0.3728401 ,0.3576754 ,,,
7384.0000000 ,0.3540101 ,0.3658257 ,0.3502498 ,,,
7385.0000000 ,0.3646384 ,0.3631130 ,0.3579526 ,,,
7386.0000000 ,0.3432578 ,0.3853645 ,0.3731132 ,,,
7387.0000000 ,0.3619363 ,0.3709130 ,0.3601533 ,,,
7388.0000000 ,0.3593301 ,0.3783523 ,0.3644110 ,,,
7389.0000000 ,0.3506609 ,0.3593004 ,0.3498643 ,,,
7390.0000000 ,0.3713318 ,0.3681261 ,0.3602702 ,,,
7391.0000000 ,0.3514458 ,0.3720802 ,0.3603555 ,,,
7392.0000000 ,0.3434235 ,0.3747219 ,0.3612967 ,,,
7393.0000000 ,0.3573369 ,0.3823000 ,0.3666165 ,,,
7394.0000000 ,0.3650596 ,0.3653499 ,0.3567648 ,,,
7395.0000000 ,0.3738266 ,0.3659845 ,0.3580839 ,,,
7396.0000000 ,0.3479100 ,0.3762339 ,0.3662765 ,,,
7397.0000000 ,0.3711701 ,0.3657165 ,0.3538525 ,,,
7398.0000000 ,0.3632301 ,0.3796601 ,0.3639554 ,,,
7399.0000000 ,0.3531017 ,0.3790944 ,0.3626899 ,,,
7400.0000000 ,0.3583010 ,0.3673494 ,0.3553287 ,,,
7401.0000000 ,0.3686656 ,0.3677078 ,0.3607676 ,,,
7402.0000000 ,0.3710175 ,0.3853626 ,0.3691018 ,,,
7403.0000000 ,0.3595099 ,0.3852493 ,0.3727800 ,,,
7404.0000000 ,0.3562350 ,0.3637018 ,0.3538546 ,,,
7405.0000000 ,0.3528056 ,0.3786168 ,0.3634842 ,,,
7406.0000000 ,0.3639673 ,0.3741579 ,0.3639883 ,,,
7407.0000000 ,0.3586859 ,0.3658550 ,0.3519749 ,,,
7408.0000000 ,0.3607139 ,0.3975525 ,0.3806143 ,,,
7409.0000000 ,0.3480596 ,0.3771942 ,0.3642709 ,,,
7410.0000000 ,0.3620128 ,0.3818276 ,0.3727659 ,,,
7411.0000000 ,0.3497917 ,0.3573686 ,0.3514233 ,,,
7412.0000000 ,0.3547893 ,0.3872624 ,0.3708329 ,,,
7413.0000000 ,0.3375408 ,0.3855929 ,0.3750413 ,,,
7414.0000000 ,0.3585463 ,0.3480529 ,0.3369200 ,,,
7415.0000000 ,0.3631835 ,0.3824303 ,0.3692117 ,,,
7416.0000000 ,0.3574040 ,0.3829953 ,0.3653676 ,,,
7417.0000000 ,0.3622775 ,0.3765361 ,0.3645386 ,,,
7418.0000000 ,0.3455433 ,0.3705082 ,0.3618627 ,,,
7419.0000000 ,0.3634688 ,0.3848478 ,0.3768082 ,,,
7420.0000000 ,0.3709615 ,0.3772160 ,0.3691323 ,,,
7421.0000000 ,0.3660610 ,0.3762429 ,0.3630143 ,,,
7422.0000000 ,0.3807383 ,0.3498227 ,0.3414187 ,,,
7423.0000000 ,0.3519615 ,0.3681844 ,0.3532450 ,,,
7424.0000000 ,0.3621019 ,0.4059238 ,0.3875852 ,,,
7425.0000000 ,0.3461563 ,0.3663506 ,0.3587069 ,,,
7426.0000000 ,0.3517550 ,0.3742392 ,0.3666346 ,,,
7427.0000000 ,0.3707693 ,0.4002494 ,0.3831097 ,,,
7428.0000000 ,0.3441875 ,0.3707668 ,0.3616670 ,,,
7429.0000000 ,0.3526176 ,0.3674158 ,0.3536350 ,,,
7430.0000000 ,0.3414820 ,0.3810866 ,0.3675418 ,,,
7431.0000000 ,0.3528676 ,0.3825617 ,0.3671974 ,,,
7432.0000000 ,0.3492468 ,0.3896689 ,0.3737731 ,,,
7433.0000000 ,0.4055540 ,0.3803186 ,0.3689678 ,,,
7434.0000000 ,0.3517785 ,0.3729599 ,0.3663185 ,,,
7435.0000000 ,0.3548352 ,0.3717425 ,0.3593446 ,,,
7436.0000000 ,0.3513522 ,0.3843125 ,0.3663117 ,,,
7437.0000000 ,0.3608423 ,0.3778916 ,0.3645180 ,,,
7438.0000000 ,0.3573161 ,0.3714278 ,0.3653874 ,,,
7439.0000000 ,0.3408297 ,0.4059781 ,0.3928029 ,,,
7440.0000000 ,0.3509942 ,0.3743407 ,0.3638792 ,,,
7441.0000000 ,0.3476284 ,0.3851646 ,0.3692913 ,,,
7442.0000000 ,0.3590025 ,0.3792913 ,0.3662573 ,,,
7443.0000000 ,0.3512126 ,0.3770565 ,0.3663740 ,,,
7444.0000000 ,0.3586113 ,0.3677688 ,0.3569909 ,,,
7445.0000000 ,0.3544482 ,0.3525635 ,0.3451649 ,,,
7446.0000000 ,0.3589277 ,0.3679545 ,0.3570904 ,,,
7447.0000000 ,0.3451505 ,0.3762270 ,0.3654869 ,,,
7448.0000000 ,0.3656822 ,0.3781161 ,0.3669620 ,,,
7449.0000000 ,0.3434483 ,0.3707141 ,0.3554518 ,,,
7450.0000000 ,0.3679442 ,0.3656587 ,0.3523268 ,,,
7451.0000000 ,0.3437566 ,0.3791693 ,0.3673285 ,,,
7452.0000000 ,0.3476140 ,0.3801644 ,0.3739908 ,,,
7453.0000000 ,0.4041923 ,0.3852344 ,0.3775568 ,,,
7454.0000000 ,0.3651459 ,0.3880845 ,0.3746285 ,,,
7455.0000000 ,0.3615165 ,0.3828369 ,0.3705459 ,,,
7456.0000000 ,0.3526382 ,0.3747461 ,0.3635611 ,,,
7457.0000000 ,0.3361169 ,0.3795702 ,0.3670001 ,,,
7458.0000000 ,0.3497304 ,0.3931294 ,0.3856020 ,,,
7459.0000000 ,0.3653564 ,0.3699376 ,0.3581319 ,,,
7460.0000000 ,0.3472049 ,0.3718335 ,0.3584213 ,,,
7461.0000000 ,0.3527613 ,0.3842977 ,0.3664168 ,,,
7462.0000000 ,0.3446439 ,0.3889180 ,0.3726389 ,,,
7463.0000000 ,0.3745517 ,0.3756338 ,0.3596593 ,,,
7464.0000000 ,0.3600279 ,0.3783573 ,0.3668448 ,,,
7465.0000000 ,0.3633083 ,0.3711368 ,0.3619858 ,,,
7466.0000000 ,0.3524128 ,0.3888458 ,0.3665535 ,,,
7467.0000000 ,0.3504475 ,0.3644471 ,0.3537022 ,,,
7468.0000000 ,0.3828577 ,0.3727120 ,0.3618603 ,,,
7469.0000000 ,0.3566910 ,0.3633504 ,0.3545989 ,,,
7470.0000000 ,0.3572271 ,0.3842475 ,0.3647870 ,,,
7471.0000000 ,0.3615151 ,0.3773561 ,0.3648994 ,,,
7472.0000000 ,0.3513725 ,0.3632169 ,0.3525459 ,,,
7473.0000000 ,0.3586394 ,0.3888199 ,0.3715064 ,,,
7474.0000000 ,0.3499582 ,0.3881195 ,0.3782418 ,,,
7475.0000000 ,0.3660167 ,0.3674621 ,0.3523461 ,,,
7476.0000000 ,0.3750426 ,0.3970014 ,0.3851313 ,,,
7477.0000000 ,0.3506858 ,0.3808687 ,0.3719481 ,,,
7478.0000000 ,0.3630913 ,0.3741578 ,0.3649817 ,,,
7479.0000000 ,0.3636537 ,0.3844601 ,0.3780523 ,,,
7480.0000000 ,0.3577626 ,0.3895411 ,0.3810787 ,,,
7481.0000000 ,0.3674199 ,0.3841405 ,0.3670059 ,,,
7482.0000000 ,0.3540678 ,0.3858759 ,0.3680896 ,,,
7483.0000000 ,0.3423757 ,0.3806866 ,0.3691380 ,,,
7484.0000000 ,0.3738003 ,0.3824326 ,0.3683588 ,,,
7485.0000000 ,0.3512838 ,0.3840489 ,0.3694094 ,,,
7486.0000000 ,0.3496759 ,0.3818656 ,0.3717562 ,,,
7487.0000000 ,0.3505263 ,0.3867872 ,0.3723858 ,,,
7488.0000000 ,0.3592938 ,0.3697959 ,0.3588913 ,,,
7489.0000000 ,0.3403654 ,0.3816671 ,0.3646351 ,,,
7490.0000000 ,0.3497005 ,0.3669505 ,0.3534239 ,,,
7491.0000000 ,0.3680914 ,0.3653322 ,0.3587177 ,,,
7492.0000000 ,0.3375311 ,0.3780896 ,0.3657769 ,,,
7493.0000000 ,0.3676179 ,0.3806522 ,0.3697228 ,,,
7494.0000000 ,0.3591935 ,0.3821600 ,0.3723088 ,,,
7495.0000000 ,0.3665084 ,0.3707724 ,0.3558273 ,,,
7496.0000000 ,0.3841508 ,0.3880850 ,0.3755495 ,,,
7497.0000000 ,0.3661971 ,0.3724570 ,0.3584699 ,,,
7498.0000000 ,0.3664696 ,0.3770285 ,0.3600976 ,,,
7499.0000000 ,0.3577527 ,0.3730226 ,0.3573088 ,,,
7500.0000000 ,0.3541574 ,0.3651621 ,0.3530698 ,,,
7501.0000000 ,0.3564946 ,0.3749472 ,0.3626108 ,,,
7502.0000000 ,0.3598257 ,0.3681656 ,0.3523449 ,,,
7503.0000000 ,0.3598081 ,0.3790174 ,0.3688175 ,,,
7504.0000000 ,0.3622587 ,0.3630587 ,0.3579676 ,,,
7505.0000000 ,0.3611043 ,0.3670077 ,0.3570462 ,,,
7506.0000000 ,0.3656056 ,0.3745217 ,0.3663001 ,,,
7507.0000000 ,0.3487845 ,0.3759994 ,0.3610349 ,,,
7508.0000000 ,0.3489016 ,0.3759068 ,0.3661259 ,,,
7509.0000000 ,0.3613333 ,0.3694657 ,0.3566015 ,,,
7510.0000000 ,0.3544171 ,0.3733866 ,0.3598458 ,,,
7511.0000000 ,0.3690822 ,0.3697562 ,0.3583975 ,,,
7512.0000000 ,0.3859018 ,0.4002764 ,0.3826465 ,,,
7513.0000000 ,0.3448098 ,0.3694929 ,0.3579415 ,,,
7514.0000000 ,0.3584722 ,0.3816611 ,0.3670913 ,,,
7515.0000000 ,0.3633071 ,0.3715260 ,0.3606075 ,,,
7516.0000000 ,0.3646763 ,0.3613833 ,0.3491823 ,,,
7517.0000000 ,0.3560516 ,0.3748266 ,0.3632084 ,,,
7518.0000000 ,0.3476393 ,0.3863722 ,0.3702410 ,,,
7519.0000000 ,0.3680544 ,0.3786068 ,0.3689593 ,,,
7520.0000000 ,0.3595869 ,0.3953098 ,0.3796938 ,,,
7521.0000000 ,0.3747819 ,0.3646825 ,0.3543067 ,,,
7522.0000000 ,0.3450238 ,0.3685902 ,0.3588353 ,,,
7523.0000000 ,0.3611339 ,0.3797839 ,0.3701796 ,,,
7524.0000000 ,0.3557855 ,0.3718127 ,0.3631599 ,,,
7525.0000000 ,0.3687467 ,0.3785013 ,0.3661455 ,,,
7526.0000000 ,0.3610658 ,0.3866687 ,0.3791471 ,,,
7527.0000000 ,0.3597321 ,0.3853712 ,0.3676350 ,,,
7528.0000000 ,0.3524739 ,0.3903843 ,0.3719006 ,,,
7529.0000000 ,0.3520614 ,0.3952778 ,0.3767429 ,,,
7530.0000000 ,0.3715384 ,0.3795736 ,0.3650426 ,,,
7531.0000000 ,0.3618494 ,0.3671996 ,0.3537295 ,,,
7532.0000000 ,0.3767312 ,0.3844125 ,0.3720360 ,,,
7533.0000000 ,0.3527976 ,0.3687237 ,0.3555124 ,,,
7534.0000000 ,0.3614147 ,0.3623869 ,0.3541926 ,,,
7535.0000000 ,0.3669500 ,0.3683253 ,0.3560854 ,,,
7536.0000000 ,0.3640185 ,0.3742718 ,0.3664366 ,,,
7537.0000000 ,0.3635811 ,0.3748167 ,0.3648083 ,,,
7538.0000000 ,0.3484829 ,0.3692706 ,0.3572959 ,,,
7539.0000000 ,0.3644341 ,0.3817224 ,0.3765966 ,,,
7540.0000000 ,0.3494147 ,0.3717276 ,0.3554259 ,,,
7541.0000000 ,0.3498082 ,0.3818934 ,0.3663860 ,,,
7542.0000000 ,0.3579085 ,0.3774251 ,0.3690275 ,,,
7543.0000000 ,0.3454183 ,0.3667638 ,0.3532629 ,,,
7544.0000000 ,0.3536061 ,0.3685137 ,0.3596849 ,,,
7545.0000000 ,0.3541121 ,0.3860723 ,0.3769922 ,,,
7546.0000000 ,0.3684982 ,0.3884453 ,0.3751359 ,,,
7547.0000000 ,0.3592585 ,0.3848235 ,0.3700416 ,,,
7548.0000000 ,0.3539733 ,0.3839780 ,0.3749360 ,,,
7549.0000000 ,0.3577001 ,0.3768654 ,0.3619206 ,,,
7550.0000000 ,0.3557076 ,0.3859163 ,0.3705051 ,,,
7551.0000000 ,0.3502270 ,0.3795651 ,0.3711001 ,,,
7552.0000000 ,0.3510020 ,0.3663835 ,0.3541647 ,,,
7553.0000000 ,0.3660274 ,0.3763075 ,0.3679818 ,,,
7554.0000000 ,0.3669032 ,0.3750478 ,0.3643547 ,,,
7555.0000000 ,0.3759611 ,0.3710753 ,0.3621046 ,,,
7556.0000000 ,0.3520581 ,0.3840797 ,0.3659033 ,,,
7557.0000000 ,0.3546436 ,0.3708577 ,0.3626079 ,,,
7558.0000000 ,0.3482903 ,0.3634001 ,0.3499874 ,,,
7559.0000000 ,0.3542398 ,0.3559642 ,0.3419070 ,,,
7560.0000000 ,0.3666072 ,0.3824074 ,0.3741277 ,,,
7561.0000000 ,0.3542609 ,0.3649119 ,0.3497137 ,,,
7562.0000000 ,0.3594418 ,0.3817534 ,0.3710791 ,,,
7563.0000000 ,0.3676750 ,0.3881330 ,0.3709853 ,,,
7564.0000000 ,0.3571053 ,0.3669747 ,0.3552536 ,,,
7565.0000000 ,0.3675300 ,0.3778886 ,0.3683391 ,,,
7566.0000000 ,0.3560196 ,0.3644064 ,0.3517804 ,,,
7567.0000000 ,0.3537529 ,0.3675118 ,0.3539310 ,,,
7568.0000000 ,0.3621022 ,0.3771780 ,0.3671246 ,,,
7569.0000000 ,0.3491227 ,0.3823457 ,0.3652649 ,,,
7570.0000000 ,0.3492867 ,0.3880760 ,0.3721171 ,,,
7571.0000000 ,0.3585649 ,0.3676054 ,0.3599716 ,,,
7572.0000000 ,0.3506447 ,0.3688712 ,0.3610854 ,,,
7573.0000000 ,0.3592682 ,0.3643468 ,0.3493590 ,,,
7574.0000000 ,0.3576740 ,0.3744816 ,0.3666779 ,,,
7575.0000000 ,0.3566579 ,0.3856849 ,0.3748472 ,,,
7576.0000000 ,0.3661054 ,0.3809830 ,0.3706214 ,,,
7577.0000000 ,0.3679013 ,0.3719778 ,0.3628166 ,,,
7578.0000000 ,0.3540058 ,0.3694128 ,0.3542333 ,,,
7579.0000000 ,0.3517096 ,0.3678107 ,0.3532272 ,,,
7580.0000000 ,0.3518153 ,0.3644664 ,0.3563801 ,,,
7581.0000000 ,0.3687774 ,0.3886597 ,0.3760167 ,,,
7582.0000000 ,0.3476887 ,0.3701380 ,0.3637955 ,,,
7583.0000000 ,0.3573796 ,0.3691250 ,0.3536454 ,,,
7584.0000000 ,0.3512641 ,0.3638874 ,0.3587250 ,,,
7585.0000000 ,0.3536369 ,0.3610851 ,0.3519645 ,,,
7586.0000000 ,0.3583097 ,0.3674184 ,0.3503381 ,,,
7587.0000000 ,0.3595911 ,0.3795528 ,0.3693966 ,,,
7588.0000000 ,0.3680254 ,0.3769204 ,0.3599479 ,,,
7589.0000000 ,0.3658224 ,0.3898214 ,0.3769106 ,,,
7590.0000000 ,0.3463324 ,0.3820915 ,0.3725215 ,,,
7591.0000000 ,0.3662915 ,0.3934738 ,0.3773615 ,,,
7592.0000000 ,0.3510357 ,0.3714664 ,0.3551422 ,,,
7593.0000000 ,0.3590681 ,0.3651019 ,0.3550417 ,,,
7594.0000000 ,0.3637163 ,0.3619754 ,0.3523912 ,,,
7595.0000000 ,0.3401032 ,0.3682237 ,0.3618530 ,,,
7596.0000000 ,0.3408888 ,0.3848459 ,0.3728764 ,,,
7597.0000000 ,0.3758435 ,0.3733503 ,0.3642563 ,,,
7598.0000000 ,0.3667234 ,0.3716494 ,0.3622654 ,,,
7599.0000000 ,0.3696479 ,0.3692645 ,0.3607299 ,,,
7600.0000000 ,0.3787646 ,0.3819778 ,0.3614171 ,,,
7601.0000000 ,0.3624686 ,0.3754548 ,0.3591918 ,,,
7602.0000000 ,0.3603118 ,0.3633384 ,0.3500309 ,,,
7603.0000000 ,0.3506293 ,0.3681133 ,0.3538788 ,,,
7604.0000000 ,0.3487446 ,0.3597865 ,0.3497584 ,,,
7605.0000000 ,0.3742865 ,0.3614517 ,0.3538139 ,,,
7606.0000000 ,0.3477300 ,0.3887953 ,0.3791368 ,,,
7607.0000000 ,0.3483555 ,0.3797089 ,0.3675083 ,,,
7608.0000000 ,0.3551735 ,0.3738992 ,0.3596066 ,,,
7609.0000000 ,0.3622510 ,0.3796898 ,0.3685378 ,,,
7610.0000000 ,0.3676436 ,0.3661887 ,0.3604839 ,,,
7611.0000000 ,0.3564384 ,0.3761862 ,0.3596064 ,,,
7612.0000000 ,0.3588167 ,0.3793493 ,0.3660442 ,,,
7613.0000000 ,0.3522611 ,0.3700075 ,0.3610321 ,,,
7614.0000000 ,0.3540791 ,0.3786534 ,0.3692693 ,,,
7615.0000000 ,0.3467656 ,0.3732113 ,0.3616573 ,,,
7616.0000000 ,0.3515653 ,0.3875881 ,0.3766277 ,,,
7617.0000000 ,0.3637684 ,0.3914131 ,0.3737194 ,,,
7618.0000000 ,0.3599794 ,0.3794895 ,0.3606161 ,,,
7619.0000000 ,0.3519917 ,0.3913683 ,0.3721356 ,,,
7620.0000000 ,0.3420803 ,0.3670702 ,0.3556976 ,,,
7621.0000000 ,0.3635043 ,0.3862212 ,0.3689475 ,,,
7622.0000000 ,0.3587104 ,0.3609258 ,0.3487346 ,,,
7623.0000000 ,0.3714671 ,0.3697302 ,0.3550988 ,,,
7624.0000000 ,0.3640959 ,0.3790159 ,0.3683234 ,,,
7625.0000000 ,0.3573333 ,0.3840571 ,0.3661238 ,,,
7626.0000000 ,0.3655607 ,0.3825219 ,0.3680277 ,,,
7627.0000000 ,0.3440940 ,0.3686469 ,0.3606491 ,,,
7628.0000000 ,0.3534212 ,0.3652725 ,0.3585505 ,,,
7629.0000000 ,0.3603707 ,0.3720186 ,0.3609128 ,,,
7630.0000000 ,0.3502731 ,0.3691067 ,0.3589132 ,,,
7631.0000000 ,0.3492493 ,0.3935670 ,0.3764453 ,,,
7632.0000000 ,0.3501294 ,0.3693809 ,0.3602485 ,,,
7633.0000000 ,0.3593199 ,0.3813886 ,0.3707258 ,,,
7634.0000000 ,0.3796475 ,0.3729270 ,0.3636096 ,,,
7635.0000000 ,0.3644520 ,0.3590770 ,0.3524605 ,,,
7636.0000000 ,0.3502562 ,0.3736577 ,0.3660511 ,,,
7637.0000000 ,0.3521454 ,0.3736317 ,0.3579629 ,,,
7638.0000000 ,0.3592161 ,0.3790845 ,0.3723089 ,,,
7639.0000000 ,0.3365427 ,0.3674757 ,0.3561014 ,,,
7640.0000000 ,0.3527737 ,0.3713669 ,0.3588173 ,,,
7641.0000000 ,0.3680179 ,0.3679071 ,0.3575509 ,,,
7642.0000000 ,0.3527830 ,0.3847931 ,0.3663078 ,,,
7643.0000000 ,0.3581563 ,0.3642867 ,0.3574816 ,,,
7644.0000000 ,0.3697457 ,0.3917266 ,0.3785169 ,,,
7645.0000000 ,0.3532399 ,0.3964954 ,0.3798375 ,,,
7646.0000000 ,0.3792396 ,0.3844148 ,0.3717168 ,,,
7647.0000000 ,0.3578990 ,0.3689572 ,0.3555230 ,,,
7648.0000000 ,0.3986996 ,0.3751516 ,0.3620048 ,,,
7649.0000000 ,0.3593253 ,0.3647332 ,0.3484935 ,,,
7650.0000000 ,0.3765230 ,0.3745093 ,0.3629233 ,,,
7651.0000000 ,0.3641126 ,0.3803388 ,0.3657498 ,,,
7652.0000000 ,0.3546845 ,0.3745143 ,0.3583952 ,,,
7653.0000000 ,0.3421029 ,0.3713847 ,0.3560017 ,,,
7654.0000000 ,0.3580486 ,0.3973202 ,0.3791136 ,,,
7655.0000000 ,0.3550127 ,0.3694003 ,0.3564139 ,,,
7656.0000000 ,0.3474243 ,0.3795080 ,0.3662211 ,,,
7657.0000000 ,0.3514065 ,0.3672899 ,0.3645038 ,,,
7658.0000000 ,0.3520526 ,0.3747340 ,0.3687828 ,,,
7659.0000000 ,0.3763081 ,0.3660389 ,0.3603231 ,,,
7660.0000000 ,0.3527587 ,0.3597997 ,0.3527120 ,,,
7661.0000000 ,0.3616156 ,0.3682931 ,0.3575543 ,,,
7662.0000000 ,0.3660555 ,0.3741679 ,0.3687735 ,,,
7663.0000000 ,0.3632454 ,0.3971041 ,0.3783087 ,,,
7664.0000000 ,0.3660691 ,0.3700595 ,0.3593965 ,,,
7665.0000000 ,0.3735229 ,0.3691600 ,0.3542207 ,,,
7666.0000000 ,0.3563108 ,0.3773535 ,0.3650908 ,,,
7667.0000000 ,0.3547799 ,0.3825222 ,0.3740668 ,,,
7668.0000000 ,0.3551173 ,0.3702317 ,0.3593389 ,,,
7669.0000000 ,0.3593311 ,0.3803466 ,0.3663319 ,,,
7670.0000000 ,0.3541342 ,0.3774892 ,0.3699293 ,,,
7671.0000000 ,0.3520753 ,0.3775829 ,0.3628292 ,,,
7672.0000000 ,0.3567044 ,0.3780289 ,0.3688092 ,,,
7673.0000000 ,0.3434967 ,0.3821050 ,0.3681894 ,,,
7674.0000000 ,0.3630767 ,0.3711320 ,0.3608047 ,,,
7675.0000000 ,0.3468925 ,0.3813242 ,0.3693912 ,,,
7676.0000000 ,0.3506402 ,0.3720503 ,0.3599769 ,,,
7677.0000000 ,0.3523732 ,0.3713952 ,0.3573854 ,,,
7678.0000000 ,0.3665882 ,0.3807504 ,0.3654606 ,,,
7679.0000000 ,0.3381709 ,0.3735144 ,0.3594809 ,,,
7680.0000000 ,0.3599727 ,0.3772534 ,0.3669843 ,,,
7681.0000000 ,0.3520960 ,0.3543889 ,0.3447872 ,,,
7682.0000000 ,0.3552323 ,0.3763761 ,0.3630717 ,,,
7683.0000000 ,0.3439650 ,0.3655957 ,0.3539347 ,,,
7684.0000000 ,0.3496689 ,0.3640971 ,0.3505479 ,,,
7685.0000000 ,0.3617465 ,0.3738262 ,0.3550929 ,,,
7686.0000000 ,0.3549469 ,0.3725311 ,0.3607172 ,,,
7687.0000000 ,0.3553994 ,0.3750188 ,0.3644015 ,,,
7688.0000000 ,0.3650638 ,0.3796509 ,0.3697903 ,,,
7689.0000000 ,0.3526041 ,0.3574898 ,0.3412450 ,,,
7690.0000000 ,0.3713025 ,0.3743199 ,0.3613036 ,,,
7691.0000000 ,0.3657801 ,0.3856377 ,0.3709990 ,,,
7692.0000000 ,0.3604815 ,0.3854343 ,0.3849142 ,,,
7693.0000000 ,0.3514223 ,0.3760065 ,0.3621820 ,,,
7694.0000000 ,0.3504062 ,0.3633713 ,0.3564541 ,,,
7695.0000000 ,0.3596303 ,0.3892403 ,0.3764158 ,,,
7696.0000000 ,0.3495809 ,0.3840843 ,0.3706090 ,,,
7697.0000000 ,0.3558023 ,0.3704225 ,0.3576344 ,,,
7698.0000000 ,0.3687607 ,0.3670641 ,0.3610479 ,,,
7699.0000000 ,0.3580196 ,0.3897637 ,0.3757827 ,,,
7700.0000000 ,0.3681385 ,0.3869553 ,0.3793298 ,,,
7701.0000000 ,0.3586599 ,0.3741748 ,0.3709933 ,,,
7702.0000000 ,0.3504117 ,0.3753384 ,0.3637159 ,,,
7703.0000000 ,0.3575271 ,0.3722385 ,0.3573505 ,,,
7704.0000000 ,0.3605807 ,0.3737040 ,0.3594902 ,,,
7705.0000000 ,0.3422836 ,0.3701333 ,0.3551545 ,,,
7706.0000000 ,0.3509868 ,0.3831075 ,0.3659003 ,,,
7707.0000000 ,0.3671483 ,0.3950627 ,0.3791531 ,,,
7708.0000000 ,0.3560165 ,0.3849405 ,0.3656407 ,,,
7709.0000000 ,0.3680138 ,0.3596035 ,0.3505727 ,,,
7710.0000000 ,0.3580056 ,0.3721867 ,0.3637994 ,,,
7711.0000000 ,0.3583376 ,0.3656433 ,0.3509828 ,,,
7712.0000000 ,0.3706134 ,0.3668454 ,0.3553405 ,,,
7713.0000000 ,0.3440725 ,0.3786878 ,0.3638398 ,,,
7714.0000000 ,0.3712597 ,0.3912517 ,0.3791521 ,,,
7715.0000000 ,0.3665606 ,0.3577840 ,0.3455439 ,,,
7716.0000000 ,0.3594735 ,0.3791187 ,0.3648834 ,,,
7717.0000000 ,0.3656484 ,0.3766398 ,0.3642162 ,,,
7718.0000000 ,0.3418840 ,0.3932545 ,0.3818482 ,,,
7719.0000000 ,0.3425739 ,0.3799551 ,0.3717322 ,,,
7720.0000000 ,0.3484538 ,0.3658315 ,0.3595152 ,,,
7721.0000000 ,0.3669035 ,0.3817262 ,0.3664503 ,,,
7722.0000000 ,0.3401718 ,0.3867529 ,0.3750300 ,,,
7723.0000000 ,0.3553027 ,0.3721299 ,0.3606303 ,,,
7724.0000000 ,0.3531848 ,0.3812612 ,0.3654166 ,,,
7725.0000000 ,0.3661876 ,0.3838747 ,0.3754434 ,,,
7726.0000000 ,0.3434491 ,0.3757776 ,0.3603332 ,,,
7727.0000000 ,0.3528390 ,0.3862657 ,0.3745738 ,,,
7728.0000000 ,0.3611816 ,0.3719521 ,0.3602496 ,,,
7729.0000000 ,0.3582141 ,0.3893305 ,0.3735335 ,,,
7730.0000000 ,0.3411201 ,0.3811249 ,0.3702742 ,,,
7731.0000000 ,0.3524259 ,0.3810077 ,0.3668350 ,,,
7732.0000000 ,0.3480345 ,0.3776807 ,0.3643975 ,,,
7733.0000000 ,0.3537306 ,0.3769513 ,0.3601472 ,,,
7734.0000000 ,0.3599404 ,0.3686687 ,0.3482039 ,,,
7735.0000000 ,0.3375398 ,0.3604871 ,0.3549576 ,,,
7736.0000000 ,0.3519064 ,0.3655501 ,0.3562494 ,,,
7737.0000000 ,0.3421252 ,0.3849550 ,0.3744945 ,,,
7738.0000000 ,0.3652779 ,0.3727397 ,0.3576257 ,,,
7739.0000000 ,0.3565734 ,0.3705691 ,0.3617552 ,,,
7740.0000000 ,0.3666167 ,0.3813601 ,0.3617034 ,,,
7741.0000000 ,0.3566453 ,0.3745584 ,0.3646641 ,,,
7742.0000000 ,0.3502726 ,0.4192642 ,0.4098495 ,,,
7743.0000000 ,0.3539351 ,0.3768275 ,0.3643259 ,,,
7744.0000000 ,0.3463083 ,0.3749888 ,0.3623482 ,,,
7745.0000000 ,0.3450049 ,0.3758227 ,0.3653843 ,,,
7746.0000000 ,0.3636600 ,0.3817861 ,0.3735006 ,,,
7747.0000000 ,0.3647564 ,0.3618889 ,0.3474646 ,,,
7748.0000000 ,0.3506045 ,0.3685067 ,0.3553618 ,,,
7749.0000000 ,0.3330014 ,0.3870201 ,0.3736821 ,,,
7750.0000000 ,0.3626346 ,0.3561257 ,0.3414656 ,,,
7751.0000000 ,0.3600385 ,0.3734529 ,0.3571080 ,,,
7752.0000000 ,0.3604117 ,0.3795185 ,0.3595407 ,,,
7753.0000000 ,0.3637637 ,0.3719864 ,0.3586181 ,,,
7754.0000000 ,0.3596675 ,0.3765887 ,0.3617952 ,,,
7755.0000000 ,0.3582343 ,0.3804688 ,0.3649762 ,,,
7756.0000000 ,0.3582880 ,0.3775391 ,0.3642431 ,,,
7757.0000000 ,0.3633399 ,0.3740686 ,0.3671096 ,,,
7758.0000000 ,0.3579907 ,0.3750104 ,0.3653148 ,,,
7759.0000000 ,0.3493313 ,0.3760779 ,0.3688794 ,,,
7760.0000000 ,0.3478765 ,0.3888469 ,0.3793623 ,,,
7761.0000000 ,0.3456940 ,0.3652952 ,0.3593361 ,,,
7762.0000000 ,0.3573843 ,0.3764518 ,0.3664874 ,,,
7763.0000000 ,0.3462296 ,0.3801967 ,0.3695656 ,,,
7764.0000000 ,0.3564451 ,0.3713663 ,0.3656850 ,,,
7765.0000000 ,0.3632835 ,0.3591425 ,0.3477536 ,,,
7766.0000000 ,0.3676308 ,0.3549571 ,0.3451365 ,,,
7767.0000000 ,0.3679105 ,0.3827985 ,0.3712453 ,,,
7768.0000000 ,0.3569825 ,0.3683147 ,0.3579583 ,,,
7769.0000000 ,0.3587674 ,0.3942921 ,0.3797604 ,,,
7770.0000000 ,0.3605050 ,0.3785518 ,0.3658318 ,,,
7771.0000000 ,0.3438100 ,0.3890799 ,0.3737239 ,,,
7772.0000000 ,0.3566649 ,0.3750370 ,0.3653572 ,,,
7773.0000000 ,0.3640233 ,0.3870371 ,0.3737339 ,,,
7774.0000000 ,0.3490747 ,0.3637193 ,0.3525595 ,,,
7775.0000000 ,0.3665699 ,0.3892716 ,0.3733085 ,,,
7776.0000000 ,0.3564982 ,0.3656702 ,0.3540604 ,,,
7777.0000000 ,0.3565083 ,0.3616585 ,0.3522907 ,,,
7778.0000000 ,0.3574520 ,0.3754562 ,0.3619483 ,,,
7779.0000000 ,0.3564173 ,0.3791780 ,0.3638108 ,,,
7780.0000000 ,0.3645362 ,0.3716379 ,0.3646827 ,,,
7781.0000000 ,0.3691018 ,0.3661470 ,0.3496221 ,,,
7782.0000000 ,0.3630192 ,0.3870931 ,0.3735803 ,,,
7783.0000000 ,0.3473655 ,0.3835837 ,0.3738185 ,,,
7784.0000000 ,0.3674280 ,0.3769073 ,0.3626711 ,,,
7785.0000000 ,0.3505350 ,0.3703582 ,0.3567041 ,,,
7786.0000000 ,0.3501676 ,0.3586611 ,0.3442035 ,,,
7787.0000000 ,0.3547950 ,0.3800099 ,0.3684036 ,,,
7788.0000000 ,0.3566376 ,0.3772638 ,0.3673772 ,,,
7789.0000000 ,0.3529779 ,0.3783348 ,0.3706709 ,,,
7790.0000000 ,0.3509003 ,0.3644341 ,0.3570162 ,,,
7791.0000000 ,0.3558654 ,0.3791184 ,0.3608446 ,,,
7792.0000000 ,0.3570307 ,0.3716858 ,0.3626816 ,,,
7793.0000000 ,0.3473965 ,0.3829901 ,0.3683099 ,,,
7794.0000000 ,0.3608582 ,0.3876595 ,0.3749675 ,,,
7795.0000000 ,0.3615417 ,0.3731904 ,0.3671535 ,,,
7796.0000000 ,0.3740092 ,0.3648069 ,0.3497844 ,,,
7797.0000000 ,0.3526187 ,0.3706134 ,0.3591667 ,,,
7798.0000000 ,0.3670785 ,0.3801527 ,0.3687843 ,,,
7799.0000000 ,0.3666162 ,0.3756814 ,0.3581942 ,,,
7800.0000000 ,0.3614428 ,0.3791164 ,0.3644250 ,,,
7801.0000000 ,0.3452624 ,0.3732507 ,0.3605436 ,,,
7802.0000000 ,0.3558954 ,0.3723358 ,0.3580258 ,,,
7803.0000000 ,0.3530120 ,0.3506589 ,0.3418070 ,,,
7804.0000000 ,0.3597828 ,0.3720549 ,0.3566238 ,,,
7805.0000000 ,0.3556668 ,0.3745709 ,0.3662258 ,,,
7806.0000000 ,0.3545201 ,0.3723585 ,0.3574525 ,,,
7807.0000000 ,0.3515313 ,0.3802728 ,0.3691114 ,,,
7808.0000000 ,0.3569597 ,0.3717720 ,0.3631040 ,,,
7809.0000000 ,0.3702206 ,0.3676283 ,0.3575822 ,,,
7810.0000000 ,0.3437763 ,0.3831163 ,0.3730438 ,,,
7811.0000000 ,0.3553227 ,0.3791658 ,0.3662587 ,,,
7812.0000000 ,0.3584385 ,0.3714395 ,0.3586194 ,,,
7813.0000000 ,0.3797189 ,0.3838648 ,0.3757943 ,,,
7814.0000000 ,0.3686486 ,0.3764907 ,0.3664609 ,,,
7815.0000000 ,0.3656911 ,0.3882839 ,0.3773391 ,,,
7816.0000000 ,0.3834359 ,0.3782267 ,0.3643400 ,,,
7817.0000000 ,0.3565175 ,0.3794599 ,0.3617894 ,,,
7818.0000000 ,0.3577912 ,0.3879765 ,0.3748212 ,,,
7819.0000000 ,0.3611390 ,0.3885322 ,0.3718808 ,,,
7820.0000000 ,0.3530339 ,0.3698181 ,0.3595917 ,,,
7821.0000000 ,0.3550748 ,0.3792363 ,0.3627602 ,,,
7822.0000000 ,0.3330458 ,0.3889779 ,0.3770207 ,,,
7823.0000000 ,0.3517857 ,0.3774603 ,0.3635842 ,,,
7824.0000000 ,0.3378770 ,0.3796183 ,0.3656791 ,,,
7825.0000000 ,0.3471135 ,0.3742228 ,0.3640148 ,,,
7826.0000000 ,0.3622983 ,0.3816969 ,0.3570193 ,,,
7827.0000000 ,0.3502619 ,0.3783430 ,0.3711238 ,,,
7828.0000000 ,0.3533494 ,0.3751656 ,0.3656476 ,,,
7829.0000000 ,0.3654065 ,0.3811912 ,0.3693117 ,,,
7830.0000000 ,0.3504523 ,0.3840705 ,0.3635352 ,,,
7831.0000000 ,0.3689114 ,0.3877454 ,0.3723006 ,,,
7832.0000000 ,0.3530034 ,0.3734479 ,0.3608998 ,,,
7833.0000000 ,0.3607996 ,0.3590972 ,0.3493661 ,,,
7834.0000000 ,0.3615274 ,0.3610331 ,0.3499692 ,,,
7835.0000000 ,0.3705136 ,0.3689376 ,0.3578504 ,,,
7836.0000000 ,0.3585239 ,0.3646969 ,0.3488562 ,,,
7837.0000000 ,0.3732394 ,0.3610010 ,0.3545272 ,,,
7838.0000000 ,0.3436703 ,0.3700236 ,0.3563289 ,,,
7839.0000000 ,0.3534829 ,0.3661629 ,0.3550213 ,,,
7840.0000000 ,0.3562292 ,0.3977442 ,0.3806515 ,,,
7841.0000000 ,0.3568076 ,0.3723332 ,0.3582598 ,,,
7842.0000000 ,0.3478381 ,0.3725237 ,0.3611318 ,,,
7843.0000000 ,0.3617587 ,0.3639669 ,0.3563864 ,,,
7844.0000000 ,0.3603775 ,0.3761564 ,0.3637944 ,,,
7845.0000000 ,0.3674475 ,0.3701939 ,0.3567619 ,,,
7846.0000000 ,0.3451840 ,0.3781276 ,0.3670035 ,,,
7847.0000000 ,0.3770504 ,0.3672342 ,0.3538944 ,,,
7848.0000000 ,0.3554798 ,0.3735458 ,0.3617764 ,,,
7849.0000000 ,0.3487970 ,0.3763890 ,0.3597687 ,,,
7850.0000000 ,0.3516099 ,0.3699781 ,0.3583692 ,,,
7851.0000000 ,0.3699486 ,0.3662066 ,0.3504986 ,,,
7852.0000000 ,0.3590531 ,0.3532250 ,0.3443757 ,,,
7853.0000000 ,0.3603862 ,0.3751994 ,0.3648902 ,,,
7854.0000000 ,0.3449601 ,0.3784126 ,0.3643402 ,,,
7855.0000000 ,0.3368893 ,0.3806062 ,0.3692772 ,,,
7856.0000000 ,0.3616940 ,0.3596274 ,0.3491690 ,,,
7857.0000000 ,0.3574801 ,0.3812968 ,0.3673223 ,,,
7858.0000000 ,0.3598880 ,0.3574964 ,0.3492214 ,,,
7859.0000000 ,0.3590792 ,0.3670770 ,0.3510385 ,,,
7860.0000000 ,0.3530288 ,0.3708444 ,0.3564043 ,,,
7861.0000000 ,0.3495350 ,0.3794901 ,0.3737279 ,,,
7862.0000000 ,0.3491210 ,0.3800035 ,0.3700992 ,,,
7863.0000000 ,0.3434959 ,0.3609234 ,0.3512584 ,,,
7864.0000000 ,0.3705351 ,0.3874000 ,0.3694054 ,,,
7865.0000000 ,0.3520305 ,0.3674814 ,0.3560216 ,,,
7866.0000000 ,0.3672201 ,0.3647963 ,0.3478407 ,,,
7867.0000000 ,0.3780424 ,0.3954459 ,0.3786179 ,,,
7868.0000000 ,0.3609442 ,0.3711224 ,0.3576287 ,,,
7869.0000000 ,0.3585533 ,0.3701389 ,0.3551420 ,,,
7870.0000000 ,0.3491715 ,0.3693062 ,0.3544393 ,,,
7871.0000000 ,0.3306598 ,0.3727316 ,0.3610905 ,,,
7872.0000000 ,0.3522786 ,0.3650527 ,0.3564605 ,,,
7873.0000000 ,0.3569273 ,0.3707462 ,0.3596286 ,,,
7874.0000000 ,0.3642375 ,0.3794363 ,0.3705255 ,,,
7875.0000000 ,0.3710354 ,0.3828106 ,0.3720472 ,,,
7876.0000000 ,0.3520498 ,0.3692732 ,0.3598132 ,,,
7877.0000000 ,0.3531063 ,0.3584128 ,0.3407669 ,,,
7878.0000000 ,0.3576337 ,0.3666776 ,0.3515002 ,,,
7879.0000000 ,0.3498433 ,0.3719453 ,0.3582690 ,,,
7880.0000000 ,0.3462418 ,0.3719845 ,0.3651829 ,,,
7881.0000000 ,0.3557742 ,0.3644561 ,0.3535216 ,,,
7882.0000000 ,0.3469446 ,0.3694575 ,0.3626798 ,,,
7883.0000000 ,0.3592386 ,0.3777667 ,0.3675941 ,,,
7884.0000000 ,0.3538614 ,0.3573581 ,0.3460706 ,,,
7885.0000000 ,0.3729141 ,0.3606018 ,0.3526998 ,,,
7886.0000000 ,0.3633952 ,0.3832635 ,0.3702073 ,,,
7887.0000000 ,0.3552497 ,0.3827077 ,0.3662786 ,,,
7888.0000000 ,0.3475781 ,0.3883831 ,0.3732943 ,,,
7889.0000000 ,0.3654438 ,0.3585345 ,0.3479434 ,,,
7890.0000000 ,0.3617800 ,0.3801377 ,0.3695588 ,,,
7891.0000000 ,0.3497768 ,0.3628559 ,0.3473119 ,,,
7892.0000000 ,0.3466974 ,0.3694427 ,0.3603788 ,,,
7893.0000000 ,0.3430739 ,0.3551366 ,0.3473030 ,,,
7894.0000000 ,0.3461843 ,0.3788358 ,0.3677635 ,,,
7895.0000000 ,0.3641075 ,0.3712547 ,0.3607525 ,,,
7896.0000000 ,0.3580513 ,0.3973048 ,0.3832914 ,,,
7897.0000000 ,0.3472140 ,0.3836517 ,0.3727042 ,,,
7898.0000000 ,0.3595810 ,0.3777213 ,0.3634344 ,,,
7899.0000000 ,0.3563007 ,0.3931349 ,0.3758708 ,,,
7900.0000000 ,0.3483586 ,0.3707647 ,0.3531047 ,,,
7901.0000000 ,0.3545078 ,0.3712183 ,0.3584666 ,,,
7902.0000000 ,0.3581077 ,0.3785930 ,0.3629849 ,,,
7903.0000000 ,0.3505557 ,0.3736508 ,0.3587831 ,,,
7904.0000000 ,0.3510598 ,0.3970131 ,0.3803412 ,,,
7905.0000000 ,0.3516811 ,0.3735263 ,0.3547251 ,,,
7906.0000000 ,0.3457350 ,0.3745336 ,0.3595482 ,,,
7907.0000000 ,0.3568389 ,0.3815923 ,0.3666194 ,,,
7908.0000000 ,0.3527257 ,0.3697063 ,0.3549869 ,,,
7909.0000000 ,0.3600561 ,0.3552310 ,0.3448699 ,,,
7910.0000000 ,0.3882073 ,0.3607676 ,0.3492257 ,,,
7911.0000000 ,0.3456152 ,0.3543176 ,0.3419563 ,,,
7912.0000000 ,0.3577653 ,0.3832239 ,0.3711128 ,,,
7913.0000000 ,0.3547167 ,0.3607638 ,0.3506751 ,,,
7914.0000000 ,0.3604240 ,0.3889190 ,0.3762058 ,,,
7915.0000000 ,0.3695087 ,0.3791982 ,0.3640849 ,,,
7916.0000000 ,0.3571106 ,0.3680309 ,0.3535895 ,,,
7917.0000000 ,0.3535424 ,0.3766000 ,0.3673470 ,,,
7918.0000000 ,0.3471021 ,0.3727216 ,0.3609646 ,,,
7919.0000000 ,0.3525643 ,0.3687145 ,0.3611282 ,,,
7920.0000000 ,0.3592870 ,0.3791037 ,0.3620926 ,,,
7921.0000000 ,0.3716323 ,0.3754022 ,0.3633526 ,,,
7922.0000000 ,0.3544764 ,0.3805241 ,0.3699223 ,,,
7923.0000000 ,0.3644387 ,0.3718086 ,0.3616155 ,,,
7924.0000000 ,0.3676026 ,0.3822316 ,0.3722213 ,,,
7925.0000000 ,0.3444196 ,0.3734436 ,0.3559335 ,,,
7926.0000000 ,0.3504656 ,0.3763118 ,0.3637253 ,,,
7927.0000000 ,0.3636428 ,0.3655176 ,0.3496687 ,,,
7928.0000000 ,0.3700524 ,0.3780187 ,0.3678222 ,,,
7929.0000000 ,0.3556218 ,0.3571963 ,0.3504330 ,,,
7930.0000000 ,0.3611837 ,0.3698282 ,0.3623616 ,,,
7931.0000000 ,0.3395795 ,0.3753149 ,0.3634268 ,,,
7932.0000000 ,0.3551753 ,0.3738075 ,0.3628871 ,,,
7933.0000000 ,0.3410691 ,0.3688425 ,0.3610576 ,,,
7934.0000000 ,0.3524955 ,0.3583528 ,0.3475291 ,,,
7935.0000000 ,0.3527081 ,0.3649529 ,0.3576607 ,,,
7936.0000000 ,0.3382707 ,0.3715321 ,0.3588293 ,,,
7937.0000000 ,0.3454635 ,0.3729397 ,0.3524138 ,,,
7938.0000000 ,0.3570150 ,0.3665953 ,0.3613077 ,,,
7939.0000000 ,0.3567400 ,0.3654811 ,0.3529521 ,,,
7940.0000000 ,0.3578054 ,0.3702842 ,0.3605440 ,,,
7941.0000000 ,0.3577242 ,0.3632336 ,0.3519455 ,,,
7942.0000000 ,0.3669782 ,0.3688765 ,0.3584321 ,,,
7943.0000000 ,0.3728762 ,0.3659698 ,0.3568475 ,,,
7944.0000000 ,0.3509500 ,0.3646820 ,0.3540572 ,,,
7945.0000000 ,0.3530550 ,0.3700243 ,0.3585854 ,,,
7946.0000000 ,0.3578671 ,0.3803298 ,0.3675582 ,,,
7947.0000000 ,0.3527949 ,0.3745503 ,0.3580508 ,,,
7948.0000000 ,0.3511198 ,0.3781058 ,0.3687278 ,,,
7949.0000000 ,0.3438787 ,0.3902766 ,0.3713931 ,,,
7950.0000000 ,0.3555537 ,0.3685125 ,0.3554311 ,,,
7951.0000000 ,0.3860386 ,0.3833929 ,0.3708729 ,,,
7952.0000000 ,0.3504799 ,0.3741128 ,0.3587683 ,,,
7953.0000000 ,0.3557320 ,0.3786062 ,0.3658377 ,,,
7954.0000000 ,0.3337696 ,0.3757375 ,0.3592725 ,,,
7955.0000000 ,0.3636494 ,0.3754706 ,0.3623981 ,,,
7956.0000000 ,0.3596306 ,0.3610035 ,0.3489636 ,,,
7957.0000000 ,0.3832496 ,0.3739641 ,0.3638077 ,,,
7958.0000000 ,0.3590770 ,0.3718875 ,0.3623641 ,,,
7959.0000000 ,0.3622968 ,0.3753351 ,0.3578287 ,,,
7960.0000000 ,0.3481922 ,0.3772648 ,0.3683591 ,,,
7961.0000000 ,0.3493356 ,0.3781871 ,0.3656459 ,,,
7962.0000000 ,0.3468944 ,0.3675419 ,0.3566995 ,,,
7963.0000000 ,0.3531798 ,0.3715886 ,0.3640952 ,,,
7964.0000000 ,0.3550134 ,0.3728753 ,0.3583185 ,,,
7965.0000000 ,0.3541136 ,0.3798885 ,0.3661326 ,,,
7966.0000000 ,0.3540939 ,0.3732479 ,0.3578900 ,,,
7967.0000000 ,0.3725537 ,0.3579916 ,0.3513203 ,,,
7968.0000000 ,0.3499134 ,0.3813282 ,0.3643522 ,,,
7969.0000000 ,0.3773350 ,0.3606723 ,0.3514378 ,,,
7970.0000000 ,0.3630746 ,0.3694168 ,0.3595091 ,,,
7971.0000000 ,0.3682389 ,0.3827344 ,0.3655190 ,,,
7972.0000000 ,0.3710264 ,0.3711836 ,0.3591687 ,,,
7973.0000000 ,0.3543297 ,0.3679039 ,0.3601026 ,,,
7974.0000000 ,0.3544798 ,0.3721642 ,0.3568773 ,,,
7975.0000000 ,0.3444180 ,0.3650165 ,0.3544041 ,,,
7976.0000000 ,0.3397748 ,0.3631894 ,0.3501955 ,,,
7977.0000000 ,0.3667914 ,0.3696693 ,0.3597525 ,,,
7978.0000000 ,0.3471355 ,0.3961494 ,0.3816699 ,,,
7979.0000000 ,0.3592986 ,0.3507109 ,0.3390971 ,,,
7980.0000000 ,0.3546308 ,0.4091882 ,0.3920977 ,,,
7981.0000000 ,0.3637911 ,0.3691715 ,0.3571877 ,,,
7982.0000000 ,0.3512833 ,0.3783779 ,0.3645273 ,,,
7983.0000000 ,0.3586383 ,0.3710555 ,0.3559193 ,,,
7984.0000000 ,0.3524420 ,0.3761986 ,0.3647074 ,,,
7985.0000000 ,0.3431081 ,0.3820725 ,0.3656833 ,,,
7986.0000000 ,0.3453386 ,0.3600150 ,0.3485166 ,,,
7987.0000000 ,0.3441410 ,0.3809777 ,0.3700841 ,,,
7988.0000000 ,0.3469677 ,0.3736949 ,0.3571933 ,,,
7989.0000000 ,0.3531170 ,0.3776051 ,0.3607849 ,,,
7990.0000000 ,0.3593248 ,0.3666390 ,0.3565639 ,,,
7991.0000000 ,0.3531252 ,0.3725290 ,0.3604414 ,,,
7992.0000000 ,0.3477086 ,0.3943892 ,0.3819746 ,,,
7993.0000000 ,0.3472308 ,0.3819031 ,0.3689129 ,,,
7994.0000000 ,0.3567824 ,0.3764887 ,0.3627936 ,,,
7995.0000000 ,0.3519937 ,0.3984193 ,0.3772706 ,,,
7996.0000000 ,0.3602602 ,0.3817121 ,0.3633612 ,,,
7997.0000000 ,0.3285273 ,0.3783610 ,0.3683302 ,,,
7998.0000000 ,0.3610790 ,0.3701372 ,0.3631078 ,,,
7999.0000000 ,0.3592489 ,0.3730986 ,0.3688626 ,,,
8000.0000000 ,0.3659438 ,0.3682972 ,0.3582167 ,,,
8001.0000000 ,0.3635299 ,0.3632563 ,0.3529436 ,,,
8002.0000000 ,0.3536150 ,0.3931946 ,0.3766358 ,,,
8003.0000000 ,0.3485330 ,0.3717760 ,0.3592020 ,,,
8004.0000000 ,0.3594803 ,0.3749194 ,0.3671089 ,,,
8005.0000000 ,0.3726454 ,0.3836908 ,0.3700790 ,,,
8006.0000000 ,0.3567700 ,0.3579706 ,0.3467051 ,,,
8007.0000000 ,0.3616973 ,0.3752338 ,0.3640732 ,,,
8008.0000000 ,0.3590302 ,0.3708881 ,0.3594320 ,,,
8009.0000000 ,0.3536823 ,0.3924104 ,0.3809023 ,,,
8010.0000000 ,0.3639867 ,0.3712062 ,0.3612491 ,,,
8011.0000000 ,0.3583320 ,0.3625453 ,0.3546639 ,,,
8012.0000000 ,0.3684419 ,0.3850130 ,0.3698338 ,,,
8013.0000000 ,0.3548829 ,0.3929396 ,0.3778852 ,,,
8014.0000000 ,0.3589463 ,0.3593910 ,0.3487449 ,,,
8015.0000000 ,0.3486229 ,0.3882977 ,0.3715607 ,,,
8016.0000000 ,0.3459023 ,0.3741329 ,0.3592092 ,,,
8017.0000000 ,0.3551699 ,0.3906066 ,0.3784661 ,,,
8018.0000000 ,0.3578063 ,0.3541576 ,0.3456242 ,,,
8019.0000000 ,0.3646938 ,0.3753919 ,0.3672236 ,,,
8020.0000000 ,0.3605160 ,0.3616590 ,0.3512684 ,,,
8021.0000000 ,0.3638362 ,0.3674768 ,0.3551722 ,,,
8022.0000000 ,0.3531604 ,0.3717679 ,0.3634818 ,,,
8023.0000000 ,0.3554844 ,0.3665575 ,0.3582225 ,,,
8024.0000000 ,0.3414446 ,0.3834798 ,0.3736994 ,,,
8025.0000000 ,0.3601309 ,0.3870861 ,0.3711469 ,,,
8026.0000000 ,0.3666250 ,0.3798910 ,0.3669443 ,,,
8027.0000000 ,0.3422899 ,0.3647760 ,0.3537078 ,,,
8028.0000000 ,0.3581483 ,0.3594882 ,0.3489766 ,,,
8029.0000000 ,0.3660196 ,0.3610607 ,0.3554707 ,,,
8030.0000000 ,0.3526580 ,0.3839527 ,0.3757949 ,,,
8031.0000000 ,0.3497774 ,0.3771272 ,0.3658774 ,,,
8032.0000000 ,0.3600570 ,0.3878976 ,0.3727496 ,,,
8033.0000000 ,0.3712114 ,0.3621568 ,0.3552300 ,,,
8034.0000000 ,0.3604158 ,0.3818050 ,0.3592584 ,,,
8035.0000000 ,0.3601547 ,0.3732555 ,0.3633616 ,,,
8036.0000000 ,0.3577618 ,0.3738818 ,0.3655395 ,,,
8037.0000000 ,0.3626421 ,0.3636109 ,0.3568764 ,,,
8038.0000000 ,0.3578055 ,0.3793105 ,0.3635489 ,,,
8039.0000000 ,0.3490223 ,0.3758422 ,0.3633743 ,,,
8040.0000000 ,0.3528354 ,0.3607357 ,0.3476799 ,,,
8041.0000000 ,0.3556375 ,0.3668506 ,0.3592285 ,,,
8042.0000000 ,0.3670444 ,0.3915067 ,0.3748375 ,,,
8043.0000000 ,0.3520983 ,0.3691459 ,0.3581702 ,,,
8044.0000000 ,0.3440077 ,0.3775802 ,0.3607046 ,,,
8045.0000000 ,0.3413279 ,0.3765762 ,0.3637233 ,,,
8046.0000000 ,0.3465651 ,0.3865530 ,0.3677856 ,,,
8047.0000000 ,0.3433999 ,0.3659537 ,0.3540807 ,,,
8048.0000000 ,0.3615382 ,0.3754604 ,0.3665781 ,,,
8049.0000000 ,0.3547310 ,0.3651928 ,0.3552935 ,,,
8050.0000000 ,0.3587356 ,0.3748390 ,0.3629952 ,,,
8051.0000000 ,0.3613732 ,0.3600082 ,0.3454950 ,,,
8052.0000000 ,0.3479824 ,0.3683437 ,0.3546745 ,,,
8053.0000000 ,0.3446805 ,0.3628130 ,0.3482133 ,,,
8054.0000000 ,0.3615022 ,0.3670905 ,0.3585437 ,,,
8055.0000000 ,0.3528890 ,0.4079759 ,0.3898736 ,,,
8056.0000000 ,0.3692260 ,0.3544253 ,0.3432665 ,,,
8057.0000000 ,0.3492445 ,0.3766842 ,0.3642135 ,,,
8058.0000000 ,0.3448673 ,0.3697812 ,0.3515359 ,,,
8059.0000000 ,0.3482696 ,0.3830369 ,0.3675194 ,,,
8060.0000000 ,0.3648394 ,0.3417131 ,0.3372364 ,,,
8061.0000000 ,0.3385696 ,0.3790466 ,0.3672059 ,,,
8062.0000000 ,0.3777117 ,0.3594578 ,0.3512655 ,,,
8063.0000000 ,0.3527583 ,0.3859921 ,0.3686495 ,,,
8064.0000000 ,0.3657118 ,0.3585412 ,0.3526106 ,,,
8065.0000000 ,0.3539423 ,0.3584507 ,0.3412990 ,,,
8066.0000000 ,0.3446642 ,0.3919566 ,0.3790792 ,,,
8067.0000000 ,0.3516420 ,0.3669980 ,0.3527407 ,,,
8068.0000000 ,0.3685609 ,0.3793429 ,0.3665863 ,,,
8069.0000000 ,0.3607975 ,0.3575352 ,0.3461783 ,,,
8070.0000000 ,0.3465920 ,0.3718292 ,0.3594389 ,,,
8071.0000000 ,0.3628511 ,0.3819547 ,0.3715064 ,,,
8072.0000000 ,0.3794005 ,0.3903732 ,0.3730064 ,,,
8073.0000000 ,0.3551849 ,0.3819156 ,0.3655374 ,,,
8074.0000000 ,0.3779999 ,0.3734812 ,0.3599356 ,,,
8075.0000000 ,0.3439401 ,0.3590877 ,0.3455431 ,,,
8076.0000000 ,0.3384778 ,0.3713565 ,0.3597976 ,,,
8077.0000000 ,0.3483614 ,0.3722428 ,0.3620452 ,,,
8078.0000000 ,0.3629044 ,0.3731643 ,0.3604945 ,,,
8079.0000000 ,0.3647088 ,0.3709869 ,0.3634353 ,,,
8080.0000000 ,0.3386731 ,0.3855952 ,0.3708834 ,,,
8081.0000000 ,0.3647678 ,0.3650838 ,0.3544182 ,,,
8082.0000000 ,0.3797986 ,0.3668343 ,0.3503601 ,,,
8083.0000000 ,0.3534922 ,0.3617971 ,0.3490795 ,,,
8084.0000000 ,0.3515027 ,0.3653782 ,0.3537285 ,,,
8085.0000000 ,0.3539806 ,0.3760901 ,0.3579820 ,,,
8086.0000000 ,0.3439017 ,0.3688210 ,0.3601533 ,,,
8087.0000000 ,0.3483257 ,0.3775592 ,0.3664168 ,,,
8088.0000000 ,0.3558767 ,0.3655691 ,0.3513524 ,,,
8089.0000000 ,0.3696499 ,0.3603969 ,0.3469432 ,,,
8090.0000000 ,0.3436584 ,0.3845401 ,0.3707461 ,,,
8091.0000000 ,0.3556383 ,0.3630430 ,0.3560579 ,,,
8092.0000000 ,0.3468650 ,0.3672996 ,0.3516620 ,,,
8093.0000000 ,0.3669876 ,0.4003726 ,0.3820074 ,,,
8094.0000000 ,0.3385253 ,0.3697201 ,0.3563825 ,,,
8095.0000000 ,0.3618372 ,0.3703398 ,0.3618445 ,,,
8096.0000000 ,0.3491041 ,0.3607145 ,0.3509887 ,,,
8097.0000000 ,0.3511669 ,0.3648151 ,0.3570565 ,,,
8098.0000000 ,0.3520324 ,0.3867053 ,0.3699218 ,,,
8099.0000000 ,0.3556953 ,0.3677818 ,0.3574839 ,,,
8100.0000000 ,0.3637017 ,0.3650848 ,0.3517731 ,,,
8101.0000000 ,0.3371244 ,0.3799012 ,0.3701385 ,,,
8102.0000000 ,0.3653536 ,0.3761017 ,0.3678751 ,,,
8103.0000000 ,0.3578382 ,0.3839943 ,0.3674009 ,,,
8104.0000000 ,0.3645613 ,0.3922871 ,0.3772454 ,,,
8105.0000000 ,0.3670349 ,0.3621230 ,0.3572733 ,,,
8106.0000000 ,0.3479265 ,0.3898766 ,0.3784917 ,,,
8107.0000000 ,0.3470872 ,0.3841996 ,0.3668644 ,,,
8108.0000000 ,0.3436688 ,0.3604666 ,0.3476669 ,,,
8109.0000000 ,0.3515738 ,0.4023806 ,0.3844716 ,,,
8110.0000000 ,0.3569088 ,0.3764334 ,0.3636391 ,,,
8111.0000000 ,0.3402700 ,0.3684347 ,0.3593758 ,,,
8112.0000000 ,0.3367446 ,0.3845254 ,0.3732041 ,,,
8113.0000000 ,0.3606686 ,0.3672375 ,0.3566359 ,,,
8114.0000000 ,0.3559588 ,0.3682291 ,0.3543074 ,,,
8115.0000000 ,0.3695554 ,0.3811088 ,0.3643546 ,,,
8116.0000000 ,0.3717889 ,0.3558185 ,0.3449648 ,,,
8117.0000000 ,0.3716552 ,0.3738174 ,0.3638213 ,,,
8118.0000000 ,0.3508870 ,0.3743367 ,0.3628919 ,,,
8119.0000000 ,0.3536732 ,0.3770939 ,0.3640662 ,,,
8120.0000000 ,0.3800932 ,0.3855669 ,0.3721508 ,,,
8121.0000000 ,0.3557001 ,0.3845546 ,0.3718622 ,,,
8122.0000000 ,0.3655020 ,0.3828421 ,0.3687551 ,,,
8123.0000000 ,0.3688187 ,0.3679150 ,0.3571925 ,,,
8124.0000000 ,0.3508219 ,0.3825229 ,0.3692398 ,,,
8125.0000000 ,0.3587953 ,0.3754980 ,0.3617828 ,,,
8126.0000000 ,0.3407470 ,0.3810145 ,0.3709909 ,,,
8127.0000000 ,0.3685862 ,0.3720659 ,0.3587062 ,,,
8128.0000000 ,0.3540574 ,0.3740658 ,0.3650411 ,,,
8129.0000000 ,0.3642483 ,0.3714147 ,0.3614002 ,,,
8130.0000000 ,0.3641820 ,0.3808637 ,0.3675660 ,,,
8131.0000000 ,0.3546509 ,0.3916621 ,0.3766784 ,,,
8132.0000000 ,0.3487608 ,0.3660097 ,0.3552701 ,,,
8133.0000000 ,0.3505782 ,0.3921274 ,0.3760486 ,,,
8134.0000000 ,0.3528221 ,0.3817418 ,0.3713169 ,,,
8135.0000000 ,0.3498392 ,0.3629438 ,0.3517230 ,,,
8136.0000000 ,0.3841226 ,0.3699430 ,0.3589105 ,,,
8137.0000000 ,0.3456907 ,0.3591043 ,0.3479873 ,,,
8138.0000000 ,0.3647964 ,0.3893358 ,0.3792875 ,,,
8139.0000000 ,0.3646025 ,0.3776178 ,0.3653822 ,,,
8140.0000000 ,0.3685105 ,0.3779008 ,0.3640460 ,,,
8141.0000000 ,0.3418452 ,0.3762728 ,0.3625343 ,,,
8142.0000000 ,0.3602919 ,0.3741609 ,0.3660602 ,,,
8143.0000000 ,0.3609241 ,0.3676421 ,0.3545476 ,,,
8144.0000000 ,0.3539390 ,0.3842147 ,0.3692318 ,,,
8145.0000000 ,0.3516906 ,0.3705238 ,0.3596504 ,,,
8146.0000000 ,0.3511659 ,0.3609970 ,0.3452917 ,,,
8147.0000000 ,0.3558089 ,0.3732314 ,0.3600481 ,,,
8148.0000000 ,0.3419276 ,0.3724121 ,0.3555951 ,,,
8149.0000000 ,0.3647506 ,0.3839578 ,0.3715091 ,,,
8150.0000000 ,0.3592934 ,0.3841354 ,0.3645367 ,,,
8151.0000000 ,0.3502571 ,0.3794702 ,0.3668192 ,,,
8152.0000000 ,0.3521191 ,0.3675226 ,0.3504722 ,,,
8153.0000000 ,0.3537346 ,0.3761388 ,0.3687632 ,,,
8154.0000000 ,0.3472054 ,0.3900920 ,0.3732904 ,,,
8155.0000000 ,0.3545412 ,0.3634134 ,0.3504545 ,,,
8156.0000000 ,0.3773362 ,0.3697972 ,0.3610742 ,,,
8157.0000000 ,0.3379945 ,0.3583096 ,0.3467980 ,,,
8158.0000000 ,0.3627203 ,0.3725218 ,0.3613122 ,,,
8159.0000000 ,0.3464396 ,0.3647849 ,0.3546126 ,,,
8160.0000000 ,0.3935425 ,0.3711392 ,0.3632629 ,,,
8161.0000000 ,0.3713489 ,0.3712902 ,0.3571568 ,,,
8162.0000000 ,0.3553647 ,0.3746873 ,0.3608001 ,,,
8163.0000000 ,0.3552497 ,0.3839945 ,0.3708126 ,,,
8164.0000000 ,0.3607234 ,0.3804818 ,0.3673567 ,,,
8165.0000000 ,0.3641418 ,0.3783819 ,0.3600471 ,,,
8166.0000000 ,0.3677176 ,0.3764575 ,0.3676499 ,,,
8167.0000000 ,0.3572755 ,0.3840470 ,0.3687190 ,,,
8168.0000000 ,0.3523297 ,0.3714506 ,0.3607639 ,,,
8169.0000000 ,0.3621303 ,0.3850673 ,0.3737347 ,,,
8170.0000000 ,0.3640837 ,0.3723062 ,0.3632936 ,,,
8171.0000000 ,0.3578310 ,0.3739013 ,0.3563733 ,,,
8172.0000000 ,0.3669264 ,0.3657103 ,0.3538693 ,,,
8173.0000000 ,0.3567012 ,0.3679436 ,0.3514138 ,,,
8174.0000000 ,0.3620743 ,0.3698715 ,0.3542845 ,,,
8175.0000000 ,0.3520331 ,0.3776857 ,0.3656050 ,,,
8176.0000000 ,0.3582133 ,0.3775780 ,0.3674465 ,,,
8177.0000000 ,0.3630894 ,0.3543278 ,0.3465341 ,,,
8178.0000000 ,0.3636483 ,0.3677642 ,0.3533979 ,,,
8179.0000000 ,0.3577853 ,0.3717110 ,0.3602648 ,,,
8180.0000000 ,0.3824849 ,0.3632706 ,0.3599787 ,,,
8181.0000000 ,0.3553212 ,0.3868003 ,0.3729097 ,,,
8182.0000000 ,0.3494295 ,0.3775852 ,0.3682056 ,,,
8183.0000000 ,0.3397721 ,0.3674777 ,0.3534413 ,,,
8184.0000000 ,0.3520401 ,0.3571093 ,0.3441605 ,,,
8185.0000000 ,0.3567960 ,0.3665397 ,0.3654179 ,,,
8186.0000000 ,0.3342220 ,0.3651721 ,0.3566713 ,,,
8187.0000000 ,0.3411723 ,0.3646981 ,0.3533655 ,,,
8188.0000000 ,0.3484300 ,0.3792108 ,0.3648008 ,,,
8189.0000000 ,0.3647609 ,0.3714932 ,0.3585600 ,,,
8190.0000000 ,0.3443003 ,0.3601672 ,0.3545926 ,,,
8191.0000000 ,0.3507162 ,0.3582446 ,0.3456847 ,,,
8192.0000000 ,0.3643048 ,0.3772773 ,0.3647682 ,,,
8193.0000000 ,0.3571586 ,0.3764035 ,0.3658370 ,,,
8194.0000000 ,0.3555855 ,0.3695394 ,0.3580149 ,,,
8195.0000000 ,0.3666811 ,0.3919950 ,0.3740141 ,,,
8196.0000000 ,0.3576098 ,0.3693676 ,0.3624368 ,,,
8197.0000000 ,0.3639608 ,0.3657160 ,0.3511714 ,,,
8198.0000000 ,0.3468522 ,0.4053032 ,0.3861660 ,,,
8199.0000000 ,0.3628422 ,0.3823932 ,0.3649172 ,,,
8200.0000000 ,0.3546035 ,0.3663334 ,0.3580169 ,,,
8201.0000000 ,0.3435347 ,0.3791086 ,0.3669297 ,,,
8202.0000000 ,0.3555181 ,0.3682570 ,0.3525064 ,,,
8203.0000000 ,0.3451427 ,0.3582700 ,0.3495813 ,,,
8204.0000000 ,0.3724516 ,0.4006990 ,0.3793478 ,,,
8205.0000000 ,0.3513813 ,0.3826934 ,0.3681241 ,,,
8206.0000000 ,0.3560456 ,0.3710379 ,0.3542944 ,,,
8207.0000000 ,0.3512735 ,0.3689345 ,0.3528000 ,,,
8208.0000000 ,0.3577222 ,0.3829487 ,0.3719946 ,,,
8209.0000000 ,0.3661322 ,0.3764984 ,0.3563737 ,,,
8210.0000000 ,0.3506895 ,0.3877564 ,0.3753806 ,,,
8211.0000000 ,0.3391258 ,0.3732450 ,0.3662964 ,,,
8212.0000000 ,0.3720629 ,0.3816807 ,0.3648001 ,,,
8213.0000000 ,0.3604341 ,0.3998513 ,0.3844140 ,,,
8214.0000000 ,0.3739240 ,0.3763027 ,0.3580623 ,,,
8215.0000000 ,0.3439696 ,0.3813146 ,0.3701470 ,,,
8216.0000000 ,0.3528984 ,0.3668364 ,0.3584414 ,,,
8217.0000000 ,0.3604175 ,0.3588640 ,0.3469909 ,,,
8218.0000000 ,0.3606879 ,0.3876332 ,0.3710765 ,,,
8219.0000000 ,0.3317867 ,0.3958988 ,0.3800763 ,,,
8220.0000000 ,0.3519155 ,0.4077026 ,0.3889706 ,,,
8221.0000000 ,0.3473311 ,0.3927367 ,0.3756650 ,,,
8222.0000000 ,0.3543195 ,0.3663613 ,0.3538247 ,,,
8223.0000000 ,0.3435498 ,0.3717482 ,0.3567890 ,,,
8224.0000000 ,0.3679726 ,0.3654042 ,0.3497964 ,,,
8225.0000000 ,0.3755330 ,0.3593112 ,0.3506644 ,,,
8226.0000000 ,0.3487246 ,0.3853581 ,0.3706990 ,,,
8227.0000000 ,0.3531532 ,0.3674115 ,0.3586792 ,,,
8228.0000000 ,0.3500971 ,0.3800764 ,0.3641388 ,,,
8229.0000000 ,0.3684153 ,0.3761226 ,0.3671560 ,,,
8230.0000000 ,0.3404340 ,0.3706167 ,0.3570268 ,,,
8231.0000000 ,0.3649848 ,0.3938597 ,0.3813164 ,,,
8232.0000000 ,0.3647540 ,0.3490461 ,0.3395159 ,,,
8233.0000000 ,0.3531832 ,0.3625869 ,0.3535472 ,,,
8234.0000000 ,0.3540127 ,0.3677028 ,0.3565099 ,,,
8235.0000000 ,0.3585550 ,0.3685301 ,0.3589760 ,,,
8236.0000000 ,0.3543094 ,0.3685293 ,0.3589014 ,,,
8237.0000000 ,0.3559448 ,0.3667632 ,0.3570094 ,,,
8238.0000000 ,0.3535685 ,0.3679514 ,0.3578612 ,,,
8239.0000000 ,0.3636704 ,0.3680417 ,0.3664370 ,,,
8240.0000000 ,0.3584094 ,0.3960309 ,0.3813376 ,,,
8241.0000000 ,0.3456662 ,0.3741703 ,0.3590835 ,,,
8242.0000000 ,0.3521917 ,0.3602090 ,0.3524754 ,,,
8243.0000000 ,0.3422845 ,0.3704762 ,0.3606294 ,,,
8244.0000000 ,0.3582522 ,0.3574406 ,0.3500121 ,,,
8245.0000000 ,0.3531248 ,0.3860135 ,0.3719935 ,,,
8246.0000000 ,0.3333579 ,0.3704197 ,0.3565106 ,,,
8247.0000000 ,0.3502856 ,0.3597265 ,0.3498559 ,,,
8248.0000000 ,0.3468503 ,0.3985277 ,0.3873332 ,,,
8249.0000000 ,0.3571651 ,0.4030842 ,0.3862529 ,,,
8250.0000000 ,0.3472305 ,0.3692386 ,0.3565108 ,,,
8251.0000000 ,0.3540208 ,0.3603190 ,0.3568743 ,,,
8252.0000000 ,0.3602612 ,0.3709698 ,0.3563942 ,,,
8253.0000000 ,0.3555159 ,0.3624775 ,0.3540470 ,,,
8254.0000000 ,0.3701064 ,0.3550248 ,0.3429715 ,,,
8255.0000000 ,0.3688025 ,0.3784652 ,0.3610123 ,,,
8256.0000000 ,0.3582627 ,0.3747697 ,0.3606166 ,,,
8257.0000000 ,0.3520490 ,0.3630445 ,0.3536803 ,,,
8258.0000000 ,0.3429894 ,0.3719711 ,0.3588189 ,,,
8259.0000000 ,0.3595810 ,0.3936068 ,0.3770544 ,,,
8260.0000000 ,0.3684271 ,0.3771994 ,0.3653526 ,,,
8261.0000000 ,0.3764457 ,0.3742869 ,0.3562779 ,,,
8262.0000000 ,0.3462750 ,0.3862546 ,0.3725652 ,,,
8263.0000000 ,0.3739976 ,0.3681303 ,0.3561464 ,,,
8264.0000000 ,0.3527389 ,0.3726238 ,0.3614507 ,,,
8265.0000000 ,0.3549633 ,0.3815697 ,0.3640167 ,,,
8266.0000000 ,0.3607755 ,0.3720097 ,0.3577806 ,,,
8267.0000000 ,0.3691997 ,0.3760496 ,0.3603557 ,,,
8268.0000000 ,0.3765325 ,0.3704231 ,0.3585418 ,,,
8269.0000000 ,0.3673435 ,0.3665162 ,0.3562937 ,,,
8270.0000000 ,0.3571076 ,0.3727133 ,0.3644226 ,,,
8271.0000000 ,0.3471143 ,0.3778011 ,0.3643264 ,,,
8272.0000000 ,0.3329047 ,0.3763001 ,0.3656054 ,,,
8273.0000000 ,0.3537165 ,0.3772202 ,0.3658707 ,,,
8274.0000000 ,0.3881642 ,0.3706218 ,0.3576390 ,,,
8275.0000000 ,0.3459806 ,0.3709514 ,0.3577477 ,,,
8276.0000000 ,0.3604054 ,0.3588150 ,0.3484986 ,,,
8277.0000000 ,0.3547991 ,0.3831778 ,0.3714436 ,,,
8278.0000000 ,0.3638841 ,0.3680164 ,0.3629574 ,,,
8279.0000000 ,0.3546384 ,0.3699159 ,0.3639618 ,,,
8280.0000000 ,0.3574223 ,0.3671055 ,0.3580043 ,,,
8281.0000000 ,0.3616233 ,0.3722219 ,0.3572318 ,,,
8282.0000000 ,0.3805275 ,0.3640814 ,0.3552880 ,,,
8283.0000000 ,0.3662803 ,0.3605730 ,0.3506582 ,,,
8284.0000000 ,0.3610237 ,0.3702283 ,0.3582738 ,,,
8285.0000000 ,0.3373036 ,0.3665136 ,0.3515499 ,,,
8286.0000000 ,0.3387328 ,0.3718704 ,0.3664620 ,,,
8287.0000000 ,0.3656340 ,0.3785930 ,0.3658196 ,,,
8288.0000000 ,0.3552172 ,0.3767076 ,0.3663459 ,,,
8289.0000000 ,0.3736981 ,0.3663470 ,0.3533909 ,,,
8290.0000000 ,0.3636208 ,0.3783073 ,0.3682730 ,,,
8291.0000000 ,0.3609472 ,0.3763048 ,0.3632853 ,,,
8292.0000000 ,0.3464585 ,0.3588985 ,0.3441510 ,,,
8293.0000000 ,0.3513781 ,0.3751281 ,0.3610649 ,,,
8294.0000000 ,0.3550012 ,0.3714890 ,0.3595448 ,,,
8295.0000000 ,0.3700281 ,0.3632257 ,0.3501040 ,,,
8296.0000000 ,0.3600286 ,0.3793824 ,0.3642394 ,,,
8297.0000000 ,0.3488469 ,0.3623896 ,0.3541450 ,,,
8298.0000000 ,0.3663468 ,0.3688937 ,0.3555557 ,,,
8299.0000000 ,0.3630168 ,0.3808743 ,0.3661069 ,,,
8300.0000000 ,0.3464700 ,0.3664357 ,0.3536221 ,,,
8301.0000000 ,0.3486080 ,0.3949382 ,0.3790922 ,,,
8302.0000000 ,0.3385528 ,0.3673742 ,0.3519613 ,,,
8303.0000000 ,0.3415414 ,0.3760371 ,0.3606963 ,,,
8304.0000000 ,0.3616938 ,0.3812713 ,0.3737937 ,,,
8305.0000000 ,0.3457889 ,0.3695636 ,0.3640139 ,,,
8306.0000000 ,0.3614153 ,0.3649692 ,0.3536416 ,,,
8307.0000000 ,0.3695862 ,0.3706351 ,0.3604725 ,,,
8308.0000000 ,0.3568811 ,0.3634382 ,0.3494733 ,,,
8309.0000000 ,0.3573222 ,0.3720227 ,0.3573630 ,,,
8310.0000000 ,0.3496167 ,0.3690170 ,0.3581617 ,,,
8311.0000000 ,0.3520392 ,0.3798575 ,0.3648360 ,,,
8312.0000000 ,0.3524928 ,0.3766421 ,0.3611259 ,,,
8313.0000000 ,0.3608585 ,0.3614788 ,0.3471401 ,,,
8314.0000000 ,0.3508346 ,0.3559756 ,0.3486811 ,,,
8315.0000000 ,0.3470878 ,0.3776032 ,0.3636187 ,,,
8316.0000000 ,0.3701539 ,0.3810767 ,0.3661063 ,,,
8317.0000000 ,0.3677337 ,0.3681604 ,0.3576896 ,,,
8318.0000000 ,0.3482011 ,0.3686469 ,0.3598196 ,,,
8319.0000000 ,0.3567515 ,0.3646047 ,0.3570313 ,,,
8320.0000000 ,0.3467813 ,0.3454677 ,0.3391889 ,,,
8321.0000000 ,0.3427299 ,0.3894858 ,0.3752024 ,,,
8322.0000000 ,0.3543833 ,0.3532927 ,0.3451685 ,,,
8323.0000000 ,0.3440298 ,0.3969414 ,0.3847322 ,,,
8324.0000000 ,0.3587099 ,0.3812068 ,0.3662488 ,,,
8325.0000000 ,0.3733186 ,0.3701929 ,0.3567638 ,,,
8326.0000000 ,0.3543152 ,0.3735469 ,0.3633917 ,,,
8327.0000000 ,0.3573112 ,0.3804986 ,0.3679475 ,,,
8328.0000000 ,0.3613020 ,0.3634239 ,0.3490010 ,,,
8329.0000000 ,0.3609090 ,0.3641585 ,0.3527638 ,,,
8330.0000000 ,0.3619093 ,0.3656224 ,0.3523996 ,,,
8331.0000000 ,0.3519700 ,0.3714315 ,0.3605161 ,,,
8332.0000000 ,0.3449099 ,0.3693909 ,0.3571018 ,,,
8333.0000000 ,0.3587313 ,0.3773319 ,0.3668391 ,,,
8334.0000000 ,0.3555173 ,0.3747700 ,0.3640760 ,,,
8335.0000000 ,0.3503013 ,0.3689693 ,0.3572709 ,,,
8336.0000000 ,0.3678167 ,0.3732866 ,0.3602604 ,,,
8337.0000000 ,0.3519151 ,0.3656454 ,0.3514494 ,,,
8338.0000000 ,0.3515878 ,0.3697519 ,0.3505711 ,,,
8339.0000000 ,0.3579663 ,0.3848231 ,0.3706232 ,,,
8340.0000000 ,0.3434568 ,0.3838055 ,0.3699542 ,,,
8341.0000000 ,0.3561100 ,0.3733110 ,0.3605763 ,,,
8342.0000000 ,0.3603858 ,0.3895686 ,0.3740108 ,,,
8343.0000000 ,0.3643852 ,0.3545525 ,0.3443010 ,,,
8344.0000000 ,0.3516330 ,0.3883500 ,0.3738018 ,,,
8345.0000000 ,0.3524763 ,0.3726581 ,0.3614212 ,,,
8346.0000000 ,0.3561207 ,0.3700411 ,0.3599936 ,,,
8347.0000000 ,0.3512311 ,0.3611366 ,0.3482964 ,,,
8348.0000000 ,0.3393119 ,0.3713180 ,0.3661228 ,,,
8349.0000000 ,0.3455498 ,0.3845223 ,0.3688877 ,,,
8350.0000000 ,0.3574112 ,0.3744593 ,0.3602093 ,,,
8351.0000000 ,0.3522100 ,0.3708422 ,0.3548951 ,,,
8352.0000000 ,0.3636825 ,0.3652697 ,0.3595294 ,,,
8353.0000000 ,0.3469603 ,0.3892524 ,0.3764616 ,,,
8354.0000000 ,0.3569282 ,0.3730956 ,0.3609739 ,,,
8355.0000000 ,0.3634978 ,0.3730437 ,0.3659822 ,,,
8356.0000000 ,0.3554284 ,0.3637407 ,0.3544788 ,,,
8357.0000000 ,0.3523070 ,0.3610077 ,0.3456737 ,,,
8358.0000000 ,0.3506385 ,0.3881534 ,0.3737279 ,,,
8359.0000000 ,0.3679863 ,0.3776285 ,0.3655323 ,,,
8360.0000000 ,0.3606716 ,0.3682872 ,0.3594959 ,,,
8361.0000000 ,0.3729412 ,0.3714292 ,0.3566892 ,,,
8362.0000000 ,0.3528925 ,0.3700902 ,0.3550146 ,,,
8363.0000000 ,0.3480712 ,0.3745336 ,0.3607214 ,,,
8364.0000000 ,0.3508185 ,0.3568856 ,0.3486490 ,,,
8365.0000000 ,0.3535514 ,0.3725710 ,0.3610099 ,,,
8366.0000000 ,0.3492576 ,0.3770282 ,0.3676509 ,,,
8367.0000000 ,0.3494551 ,0.3667234 ,0.3585638 ,,,
8368.0000000 ,0.3575502 ,0.3759627 ,0.3588136 ,,,
8369.0000000 ,0.3541048 ,0.3819029 ,0.3738122 ,,,
8370.0000000 ,0.3525354 ,0.3755841 ,0.3621054 ,,,
8371.0000000 ,0.3564519 ,0.3656188 ,0.3485164 ,,,
8372.0000000 ,0.3675158 ,0.3835699 ,0.3685678 ,,,
8373.0000000 ,0.3545534 ,0.3741660 ,0.3588566 ,,,
8374.0000000 ,0.3560786 ,0.3643468 ,0.3559197 ,,,
8375.0000000 ,0.3771730 ,0.3805243 ,0.3638292 ,,,
8376.0000000 ,0.3502313 ,0.3677782 ,0.3558243 ,,,
8377.0000000 ,0.3422550 ,0.3745257 ,0.3588707 ,,,
8378.0000000 ,0.3590574 ,0.3819560 ,0.3625571 ,,,
8379.0000000 ,0.3511401 ,0.3678104 ,0.3546901 ,,,
8380.0000000 ,0.3565609 ,0.3685607 ,0.3562178 ,,,
8381.0000000 ,0.3564239 ,0.3598809 ,0.3514552 ,,,
8382.0000000 ,0.3582889 ,0.3767493 ,0.3632312 ,,,
8383.0000000 ,0.3661267 ,0.3788298 ,0.3672189 ,,,
8384.0000000 ,0.3614861 ,0.3795758 ,0.3667299 ,,,
8385.0000000 ,0.3629221 ,0.3671593 ,0.3529184 ,,,
8386.0000000 ,0.3468990 ,0.3838118 ,0.3684385 ,,,
8387.0000000 ,0.3676182 ,0.3597303 ,0.3490416 ,,,
8388.0000000 ,0.3710445 ,0.3741452 ,0.3666164 ,,,
8389.0000000 ,0.3580582 ,0.3793886 ,0.3635117 ,,,
8390.0000000 ,0.3465292 ,0.4192511 ,0.4041258 ,,,
8391.0000000 ,0.3505480 ,0.3874480 ,0.3697962 ,,,
8392.0000000 ,0.3697687 ,0.3654960 ,0.3565811 ,,,
8393.0000000 ,0.3550144 ,0.3758001 ,0.3623991 ,,,
8394.0000000 ,0.3508432 ,0.3842868 ,0.3719058 ,,,
8395.0000000 ,0.3488273 ,0.3749945 ,0.3633476 ,,,
8396.0000000 ,0.3574305 ,0.3649939 ,0.3587268 ,,,
8397.0000000 ,0.3374399 ,0.3620656 ,0.3585450 ,,,
8398.0000000 ,0.3585055 ,0.3847390 ,0.3727432 ,,,
8399.0000000 ,0.3495502 ,0.3599857 ,0.3493798 ,,,
8400.0000000 ,0.3559111 ,0.3649044 ,0.3503413 ,,,
8401.0000000 ,0.3446278 ,0.3560826 ,0.3445420 ,,,
8402.0000000 ,0.3702466 ,0.3606132 ,0.3484600 ,,,
8403.0000000 ,0.3534378 ,0.3654157 ,0.3519505 ,,,
8404.0000000 ,0.3542471 ,0.3660905 ,0.3559335 ,,,
8405.0000000 ,0.3553928 ,0.3823963 ,0.3621224 ,,,
8406.0000000 ,0.3572111 ,0.4154747 ,0.3996560 ,,,
8407.0000000 ,0.3646682 ,0.3808323 ,0.3635801 ,,,
8408.0000000 ,0.3657043 ,0.3524647 ,0.3433999 ,,,
8409.0000000 ,0.3512934 ,0.3657745 ,0.3597916 ,,,
8410.0000000 ,0.3501218 ,0.3604715 ,0.3514729 ,,,
8411.0000000 ,0.3574561 ,0.3714992 ,0.3647667 ,,,
8412.0000000 ,0.3413983 ,0.3640106 ,0.3547398 ,,,
8413.0000000 ,0.3584715 ,0.3739522 ,0.3605472 ,,,
8414.0000000 ,0.3514156 ,0.3625829 ,0.3526365 ,,,
8415.0000000 ,0.3769549 ,0.3722868 ,0.3589208 ,,,
8416.0000000 ,0.3473234 ,0.3690378 ,0.3552296 ,,,
8417.0000000 ,0.3512318 ,0.3587651 ,0.3509203 ,,,
8418.0000000 ,0.3638242 ,0.3866294 ,0.3752383 ,,,
8419.0000000 ,0.3497286 ,0.3692202 ,0.3585685 ,,,
8420.0000000 ,0.3670121 ,0.3718516 ,0.3617210 ,,,
8421.0000000 ,0.3597032 ,0.3977693 ,0.3810829 ,,,
8422.0000000 ,0.3464418 ,0.4126960 ,0.4023074 ,,,
8423.0000000 ,0.3651522 ,0.3720102 ,0.3581722 ,,,
8424.0000000 ,0.3568608 ,0.3582242 ,0.3478937 ,,,
8425.0000000 ,0.3630306 ,0.3786534 ,0.3614471 ,,,
8426.0000000 ,0.3880542 ,0.3768117 ,0.3653548 ,,,
8427.0000000 ,0.3535776 ,0.3660111 ,0.3526353 ,,,
8428.0000000 ,0.3440529 ,0.3789965 ,0.3661173 ,,,
8429.0000000 ,0.3438892 ,0.3705111 ,0.3653408 ,,,
8430.0000000 ,0.3476425 ,0.3772829 ,0.3672115 ,,,
8431.0000000 ,0.3576109 ,0.3840000 ,0.3761947 ,,,
8432.0000000 ,0.3638015 ,0.3723093 ,0.3594401 ,,,
8433.0000000 ,0.3646303 ,0.3768142 ,0.3610306 ,,,
8434.0000000 ,0.3505968 ,0.3708268 ,0.3567564 ,,,
8435.0000000 ,0.3548506 ,0.3680886 ,0.3483587 ,,,
8436.0000000 ,0.3576206 ,0.3817835 ,0.3660428 ,,,
8437.0000000 ,0.3719405 ,0.3809102 ,0.3724302 ,,,
8438.0000000 ,0.3632402 ,0.3889127 ,0.3733109 ,,,
8439.0000000 ,0.3492059 ,0.3698305 ,0.3561054 ,,,
8440.0000000 ,0.3710489 ,0.3629810 ,0.3541589 ,,,
8441.0000000 ,0.3487310 ,0.3756442 ,0.3654822 ,,,
8442.0000000 ,0.3713762 ,0.3809716 ,0.3631333 ,,,
8443.0000000 ,0.3636320 ,0.3672544 ,0.3574026 ,,,
8444.0000000 ,0.3351772 ,0.3688616 ,0.3591161 ,,,
8445.0000000 ,0.3573412 ,0.3888144 ,0.3737991 ,,,
8446.0000000 ,0.3395894 ,0.3837345 ,0.3678354 ,,,
8447.0000000 ,0.3541497 ,0.3883629 ,0.3734329 ,,,
8448.0000000 ,0.3546366 ,0.3812109 ,0.3681800 ,,,
8449.0000000 ,0.3661179 ,0.3737093 ,0.3591122 ,,,
8450.0000000 ,0.3662396 ,0.3674379 ,0.3511149 ,,,
8451.0000000 ,0.3745357 ,0.3748026 ,0.3637232 ,,,
8452.0000000 ,0.3487439 ,0.3860800 ,0.3664976 ,,,
8453.0000000 ,0.3462515 ,0.3614897 ,0.3501737 ,,,
8454.0000000 ,0.3744622 ,0.3790087 ,0.3693004 ,,,
8455.0000000 ,0.3573476 ,0.3556659 ,0.3452317 ,,,
8456.0000000 ,0.3384471 ,0.3813562 ,0.3617078 ,,,
8457.0000000 ,0.3554971 ,0.3772605 ,0.3607028 ,,,
8458.0000000 ,0.3677179 ,0.3640796 ,0.3556235 ,,,
8459.0000000 ,0.3668136 ,0.3778448 ,0.3655913 ,,,
8460.0000000 ,0.3577490 ,0.3753282 ,0.3635267 ,,,
8461.0000000 ,0.3513178 ,0.3581284 ,0.3434696 ,,,
8462.0000000 ,0.3507813 ,0.3517301 ,0.3390670 ,,,
8463.0000000 ,0.3516595 ,0.3680838 ,0.3556769 ,,,
8464.0000000 ,0.3508473 ,0.3816793 ,0.3677171 ,,,
8465.0000000 ,0.3576936 ,0.3745416 ,0.3679907 ,,,
8466.0000000 ,0.3469015 ,0.3666537 ,0.3549661 ,,,
8467.0000000 ,0.3596093 ,0.3609405 ,0.3525365 ,,,
8468.0000000 ,0.3579501 ,0.3699225 ,0.3574530 ,,,
8469.0000000 ,0.3687762 ,0.3896824 ,0.3783251 ,,,
8470.0000000 ,0.3646205 ,0.3736841 ,0.3667040 ,,,
8471.0000000 ,0.3584363 ,0.3778611 ,0.3644463 ,,,
8472.0000000 ,0.3361239 ,0.3747067 ,0.3635864 ,,,
8473.0000000 ,0.3565066 ,0.3720984 ,0.3576954 ,,,
8474.0000000 ,0.3574089 ,0.3649059 ,0.3539837 ,,,
8475.0000000 ,0.3564476 ,0.3925774 ,0.3787658 ,,,
8476.0000000 ,0.3687575 ,0.3773673 ,0.3680843 ,,,
8477.0000000 ,0.3604974 ,0.3847172 ,0.3710392 ,,,
8478.0000000 ,0.3547312 ,0.3641325 ,0.3558418 ,,,
8479.0000000 ,0.3592398 ,0.3602976 ,0.3484917 ,,,
8480.0000000 ,0.3508543 ,0.3729500 ,0.3635094 ,,,
8481.0000000 ,0.3490022 ,0.3511040 ,0.3426072 ,,,
8482.0000000 ,0.3596949 ,0.3778257 ,0.3634627 ,,,
8483.0000000 ,0.3602729 ,0.3765958 ,0.3668517 ,,,
8484.0000000 ,0.3498240 ,0.3778202 ,0.3690149 ,,,
8485.0000000 ,0.3722718 ,0.3756721 ,0.3646384 ,,,
8486.0000000 ,0.3503534 ,0.3713075 ,0.3600636 ,,,
8487.0000000 ,0.3693448 ,0.3643519 ,0.3570370 ,,,
8488.0000000 ,0.3503756 ,0.3789329 ,0.3653708 ,,,
8489.0000000 ,0.3674471 ,0.3655463 ,0.3516220 ,,,
8490.0000000 ,0.3616760 ,0.3781120 ,0.3655604 ,,,
8491.0000000 ,0.3595789 ,0.3734504 ,0.3606556 ,,,
8492.0000000 ,0.3535211 ,0.3847764 ,0.3644940 ,,,
8493.0000000 ,0.3561257 ,0.3681192 ,0.3581424 ,,,
8494.0000000 ,0.3546188 ,0.3732212 ,0.3592331 ,,,
8495.0000000 ,0.3672929 ,0.3586824 ,0.3448765 ,,,
8496.0000000 ,0.3760239 ,0.3660817 ,0.3494488 ,,,
8497.0000000 ,0.3763030 ,0.3705352 ,0.3582963 ,,,
8498.0000000 ,0.3471051 ,0.3654237 ,0.3509029 ,,,
8499.0000000 ,0.3517831 ,0.3833181 ,0.3692854 ,,,
8500.0000000 ,0.3719477 ,0.3757974 ,0.3633870 ,,,
8501.0000000 ,0.3525475 ,0.3725785 ,0.3603439 ,,,
8502.0000000 ,0.3436563 ,0.3727738 ,0.3543394 ,,,
8503.0000000 ,0.3643667 ,0.3565208 ,0.3520582 ,,,
8504.0000000 ,0.3460370 ,0.3515013 ,0.3401122 ,,,
8505.0000000 ,0.3806937 ,0.3689557 ,0.3551530 ,,,
8506.0000000 ,0.3572618 ,0.3906749 ,0.3722661 ,,,
8507.0000000 ,0.3473426 ,0.3836074 ,0.3730745 ,,,
8508.0000000 ,0.3507200 ,0.3849159 ,0.3675183 ,,,
8509.0000000 ,0.3413593 ,0.3822548 ,0.3699106 ,,,
8510.0000000 ,0.3487021 ,0.3906224 ,0.3771671 ,,,
8511.0000000 ,0.3435535 ,0.3783785 ,0.3645444 ,,,
8512.0000000 ,0.3497438 ,0.3732916 ,0.3599523 ,,,
8513.0000000 ,0.3616050 ,0.3717141 ,0.3555587 ,,,
8514.0000000 ,0.3860994 ,0.3618925 ,0.3491773 ,,,
8515.0000000 ,0.3460471 ,0.3592431 ,0.3465800 ,,,
8516.0000000 ,0.3623429 ,0.3852858 ,0.3672139 ,,,
8517.0000000 ,0.3558182 ,0.3757183 ,0.3661643 ,,,
8518.0000000 ,0.3703387 ,0.3572342 ,0.3463272 ,,,
8519.0000000 ,0.3634809 ,0.3662109 ,0.3573693 ,,,
8520.0000000 ,0.3553068 ,0.3789572 ,0.3640768 ,,,
8521.0000000 ,0.3382601 ,0.3785963 ,0.3681920 ,,,
8522.0000000 ,0.3487599 ,0.3660049 ,0.3545105 ,,,
8523.0000000 ,0.3570295 ,0.3668902 ,0.3524334 ,,,
8524.0000000 ,0.3658030 ,0.3832421 ,0.3714320 ,,,
8525.0000000 ,0.3543434 ,0.3716479 ,0.3600138 ,,,
8526.0000000 ,0.3550283 ,0.3750147 ,0.3588688 ,,,
8527.0000000 ,0.3467462 ,0.3583368 ,0.3432222 ,,,
8528.0000000 ,0.3618545 ,0.3757935 ,0.3576957 ,,,
8529.0000000 ,0.3559195 ,0.3873846 ,0.3648321 ,,,
8530.0000000 ,0.3605070 ,0.3674495 ,0.3566526 ,,,
8531.0000000 ,0.3648599 ,0.3703172 ,0.3568083 ,,,
8532.0000000 ,0.3593377 ,0.3799534 ,0.3649206 ,,,
8533.0000000 ,0.3712761 ,0.3671247 ,0.3516055 ,,,
8534.0000000 ,0.3513721 ,0.3770136 ,0.3618102 ,,,
8535.0000000 ,0.3595400 ,0.3766885 ,0.3602045 ,,,
8536.0000000 ,0.3550271 ,0.3709382 ,0.3590567 ,,,
8537.0000000 ,0.3681532 ,0.3682968 ,0.3577777 ,,,
8538.0000000 ,0.3537067 ,0.3733054 ,0.3587448 ,,,
8539.0000000 ,0.3565733 ,0.3712141 ,0.3582754 ,,,
8540.0000000 ,0.3559991 ,0.3870865 ,0.3754454 ,,,
8541.0000000 ,0.3381040 ,0.3717180 ,0.3611274 ,,,
8542.0000000 ,0.3615652 ,0.3518530 ,0.3386779 ,,,
8543.0000000 ,0.3409938 ,0.3688839 ,0.3536096 ,,,
8544.0000000 ,0.3460254 ,0.3775889 ,0.3607230 ,,,
8545.0000000 ,0.3556172 ,0.3752060 ,0.3584431 ,,,
8546.0000000 ,0.3478138 ,0.3553119 ,0.3454640 ,,,
8547.0000000 ,0.3540510 ,0.3898555 ,0.3740224 ,,,
8548.0000000 ,0.3530683 ,0.4035109 ,0.3877156 ,,,
8549.0000000 ,0.3663702 ,0.3911698 ,0.3726700 ,,,
8550.0000000 ,0.3554646 ,0.3857183 ,0.3677866 ,,,
8551.0000000 ,0.3736283 ,0.3564914 ,0.3409057 ,,,
8552.0000000 ,0.3522850 ,0.3833222 ,0.3648666 ,,,
8553.0000000 ,0.3722989 ,0.3673501 ,0.3548373 ,,,
8554.0000000 ,0.3555346 ,0.3560834 ,0.3425062 ,,,
8555.0000000 ,0.3562490 ,0.3676350 ,0.3550000 ,,,
8556.0000000 ,0.3437844 ,0.3743655 ,0.3582504 ,,,
8557.0000000 ,0.3623368 ,0.3712598 ,0.3564093 ,,,
8558.0000000 ,0.3638125 ,0.3738497 ,0.3619066 ,,,
8559.0000000 ,0.3590656 ,0.3696644 ,0.3606040 ,,,
8560.0000000 ,0.3628042 ,0.3737954 ,0.3590662 ,,,
8561.0000000 ,0.3575873 ,0.3799988 ,0.3701324 ,,,
8562.0000000 ,0.3482036 ,0.3787996 ,0.3604995 ,,,
8563.0000000 ,0.3552953 ,0.3736777 ,0.3617006 ,,,
8564.0000000 ,0.3604776 ,0.3644909 ,0.3487396 ,,,
8565.0000000 ,0.3592785 ,0.3711463 ,0.3635232 ,,,
8566.0000000 ,0.3560870 ,0.3629971 ,0.3466884 ,,,
8567.0000000 ,0.3568791 ,0.3745227 ,0.3619596 ,,,
8568.0000000 ,0.3582112 ,0.3916038 ,0.3756462 ,,,
8569.0000000 ,0.3596235 ,0.3849420 ,0.3683216 ,,,
8570.0000000 ,0.3757494 ,0.3729661 ,0.3579341 ,,,
8571.0000000 ,0.3466463 ,0.3771561 ,0.3659691 ,,,
8572.0000000 ,0.3716805 ,0.3909730 ,0.3779872 ,,,
8573.0000000 ,0.3592256 ,0.3718377 ,0.3565545 ,,,
8574.0000000 ,0.3575295 ,0.3717706 ,0.3617250 ,,,
8575.0000000 ,0.3691479 ,0.3613298 ,0.3492326 ,,,
8576.0000000 ,0.3512536 ,0.3556563 ,0.3444303 ,,,
8577.0000000 ,0.3629484 ,0.3819222 ,0.3687612 ,,,
8578.0000000 ,0.3710553 ,0.3793507 ,0.3649838 ,,,
8579.0000000 ,0.3502571 ,0.3794197 ,0.3661782 ,,,
8580.0000000 ,0.3367468 ,0.3824852 ,0.3692501 ,,,
8581.0000000 ,0.3659519 ,0.3788731 ,0.3627592 ,,,
8582.0000000 ,0.3545490 ,0.3775679 ,0.3638993 ,,,
8583.0000000 ,0.3637073 ,0.3656874 ,0.3542790 ,,,
8584.0000000 ,0.3537439 ,0.3573658 ,0.3512361 ,,,
8585.0000000 ,0.3673749 ,0.3675577 ,0.3606183 ,,,
8586.0000000 ,0.3657177 ,0.3650740 ,0.3562299 ,,,
8587.0000000 ,0.3581336 ,0.3570217 ,0.3517097 ,,,
8588.0000000 ,0.3578468 ,0.3852198 ,0.3691206 ,,,
8589.0000000 ,0.3512955 ,0.3867706 ,0.3731504 ,,,
8590.0000000 ,0.3571422 ,0.3915735 ,0.3773327 ,,,
8591.0000000 ,0.3615339 ,0.3813739 ,0.3650471 ,,,
8592.0000000 ,0.3484377 ,0.3721673 ,0.3588372 ,,,
8593.0000000 ,0.3534718 ,0.3641818 ,0.3595317 ,,,
8594.0000000 ,0.3422499 ,0.3662290 ,0.3545623 ,,,
8595.0000000 ,0.3660652 ,0.3785115 ,0.3698683 ,,,
8596.0000000 ,0.3487615 ,0.3763608 ,0.3610273 ,,,
8597.0000000 ,0.3746802 ,0.3651861 ,0.3513129 ,,,
8598.0000000 ,0.3523371 ,0.3590445 ,0.3503706 ,,,
8599.0000000 ,0.3456320 ,0.3637884 ,0.3537498 ,,,
8600.0000000 ,0.3347785 ,0.3853108 ,0.3638464 ,,,
8601.0000000 ,0.3356811 ,0.3691189 ,0.3563477 ,,,
8602.0000000 ,0.3511059 ,0.3599139 ,0.3467277 ,,,
8603.0000000 ,0.3652198 ,0.3700467 ,0.3553110 ,,,
8604.0000000 ,0.3546651 ,0.3781294 ,0.3648014 ,,,
8605.0000000 ,0.3567672 ,0.3722832 ,0.3580070 ,,,
8606.0000000 ,0.3651532 ,0.3621703 ,0.3500197 ,,,
8607.0000000 ,0.3534505 ,0.3727772 ,0.3512562 ,,,
8608.0000000 ,0.3549083 ,0.3603169 ,0.3492282 ,,,
8609.0000000 ,0.3508476 ,0.3693637 ,0.3505287 ,,,
8610.0000000 ,0.3921157 ,0.3732263 ,0.3619495 ,,,
8611.0000000 ,0.3625740 ,0.3839480 ,0.3643433 ,,,
8612.0000000 ,0.3520437 ,0.3654023 ,0.3542516 ,,,
8613.0000000 ,0.3799356 ,0.3809415 ,0.3684833 ,,,
8614.0000000 ,0.3427150 ,0.3705405 ,0.3619561 ,,,
8615.0000000 ,0.3523422 ,0.3625107 ,0.3521756 ,,,
8616.0000000 ,0.3577656 ,0.3896941 ,0.3769731 ,,,
8617.0000000 ,0.3628717 ,0.3603935 ,0.3492534 ,,,
8618.0000000 ,0.3534180 ,0.3729117 ,0.3592875 ,,,
8619.0000000 ,0.3488317 ,0.3711824 ,0.3602193 ,,,
8620.0000000 ,0.3529682 ,0.3798236 ,0.3677871 ,,,
8621.0000000 ,0.3553269 ,0.3644606 ,0.3498347 ,,,
8622.0000000 ,0.3548532 ,0.3826856 ,0.3656701 ,,,
8623.0000000 ,0.3357484 ,0.3771412 ,0.3679671 ,,,
8624.0000000 ,0.3712751 ,0.3800541 ,0.3704530 ,,,
8625.0000000 ,0.3639458 ,0.3713787 ,0.3586626 ,,,
8626.0000000 ,0.3505158 ,0.3623054 ,0.3512755 ,,,
8627.0000000 ,0.3539311 ,0.3627302 ,0.3483112 ,,,
8628.0000000 ,0.3496627 ,0.3760580 ,0.3630724 ,,,
8629.0000000 ,0.3531064 ,0.3681456 ,0.3534453 ,,,
8630.0000000 ,0.3599368 ,0.3610937 ,0.3495115 ,,,
8631.0000000 ,0.3549451 ,0.3751911 ,0.3657225 ,,,
8632.0000000 ,0.3325325 ,0.3594414 ,0.3456868 ,,,
8633.0000000 ,0.3551226 ,0.3702505 ,0.3559068 ,,,
8634.0000000 ,0.3580049 ,0.3635190 ,0.3547067 ,,,
8635.0000000 ,0.3554349 ,0.3675005 ,0.3509782 ,,,
8636.0000000 ,0.3327948 ,0.3759134 ,0.3661994 ,,,
8637.0000000 ,0.3520308 ,0.3724840 ,0.3593253 ,,,
8638.0000000 ,0.3379968 ,0.3619642 ,0.3541436 ,,,
8639.0000000 ,0.3555416 ,0.3940369 ,0.3796807 ,,,
8640.0000000 ,0.3499349 ,0.3682750 ,0.3555228 ,,,
8641.0000000 ,0.3490536 ,0.3753725 ,0.3643399 ,,,
8642.0000000 ,0.3553893 ,0.3671377 ,0.3521293 ,,,
8643.0000000 ,0.3452717 ,0.3773631 ,0.3685531 ,,,
8644.0000000 ,0.3756630 ,0.3796788 ,0.3674759 ,,,
8645.0000000 ,0.3582216 ,0.3717935 ,0.3587150 ,,,
8646.0000000 ,0.3631104 ,0.3737491 ,0.3625146 ,,,
8647.0000000 ,0.3533004 ,0.3819652 ,0.3677428 ,,,
8648.0000000 ,0.3585256 ,0.3740812 ,0.3619380 ,,,
8649.0000000 ,0.3432793 ,0.3665589 ,0.3576717 ,,,
8650.0000000 ,0.3421806 ,0.3697638 ,0.3534261 ,,,
8651.0000000 ,0.3639400 ,0.3702201 ,0.3590018 ,,,
8652.0000000 ,0.3569903 ,0.3678150 ,0.3561826 ,,,
8653.0000000 ,0.3578624 ,0.3796476 ,0.3659663 ,,,
8654.0000000 ,0.3620443 ,0.3780583 ,0.3641715 ,,,
8655.0000000 ,0.3573384 ,0.3798957 ,0.3633555 ,,,
8656.0000000 ,0.3725580 ,0.3745779 ,0.3591625 ,,,
8657.0000000 ,0.3574168 ,0.3806711 ,0.3651308 ,,,
8658.0000000 ,0.3521933 ,0.3871783 ,0.3744400 ,,,
8659.0000000 ,0.3550178 ,0.3728759 ,0.3602227 ,,,
8660.0000000 ,0.3677284 ,0.3802297 ,0.3652475 ,,,
8661.0000000 ,0.3478979 ,0.3661678 ,0.3584064 ,,,
8662.0000000 ,0.3669649 ,0.3841743 ,0.3674470 ,,,
8663.0000000 ,0.3598759 ,0.3660576 ,0.3555642 ,,,
8664.0000000 ,0.3591948 ,0.3561912 ,0.3463096 ,,,
8665.0000000 ,0.3333487 ,0.3814067 ,0.3626032 ,,,
8666.0000000 ,0.3491420 ,0.3634079 ,0.3537417 ,,,
8667.0000000 ,0.3526675 ,0.3646656 ,0.3551506 ,,,
8668.0000000 ,0.3575844 ,0.3718832 ,0.3562623 ,,,
8669.0000000 ,0.3425652 ,0.3684547 ,0.3506879 ,,,
8670.0000000 ,0.3629946 ,0.3748137 ,0.3600867 ,,,
8671.0000000 ,0.3734331 ,0.3688858 ,0.3560737 ,,,
8672.0000000 ,0.3594050 ,0.3531480 ,0.3404209 ,,,
8673.0000000 ,0.3653570 ,0.3676405 ,0.3514316 ,,,
8674.0000000 ,0.3617980 ,0.3989708 ,0.3835978 ,,,
8675.0000000 ,0.3495557 ,0.3687493 ,0.3593513 ,,,
8676.0000000 ,0.3654387 ,0.3708596 ,0.3638786 ,,,
8677.0000000 ,0.3521614 ,0.3895214 ,0.3755404 ,,,
8678.0000000 ,0.3758845 ,0.3684748 ,0.3554143 ,,,
8679.0000000 ,0.3441352 ,0.3839864 ,0.3669033 ,,,
8680.0000000 ,0.3530681 ,0.3590880 ,0.3511136 ,,,
8681.0000000 ,0.3569159 ,0.3775298 ,0.3601668 ,,,
8682.0000000 ,0.3586599 ,0.3718742 ,0.3707384 ,,,
8683.0000000 ,0.3455803 ,0.3688104 ,0.3580786 ,,,
8684.0000000 ,0.3613969 ,0.3738607 ,0.3583609 ,,,
8685.0000000 ,0.3615059 ,0.3773003 ,0.3621759 ,,,
8686.0000000 ,0.3559724 ,0.3647102 ,0.3476517 ,,,
8687.0000000 ,0.3702414 ,0.3694881 ,0.3626524 ,,,
8688.0000000 ,0.3690241 ,0.3758829 ,0.3591575 ,,,
8689.0000000 ,0.3520616 ,0.3753212 ,0.3637794 ,,,
8690.0000000 ,0.3587222 ,0.3698469 ,0.3586303 ,,,
8691.0000000 ,0.3447762 ,0.3638541 ,0.3481089 ,,,
8692.0000000 ,0.3383785 ,0.3677877 ,0.3511975 ,,,
8693.0000000 ,0.3679240 ,0.3620771 ,0.3464091 ,,,
8694.0000000 ,0.3464159 ,0.3789116 ,0.3641192 ,,,
8695.0000000 ,0.3355517 ,0.3714004 ,0.3580427 ,,,
8696.0000000 ,0.3532590 ,0.3695077 ,0.3595219 ,,,
8697.0000000 ,0.3613262 ,0.3785332 ,0.3594375 ,,,
8698.0000000 ,0.3503639 ,0.3800009 ,0.3665396 ,,,
8699.0000000 ,0.3458446 ,0.3740768 ,0.3659943 ,,,
8700.0000000 ,0.3540076 ,0.3654423 ,0.3511302 ,,,
8701.0000000 ,0.3514057 ,0.3743808 ,0.3620607 ,,,
8702.0000000 ,0.3662416 ,0.3677518 ,0.3584177 ,,,
8703.0000000 ,0.3731183 ,0.3674912 ,0.3468713 ,,,
8704.0000000 ,0.3737441 ,0.3840688 ,0.3719648 ,,,
8705.0000000 ,0.3551371 ,0.3665798 ,0.3593605 ,,,
8706.0000000 ,0.3590901 ,0.3714208 ,0.3575492 ,,,
8707.0000000 ,0.3485591 ,0.3795820 ,0.3593503 ,,,
8708.0000000 ,0.3473696 ,0.3630358 ,0.3521096 ,,,
8709.0000000 ,0.3583197 ,0.3656722 ,0.3569784 ,,,
8710.0000000 ,0.3572173 ,0.3694474 ,0.3572132 ,,,
8711.0000000 ,0.3549784 ,0.3950333 ,0.3779206 ,,,
8712.0000000 ,0.3512454 ,0.3783172 ,0.3645450 ,,,
8713.0000000 ,0.3631800 ,0.3612305 ,0.3514714 ,,,
8714.0000000 ,0.3421308 ,0.3864914 ,0.3698955 ,,,
8715.0000000 ,0.3426137 ,0.3825008 ,0.3637446 ,,,
8716.0000000 ,0.3590043 ,0.3888529 ,0.3732126 ,,,
8717.0000000 ,0.3512857 ,0.3730422 ,0.3611918 ,,,
8718.0000000 ,0.3560239 ,0.3782066 ,0.3695770 ,,,
8719.0000000 ,0.3498987 ,0.3625422 ,0.3509310 ,,,
8720.0000000 ,0.3563947 ,0.3636638 ,0.3514802 ,,,
8721.0000000 ,0.3606850 ,0.3560880 ,0.3453420 ,,,
8722.0000000 ,0.3426285 ,0.3701366 ,0.3525968 ,,,
8723.0000000 ,0.3573064 ,0.3565168 ,0.3486993 ,,,
8724.0000000 ,0.3602307 ,0.3732916 ,0.3623234 ,,,
8725.0000000 ,0.3646182 ,0.3754177 ,0.3589090 ,,,
8726.0000000 ,0.3496518 ,0.3642635 ,0.3557791 ,,,
8727.0000000 ,0.3298033 ,0.3896986 ,0.3758973 ,,,
8728.0000000 ,0.3562391 ,0.3729087 ,0.3580458 ,,,
8729.0000000 ,0.3593648 ,0.4062471 ,0.3903724 ,,,
8730.0000000 ,0.3512598 ,0.3742420 ,0.3601869 ,,,
8731.0000000 ,0.3520957 ,0.3692971 ,0.3584701 ,,,
8732.0000000 ,0.3617522 ,0.3754162 ,0.3606325 ,,,
8733.0000000 ,0.3406546 ,0.3771635 ,0.3620223 ,,,
8734.0000000 ,0.3523891 ,0.3918801 ,0.3772756 ,,,
8735.0000000 ,0.3654654 ,0.4054556 ,0.3877472 ,,,
8736.0000000 ,0.3523566 ,0.3521158 ,0.3375774 ,,,
8737.0000000 ,0.3627562 ,0.3710597 ,0.3540254 ,,,
8738.0000000 ,0.3477480 ,0.3567206 ,0.3455995 ,,,
8739.0000000 ,0.3471971 ,0.3729969 ,0.3569339 ,,,
8740.0000000 ,0.3595128 ,0.3620046 ,0.3533998 ,,,
8741.0000000 ,0.3442418 ,0.3588553 ,0.3501976 ,,,
8742.0000000 ,0.3590027 ,0.3600856 ,0.3494046 ,,,
8743.0000000 ,0.3583578 ,0.3693576 ,0.3593979 ,,,
8744.0000000 ,0.3556677 ,0.3692278 ,0.3587973 ,,,
8745.0000000 ,0.3342165 ,0.3712774 ,0.3540754 ,,,
8746.0000000 ,0.3663438 ,0.3699496 ,0.3525174 ,,,
8747.0000000 ,0.3481712 ,0.3557969 ,0.3496495 ,,,
8748.0000000 ,0.3512786 ,0.3574840 ,0.3491562 ,,,
8749.0000000 ,0.3626948 ,0.3721073 ,0.3642530 ,,,
8750.0000000 ,0.3501625 ,0.3664195 ,0.3519983 ,,,
8751.0000000 ,0.3542228 ,0.4080524 ,0.3943237 ,,,
8752.0000000 ,0.3582441 ,0.3786160 ,0.3641412 ,,,
8753.0000000 ,0.3651452 ,0.3761244 ,0.3622860 ,,,
8754.0000000 ,0.3559489 ,0.3760394 ,0.3597953 ,,,
8755.0000000 ,0.3655697 ,0.3714441 ,0.3591140 ,,,
8756.0000000 ,0.3622783 ,0.3760934 ,0.3636154 ,,,
8757.0000000 ,0.3515799 ,0.3695180 ,0.3568831 ,,,
8758.0000000 ,0.3606808 ,0.3769649 ,0.3694128 ,,,
8759.0000000 ,0.3641862 ,0.3718537 ,0.3615012 ,,,
8760.0000000 ,0.3573807 ,0.3696758 ,0.3543516 ,,,
8761.0000000 ,0.3543487 ,0.3765485 ,0.3595128 ,,,
8762.0000000 ,0.3483495 ,0.3594353 ,0.3433940 ,,,
8763.0000000 ,0.3699404 ,0.3793434 ,0.3630016 ,,,
8764.0000000 ,0.3530612 ,0.3789678 ,0.3678433 ,,,
8765.0000000 ,0.3507021 ,0.3801889 ,0.3672495 ,,,
8766.0000000 ,0.3498932 ,0.3636128 ,0.3455808 ,,,
8767.0000000 ,0.3547291 ,0.3726425 ,0.3535526 ,,,
8768.0000000 ,0.3624999 ,0.3752797 ,0.3622999 ,,,
8769.0000000 ,0.3575662 ,0.3759447 ,0.3635136 ,,,
8770.0000000 ,0.3260658 ,0.3718590 ,0.3631805 ,,,
8771.0000000 ,0.3527263 ,0.3655062 ,0.3459996 ,,,
8772.0000000 ,0.3496761 ,0.3710655 ,0.3638749 ,,,
8773.0000000 ,0.3429631 ,0.3757630 ,0.3586581 ,,,
8774.0000000 ,0.3644056 ,0.3736685 ,0.3621534 ,,,
8775.0000000 ,0.3521471 ,0.3493290 ,0.3381983 ,,,
8776.0000000 ,0.3701162 ,0.3606021 ,0.3517897 ,,,
8777.0000000 ,0.3432439 ,0.3740380 ,0.3620808 ,,,
8778.0000000 ,0.3494061 ,0.3750002 ,0.3657253 ,,,
8779.0000000 ,0.3450735 ,0.3807251 ,0.3674613 ,,,
8780.0000000 ,0.3611063 ,0.3784029 ,0.3640764 ,,,
8781.0000000 ,0.3545114 ,0.3800982 ,0.3616801 ,,,
8782.0000000 ,0.3601108 ,0.3805263 ,0.3618166 ,,,
8783.0000000 ,0.3553762 ,0.3764678 ,0.3625179 ,,,
8784.0000000 ,0.3474632 ,0.3684458 ,0.3573136 ,,,
8785.0000000 ,0.3968146 ,0.3734451 ,0.3574977 ,,,
8786.0000000 ,0.3672835 ,0.3671384 ,0.3516971 ,,,
8787.0000000 ,0.3491029 ,0.3773348 ,0.3662516 ,,,
8788.0000000 ,0.3640099 ,0.3748674 ,0.3627222 ,,,
8789.0000000 ,0.3552990 ,0.3701274 ,0.3523956 ,,,
8790.0000000 ,0.3518490 ,0.3791821 ,0.3661004 ,,,
8791.0000000 ,0.3424536 ,0.3920398 ,0.3801022 ,,,
8792.0000000 ,0.3672092 ,0.3767039 ,0.3627397 ,,,
8793.0000000 ,0.3642023 ,0.3730640 ,0.3596379 ,,,
8794.0000000 ,0.3605033 ,0.3695069 ,0.3609928 ,,,
8795.0000000 ,0.3581942 ,0.3834728 ,0.3673125 ,,,
8796.0000000 ,0.3527140 ,0.3691825 ,0.3557302 ,,,
8797.0000000 ,0.3635443 ,0.3820591 ,0.3662932 ,,,
8798.0000000 ,0.3702937 ,0.3764741 ,0.3647745 ,,,
8799.0000000 ,0.3408771 ,0.3798741 ,0.3685407 ,,,
8800.0000000 ,0.3496161 ,0.3582233 ,0.3457807 ,,,
8801.0000000 ,0.3639821 ,0.3648756 ,0.3526152 ,,,
8802.0000000 ,0.3586800 ,0.3783270 ,0.3639980 ,,,
8803.0000000 ,0.3517682 ,0.3781950 ,0.3656760 ,,,
8804.0000000 ,0.3605515 ,0.3728542 ,0.3612643 ,,,
8805.0000000 ,0.3718032 ,0.3794418 ,0.3622711 ,,,
8806.0000000 ,0.3523972 ,0.3734496 ,0.3557145 ,,,
8807.0000000 ,0.3725874 ,0.3624344 ,0.3547940 ,,,
8808.0000000 ,0.3647445 ,0.3827259 ,0.3699607 ,,,
8809.0000000 ,0.3558750 ,0.3867446 ,0.3738613 ,,,
8810.0000000 ,0.3543823 ,0.3588194 ,0.3399972 ,,,
8811.0000000 ,0.3546816 ,0.3627160 ,0.3480705 ,,,
8812.0000000 ,0.3448531 ,0.3655682 ,0.3607569 ,,,
8813.0000000 ,0.3494381 ,0.3768452 ,0.3628207 ,,,
8814.0000000 ,0.3546078 ,0.3996308 ,0.3845049 ,,,
8815.0000000 ,0.3442264 ,0.3619587 ,0.3525415 ,,,
8816.0000000 ,0.3543011 ,0.3646161 ,0.3525158 ,,,
8817.0000000 ,0.3744396 ,0.3610750 ,0.3535213 ,,,
8818.0000000 ,0.3604995 ,0.3805001 ,0.3658543 ,,,
8819.0000000 ,0.3522659 ,0.3740034 ,0.3594875 ,,,
8820.0000000 ,0.3502529 ,0.3851307 ,0.3666276 ,,,
8821.0000000 ,0.3689284 ,0.3766125 ,0.3610169 ,,,
8822.0000000 ,0.3389869 ,0.3699429 ,0.3562154 ,,,
8823.0000000 ,0.3436058 ,0.3712963 ,0.3647341 ,,,
8824.0000000 ,0.3545730 ,0.3721931 ,0.3572644 ,,,
8825.0000000 ,0.3628329 ,0.3552223 ,0.3456798 ,,,
8826.0000000 ,0.3546595 ,0.3757831 ,0.3617219 ,,,
8827.0000000 ,0.3534105 ,0.3772244 ,0.3610096 ,,,
8828.0000000 ,0.3542339 ,0.3582357 ,0.3473035 ,,,
8829.0000000 ,0.3412810 ,0.3693985 ,0.3612906 ,,,
8830.0000000 ,0.3720009 ,0.3870967 ,0.3751103 ,,,
8831.0000000 ,0.3604428 ,0.3657412 ,0.3527668 ,,,
8832.0000000 ,0.3494154 ,0.3867075 ,0.3693343 ,,,
8833.0000000 ,0.3569751 ,0.3736530 ,0.3587613 ,,,
8834.0000000 ,0.3615673 ,0.3730829 ,0.3591185 ,,,
8835.0000000 ,0.3567038 ,0.3739998 ,0.3571746 ,,,
8836.0000000 ,0.3457951 ,0.3710993 ,0.3603252 ,,,
8837.0000000 ,0.3586954 ,0.3654937 ,0.3529353 ,,,
8838.0000000 ,0.3506942 ,0.3665889 ,0.3438954 ,,,
8839.0000000 ,0.3571754 ,0.3795831 ,0.3655660 ,,,
8840.0000000 ,0.3599342 ,0.3666532 ,0.3562500 ,,,
8841.0000000 ,0.3317620 ,0.3917246 ,0.3723542 ,,,
8842.0000000 ,0.3568455 ,0.3766135 ,0.3670785 ,,,
8843.0000000 ,0.3519356 ,0.3708525 ,0.3540706 ,,,
8844.0000000 ,0.3638005 ,0.3696752 ,0.3580820 ,,,
8845.0000000 ,0.3506357 ,0.3791212 ,0.3580672 ,,,
8846.0000000 ,0.3493132 ,0.3640672 ,0.3479002 ,,,
8847.0000000 ,0.3550296 ,0.3564713 ,0.3471572 ,,,
8848.0000000 ,0.3466359 ,0.3800872 ,0.3682460 ,,,
8849.0000000 ,0.3473924 ,0.3687471 ,0.3599873 ,,,
8850.0000000 ,0.3546645 ,0.3676177 ,0.3610094 ,,,
8851.0000000 ,0.3422388 ,0.3673397 ,0.3541027 ,,,
8852.0000000 ,0.3601907 ,0.3899527 ,0.3745586 ,,,
8853.0000000 ,0.3648748 ,0.3658035 ,0.3496108 ,,,
8854.0000000 ,0.3469277 ,0.3755396 ,0.3637577 ,,,
8855.0000000 ,0.3608502 ,0.3800461 ,0.3683722 ,,,
8856.0000000 ,0.3659827 ,0.3811970 ,0.3663549 ,,,
8857.0000000 ,0.3565982 ,0.3709680 ,0.3657785 ,,,
8858.0000000 ,0.3579148 ,0.3799720 ,0.3640160 ,,,
8859.0000000 ,0.3500607 ,0.3680456 ,0.3534414 ,,,
8860.0000000 ,0.3533815 ,0.3807226 ,0.3633297 ,,,
8861.0000000 ,0.3745876 ,0.3830415 ,0.3646198 ,,,
8862.0000000 ,0.3530778 ,0.3725358 ,0.3612607 ,,,
8863.0000000 ,0.3723529 ,0.3656436 ,0.3561262 ,,,
8864.0000000 ,0.3534914 ,0.3590605 ,0.3500304 ,,,
8865.0000000 ,0.3589914 ,0.3760971 ,0.3612405 ,,,
8866.0000000 ,0.3591882 ,0.3786120 ,0.3669992 ,,,
8867.0000000 ,0.3528546 ,0.3750769 ,0.3641947 ,,,
8868.0000000 ,0.3646349 ,0.3749310 ,0.3553497 ,,,
8869.0000000 ,0.3564790 ,0.3871715 ,0.3720568 ,,,
8870.0000000 ,0.3497231 ,0.3779906 ,0.3602669 ,,,
8871.0000000 ,0.3489956 ,0.3827695 ,0.3701366 ,,,
8872.0000000 ,0.3521450 ,0.3634037 ,0.3471387 ,,,
8873.0000000 ,0.3398678 ,0.3746799 ,0.3660090 ,,,
8874.0000000 ,0.3526243 ,0.3672748 ,0.3612509 ,,,
8875.0000000 ,0.3714711 ,0.3787591 ,0.3614497 ,,,
8876.0000000 ,0.3513488 ,0.3692697 ,0.3609605 ,,,
8877.0000000 ,0.3557433 ,0.3704364 ,0.3564253 ,,,
8878.0000000 ,0.3547308 ,0.3766061 ,0.3612942 ,,,
8879.0000000 ,0.3603649 ,0.3682128 ,0.3544164 ,,,
8880.0000000 ,0.3646060 ,0.3654605 ,0.3502574 ,,,
8881.0000000 ,0.3513222 ,0.3809636 ,0.3662581 ,,,
8882.0000000 ,0.3407201 ,0.3810003 ,0.3671190 ,,,
8883.0000000 ,0.3554328 ,0.3667947 ,0.3596889 ,,,
8884.0000000 ,0.3523948 ,0.3693312 ,0.3583004 ,,,
8885.0000000 ,0.3568893 ,0.3591772 ,0.3436505 ,,,
8886.0000000 ,0.3349737 ,0.3693505 ,0.3568783 ,,,
8887.0000000 ,0.3616999 ,0.3582213 ,0.3510706 ,,,
8888.0000000 ,0.3436538 ,0.3890430 ,0.3802763 ,,,
8889.0000000 ,0.3662598 ,0.3645453 ,0.3470945 ,,,
8890.0000000 ,0.3781644 ,0.3723319 ,0.3552724 ,,,
8891.0000000 ,0.3421575 ,0.4117457 ,0.3982906 ,,,
8892.0000000 ,0.3547436 ,0.3626259 ,0.3526461 ,,,
8893.0000000 ,0.3462920 ,0.3950725 ,0.3832865 ,,,
8894.0000000 ,0.3411054 ,0.3758038 ,0.3643776 ,,,
8895.0000000 ,0.3549464 ,0.3783436 ,0.3608976 ,,,
8896.0000000 ,0.3489950 ,0.3738516 ,0.3611590 ,,,
8897.0000000 ,0.3493953 ,0.3807105 ,0.3695944 ,,,
8898.0000000 ,0.3711144 ,0.3756285 ,0.3629570 ,,,
8899.0000000 ,0.3568609 ,0.3720686 ,0.3577735 ,,,
8900.0000000 ,0.3434892 ,0.3740129 ,0.3612075 ,,,
8901.0000000 ,0.3523152 ,0.3690948 ,0.3519527 ,,,
8902.0000000 ,0.3645164 ,0.3632054 ,0.3512191 ,,,
8903.0000000 ,0.3588262 ,0.3638704 ,0.3518285 ,,,
8904.0000000 ,0.3490400 ,0.3760217 ,0.3598477 ,,,
8905.0000000 ,0.3567047 ,0.3670245 ,0.3524881 ,,,
8906.0000000 ,0.3515648 ,0.3909020 ,0.3686506 ,,,
8907.0000000 ,0.3568238 ,0.3751461 ,0.3612286 ,,,
8908.0000000 ,0.3544939 ,0.3660212 ,0.3569380 ,,,
8909.0000000 ,0.3715023 ,0.3569517 ,0.3412570 ,,,
8910.0000000 ,0.3391719 ,0.3716958 ,0.3588840 ,,,
8911.0000000 ,0.3540456 ,0.3640238 ,0.3545770 ,,,
8912.0000000 ,0.3613317 ,0.3666311 ,0.3585346 ,,,
8913.0000000 ,0.3488656 ,0.3683994 ,0.3495077 ,,,
8914.0000000 ,0.3628474 ,0.3721765 ,0.3590353 ,,,
8915.0000000 ,0.3519245 ,0.3767531 ,0.3614800 ,,,
8916.0000000 ,0.3564997 ,0.3691341 ,0.3522851 ,,,
8917.0000000 ,0.3620564 ,0.3735931 ,0.3589888 ,,,
8918.0000000 ,0.3436917 ,0.3719760 ,0.3529368 ,,,
8919.0000000 ,0.3300534 ,0.3788853 ,0.3641349 ,,,
8920.0000000 ,0.3603746 ,0.3680970 ,0.3566552 ,,,
8921.0000000 ,0.3555101 ,0.3694720 ,0.3547054 ,,,
8922.0000000 ,0.3635242 ,0.3650677 ,0.3549285 ,,,
8923.0000000 ,0.3520075 ,0.3741497 ,0.3615162 ,,,
8924.0000000 ,0.3645443 ,0.3663541 ,0.3562171 ,,,
8925.0000000 ,0.3704519 ,0.3617485 ,0.3504426 ,,,
8926.0000000 ,0.3476525 ,0.3753894 ,0.3603534 ,,,
8927.0000000 ,0.3670556 ,0.3647504 ,0.3559917 ,,,
8928.0000000 ,0.3481728 ,0.3577555 ,0.3451064 ,,,
8929.0000000 ,0.3621138 ,0.3622209 ,0.3555283 ,,,
8930.0000000 ,0.3437732 ,0.3698457 ,0.3513366 ,,,
8931.0000000 ,0.3597517 ,0.3652754 ,0.3486086 ,,,
8932.0000000 ,0.3454732 ,0.3496295 ,0.3390631 ,,,
8933.0000000 ,0.3616815 ,0.3662434 ,0.3518081 ,,,
8934.0000000 ,0.3645243 ,0.3658756 ,0.3573750 ,,,
8935.0000000 ,0.3540208 ,0.3713331 ,0.3632922 ,,,
8936.0000000 ,0.3509155 ,0.3595360 ,0.3471232 ,,,
8937.0000000 ,0.3624269 ,0.3671098 ,0.3538361 ,,,
8938.0000000 ,0.3615490 ,0.3787590 ,0.3617783 ,,,
8939.0000000 ,0.3380085 ,0.3647739 ,0.3574182 ,,,
8940.0000000 ,0.3478617 ,0.3820534 ,0.3641009 ,,,
8941.0000000 ,0.3500574 ,0.3532241 ,0.3409058 ,,,
8942.0000000 ,0.3623373 ,0.3681456 ,0.3567706 ,,,
8943.0000000 ,0.3552467 ,0.3640241 ,0.3518321 ,,,
8944.0000000 ,0.3581898 ,0.3740555 ,0.3581943 ,,,
8945.0000000 ,0.3544196 ,0.3895625 ,0.3700557 ,,,
8946.0000000 ,0.3599583 ,0.3831445 ,0.3699206 ,,,
8947.0000000 ,0.3428783 ,0.3658517 ,0.3510744 ,,,
8948.0000000 ,0.3818689 ,0.3864329 ,0.3720301 ,,,
8949.0000000 ,0.3662473 ,0.3837858 ,0.3679072 ,,,
8950.0000000 ,0.3513890 ,0.3749477 ,0.3574347 ,,,
8951.0000000 ,0.3462978 ,0.3741060 ,0.3595507 ,,,
8952.0000000 ,0.3499441 ,0.3846152 ,0.3699181 ,,,
8953.0000000 ,0.3583907 ,0.3795800 ,0.3668188 ,,,
8954.0000000 ,0.3724741 ,0.3705817 ,0.3608455 ,,,
8955.0000000 ,0.3670830 ,0.3748624 ,0.3653599 ,,,
8956.0000000 ,0.3503684 ,0.3855219 ,0.3721320 ,,,
8957.0000000 ,0.3746389 ,0.3769622 ,0.3601823 ,,,
8958.0000000 ,0.3606220 ,0.3565971 ,0.3443344 ,,,
8959.0000000 ,0.3652869 ,0.3668280 ,0.3569114 ,,,
8960.0000000 ,0.3599631 ,0.3720083 ,0.3602770 ,,,
8961.0000000 ,0.3788568 ,0.3828320 ,0.3664526 ,,,
8962.0000000 ,0.3378477 ,0.3781620 ,0.3634764 ,,,
8963.0000000 ,0.3630493 ,0.3823080 ,0.3693501 ,,,
8964.0000000 ,0.3514526 ,0.3574572 ,0.3460375 ,,,
8965.0000000 ,0.3516138 ,0.3755927 ,0.3660796 ,,,
8966.0000000 ,0.3639212 ,0.3668115 ,0.3498415 ,,,
8967.0000000 ,0.3641626 ,0.3683465 ,0.3494686 ,,,
8968.0000000 ,0.3586504 ,0.3582429 ,0.3433436 ,,,
8969.0000000 ,0.3580692 ,0.3527934 ,0.3487590 ,,,
8970.0000000 ,0.3499186 ,0.3593181 ,0.3488486 ,,,
8971.0000000 ,0.3504864 ,0.3777611 ,0.3643756 ,,,
8972.0000000 ,0.3490180 ,0.3693008 ,0.3572584 ,,,
8973.0000000 ,0.3467300 ,0.3687113 ,0.3589018 ,,,
8974.0000000 ,0.3379164 ,0.3710737 ,0.3546673 ,,,
8975.0000000 ,0.3426878 ,0.3694092 ,0.3506372 ,,,
8976.0000000 ,0.3608426 ,0.3652375 ,0.3539512 ,,,
8977.0000000 ,0.3528947 ,0.3811232 ,0.3634264 ,,,
8978.0000000 ,0.3549830 ,0.3736256 ,0.3584143 ,,,
8979.0000000 ,0.3549857 ,0.3794657 ,0.3715743 ,,,
8980.0000000 ,0.3548331 ,0.3654007 ,0.3482534 ,,,
8981.0000000 ,0.3430447 ,0.3830139 ,0.3701249 ,,,
8982.0000000 ,0.3319034 ,0.3777724 ,0.3676423 ,,,
8983.0000000 ,0.3590583 ,0.3676021 ,0.3581280 ,,,
8984.0000000 ,0.3710158 ,0.3776758 ,0.3634277 ,,,
8985.0000000 ,0.3544280 ,0.3669478 ,0.3544908 ,,,
8986.0000000 ,0.3430730 ,0.3687115 ,0.3500010 ,,,
8987.0000000 ,0.3530095 ,0.3677854 ,0.3572057 ,,,
8988.0000000 ,0.3577860 ,0.3668386 ,0.3503626 ,,,
8989.0000000 ,0.3458914 ,0.3619348 ,0.3572306 ,,,
8990.0000000 ,0.3668730 ,0.3833877 ,0.3668677 ,,,
8991.0000000 ,0.3424158 ,0.3868330 ,0.3689778 ,,,
8992.0000000 ,0.3594452 ,0.3633573 ,0.3521779 ,,,
8993.0000000 ,0.3711197 ,0.3800542 ,0.3707218 ,,,
8994.0000000 ,0.3535342 ,0.3636744 ,0.3588207 ,,,
8995.0000000 ,0.3491970 ,0.3602970 ,0.3518589 ,,,
8996.0000000 ,0.3390621 ,0.3795273 ,0.3664114 ,,,
8997.0000000 ,0.3400235 ,0.3938808 ,0.3809902 ,,,
8998.0000000 ,0.3571981 ,0.3845790 ,0.3695454 ,,,
8999.0000000 ,0.3532492 ,0.3569393 ,0.3465836 ,,,
9000.0000000 ,0.3501071 ,0.3650677 ,0.3557084 ,,,
9001.0000000 ,0.3482303 ,0.4050890 ,0.3935578 ,,,
9002.0000000 ,0.3582496 ,0.3854139 ,0.3699157 ,,,
9003.0000000 ,0.3581642 ,0.3607683 ,0.3512347 ,,,
9004.0000000 ,0.3513887 ,0.3706713 ,0.3608928 ,,,
9005.0000000 ,0.3368584 ,0.3464129 ,0.3395486 ,,,
9006.0000000 ,0.3604071 ,0.3667179 ,0.3541042 ,,,
9007.0000000 ,0.3618599 ,0.3746018 ,0.3629775 ,,,
9008.0000000 ,0.3750262 ,0.3696362 ,0.3582617 ,,,
9009.0000000 ,0.3537936 ,0.3853232 ,0.3700153 ,,,
9010.0000000 ,0.3396716 ,0.3721079 ,0.3595772 ,,,
9011.0000000 ,0.3401740 ,0.3708131 ,0.3550299 ,,,
9012.0000000 ,0.3386285 ,0.3523834 ,0.3402709 ,,,
9013.0000000 ,0.3544374 ,0.3776998 ,0.3639608 ,,,
9014.0000000 ,0.3601455 ,0.3687472 ,0.3527279 ,,,
9015.0000000 ,0.3410735 ,0.3600013 ,0.3436210 ,,,
9016.0000000 ,0.3475839 ,0.3656887 ,0.3572956 ,,,
9017.0000000 ,0.3467053 ,0.3906968 ,0.3779442 ,,,
9018.0000000 ,0.3487989 ,0.3735006 ,0.3589824 ,,,
9019.0000000 ,0.3495474 ,0.3547312 ,0.3422170 ,,,
9020.0000000 ,0.3591455 ,0.3593801 ,0.3492098 ,,,
9021.0000000 ,0.3424496 ,0.3711369 ,0.3558009 ,,,
9022.0000000 ,0.3471496 ,0.3634979 ,0.3546020 ,,,
9023.0000000 ,0.3588102 ,0.3769127 ,0.3593443 ,,,
9024.0000000 ,0.3659648 ,0.3728709 ,0.3572730 ,,,
9025.0000000 ,0.3405677 ,0.3657112 ,0.3499612 ,,,
9026.0000000 ,0.3551539 ,0.3668287 ,0.3571280 ,,,
9027.0000000 ,0.3499804 ,0.3619926 ,0.3499016 ,,,
9028.0000000 ,0.3663681 ,0.3665991 ,0.3547440 ,,,
9029.0000000 ,0.3717680 ,0.3501451 ,0.3430612 ,,,
9030.0000000 ,0.3495063 ,0.3687828 ,0.3562048 ,,,
9031.0000000 ,0.3489901 ,0.3682621 ,0.3532159 ,,,
9032.0000000 ,0.3492568 ,0.3806877 ,0.3684072 ,,,
9033.0000000 ,0.3566764 ,0.3551051 ,0.3422336 ,,,
9034.0000000 ,0.3466303 ,0.3863131 ,0.3738056 ,,,
9035.0000000 ,0.3587180 ,0.3679982 ,0.3544096 ,,,
9036.0000000 ,0.3557628 ,0.3805989 ,0.3658498 ,,,
9037.0000000 ,0.3497364 ,0.3604175 ,0.3481734 ,,,
9038.0000000 ,0.3473921 ,0.3756562 ,0.3647156 ,,,
9039.0000000 ,0.3671740 ,0.3714465 ,0.3584215 ,,,
9040.0000000 ,0.3596813 ,0.3745669 ,0.3631561 ,,,
9041.0000000 ,0.3518639 ,0.3772712 ,0.3662271 ,,,
9042.0000000 ,0.3595871 ,0.3662347 ,0.3536412 ,,,
9043.0000000 ,0.3646975 ,0.3647303 ,0.3464476 ,,,
9044.0000000 ,0.3598850 ,0.3655807 ,0.3553798 ,,,
9045.0000000 ,0.3438409 ,0.3734146 ,0.3618568 ,,,
9046.0000000 ,0.3584577 ,0.3715488 ,0.3597622 ,,,
9047.0000000 ,0.3558186 ,0.3803493 ,0.3671594 ,,,
9048.0000000 ,0.3563945 ,0.3662501 ,0.3560178 ,,,
9049.0000000 ,0.3411411 ,0.3662264 ,0.3543475 ,,,
9050.0000000 ,0.3470761 ,0.3597723 ,0.3512902 ,,,
9051.0000000 ,0.3425199 ,0.3640662 ,0.3544012 ,,,
9052.0000000 ,0.3513643 ,0.3578283 ,0.3477574 ,,,
9053.0000000 ,0.3526195 ,0.3756422 ,0.3660945 ,,,
9054.0000000 ,0.3748163 ,0.3852206 ,0.3714254 ,,,
9055.0000000 ,0.3573006 ,0.3730210 ,0.3604488 ,,,
9056.0000000 ,0.3505656 ,0.3819937 ,0.3702017 ,,,
9057.0000000 ,0.3630040 ,0.3763169 ,0.3632964 ,,,
9058.0000000 ,0.3570739 ,0.3832497 ,0.3700215 ,,,
9059.0000000 ,0.3506883 ,0.3862497 ,0.3722500 ,,,
9060.0000000 ,0.3570508 ,0.3563586 ,0.3485447 ,,,
9061.0000000 ,0.3495876 ,0.3858966 ,0.3661046 ,,,
9062.0000000 ,0.3598477 ,0.3714101 ,0.3559808 ,,,
9063.0000000 ,0.3466218 ,0.3511292 ,0.3377005 ,,,
9064.0000000 ,0.3719546 ,0.3762505 ,0.3632693 ,,,
9065.0000000 ,0.3582915 ,0.3600992 ,0.3510537 ,,,
9066.0000000 ,0.3651753 ,0.3584993 ,0.3473957 ,,,
9067.0000000 ,0.3548629 ,0.3830570 ,0.3634013 ,,,
9068.0000000 ,0.3545631 ,0.3573197 ,0.3465315 ,,,
9069.0000000 ,0.3647360 ,0.3630197 ,0.3486951 ,,,
9070.0000000 ,0.3530092 ,0.3700824 ,0.3551968 ,,,
9071.0000000 ,0.3481034 ,0.3714415 ,0.3615195 ,,,
9072.0000000 ,0.3616468 ,0.3672325 ,0.3525143 ,,,
9073.0000000 ,0.3476329 ,0.3809340 ,0.3675192 ,,,
9074.0000000 ,0.3677179 ,0.3668707 ,0.3525473 ,,,
9075.0000000 ,0.3529947 ,0.3865570 ,0.3733953 ,,,
9076.0000000 ,0.3517385 ,0.3623926 ,0.3449984 ,,,
9077.0000000 ,0.3487962 ,0.3777955 ,0.3693062 ,,,
9078.0000000 ,0.3626154 ,0.3961195 ,0.3777468 ,,,
9079.0000000 ,0.3507826 ,0.3755029 ,0.3667191 ,,,
9080.0000000 ,0.3713946 ,0.3648582 ,0.3536118 ,,,
9081.0000000 ,0.3551397 ,0.3630732 ,0.3417699 ,,,
9082.0000000 ,0.3512524 ,0.3736202 ,0.3586464 ,,,
9083.0000000 ,0.3460520 ,0.3581358 ,0.3410765 ,,,
9084.0000000 ,0.3570045 ,0.3700985 ,0.3631668 ,,,
9085.0000000 ,0.3608695 ,0.3767639 ,0.3698120 ,,,
9086.0000000 ,0.3511561 ,0.3668385 ,0.3556497 ,,,
9087.0000000 ,0.3571921 ,0.3742556 ,0.3638762 ,,,
9088.0000000 ,0.3470597 ,0.3662166 ,0.3518737 ,,,
9089.0000000 ,0.3529607 ,0.3824661 ,0.3696773 ,,,
9090.0000000 ,0.3631369 ,0.3918343 ,0.3775519 ,,,
9091.0000000 ,0.3508218 ,0.3835186 ,0.3761204 ,,,
9092.0000000 ,0.3574402 ,0.3715400 ,0.3566458 ,,,
9093.0000000 ,0.3551722 ,0.3738392 ,0.3579468 ,,,
9094.0000000 ,0.3754854 ,0.3769126 ,0.3605495 ,,,
9095.0000000 ,0.3551936 ,0.3856066 ,0.3745402 ,,,
9096.0000000 ,0.3653827 ,0.3746238 ,0.3574772 ,,,
9097.0000000 ,0.3736461 ,0.3637915 ,0.3575555 ,,,
9098.0000000 ,0.3585778 ,0.3724960 ,0.3539753 ,,,
9099.0000000 ,0.3693062 ,0.3692056 ,0.3535378 ,,,
9100.0000000 ,0.3564630 ,0.3588178 ,0.3458856 ,,,
9101.0000000 ,0.3519123 ,0.3536107 ,0.3448885 ,,,
9102.0000000 ,0.3447374 ,0.3693618 ,0.3521833 ,,,
9103.0000000 ,0.3480965 ,0.3527733 ,0.3394518 ,,,
9104.0000000 ,0.3533362 ,0.3796802 ,0.3620299 ,,,
9105.0000000 ,0.3622057 ,0.3824739 ,0.3714246 ,,,
9106.0000000 ,0.3467006 ,0.3773947 ,0.3673174 ,,,
9107.0000000 ,0.3527780 ,0.3733559 ,0.3580692 ,,,
9108.0000000 ,0.3591004 ,0.3669655 ,0.3568997 ,,,
9109.0000000 ,0.3542921 ,0.3724477 ,0.3665293 ,,,
9110.0000000 ,0.3492692 ,0.3429193 ,0.3366762 ,,,
9111.0000000 ,0.3680145 ,0.3934666 ,0.3753771 ,,,
9112.0000000 ,0.3493755 ,0.3725405 ,0.3584770 ,,,
9113.0000000 ,0.3565302 ,0.3777131 ,0.3592685 ,,,
9114.0000000 ,0.3511028 ,0.3617671 ,0.3487215 ,,,
9115.0000000 ,0.3595099 ,0.3679669 ,0.3543855 ,,,
9116.0000000 ,0.3591773 ,0.3802740 ,0.3637112 ,,,
9117.0000000 ,0.3682968 ,0.3801004 ,0.3726213 ,,,
9118.0000000 ,0.3329343 ,0.3712951 ,0.3630727 ,,,
9119.0000000 ,0.3554648 ,0.3775485 ,0.3613986 ,,,
9120.0000000 ,0.3691724 ,0.3656849 ,0.3520025 ,,,
9121.0000000 ,0.3371125 ,0.3742358 ,0.3639763 ,,,
9122.0000000 ,0.3622095 ,0.3695642 ,0.3539374 ,,,
9123.0000000 ,0.3495584 ,0.3760322 ,0.3592244 ,,,
9124.0000000 ,0.3585572 ,0.3782417 ,0.3653680 ,,,
9125.0000000 ,0.3518667 ,0.3705688 ,0.3546730 ,,,
9126.0000000 ,0.3679925 ,0.3681906 ,0.3572337 ,,,
9127.0000000 ,0.3630632 ,0.3745710 ,0.3624983 ,,,
9128.0000000 ,0.3521310 ,0.3630414 ,0.3577152 ,,,
9129.0000000 ,0.3434585 ,0.3903439 ,0.3802258 ,,,
9130.0000000 ,0.3647175 ,0.3508202 ,0.3417698 ,,,
9131.0000000 ,0.3549500 ,0.3576809 ,0.3419866 ,,,
9132.0000000 ,0.3624982 ,0.3708632 ,0.3549828 ,,,
9133.0000000 ,0.3699270 ,0.3833076 ,0.3716535 ,,,
9134.0000000 ,0.3640822 ,0.3704005 ,0.3523254 ,,,
9135.0000000 ,0.3647380 ,0.3714050 ,0.3559947 ,,,
9136.0000000 ,0.3689739 ,0.3662451 ,0.3491683 ,,,
9137.0000000 ,0.3698088 ,0.3745268 ,0.3620186 ,,,
9138.0000000 ,0.3547193 ,0.3788297 ,0.3658819 ,,,
9139.0000000 ,0.3416192 ,0.3766536 ,0.3682866 ,,,
9140.0000000 ,0.3527074 ,0.3613056 ,0.3498283 ,,,
9141.0000000 ,0.3678605 ,0.3800657 ,0.3666078 ,,,
9142.0000000 ,0.3559016 ,0.3634706 ,0.3546766 ,,,
9143.0000000 ,0.3476690 ,0.3523819 ,0.3425456 ,,,
9144.0000000 ,0.3492925 ,0.3683132 ,0.3536269 ,,,
9145.0000000 ,0.3469334 ,0.3695142 ,0.3569691 ,,,
9146.0000000 ,0.3590041 ,0.3597365 ,0.3497357 ,,,
9147.0000000 ,0.3451599 ,0.3738802 ,0.3617791 ,,,
9148.0000000 ,0.3430027 ,0.3618339 ,0.3495814 ,,,
9149.0000000 ,0.3532589 ,0.3529043 ,0.3457343 ,,,
9150.0000000 ,0.3566900 ,0.4000771 ,0.3822722 ,,,
9151.0000000 ,0.3589765 ,0.3599246 ,0.3477412 ,,,
9152.0000000 ,0.3357695 ,0.3634471 ,0.3496120 ,,,
9153.0000000 ,0.3612773 ,0.3616380 ,0.3559910 ,,,
9154.0000000 ,0.3617734 ,0.3689742 ,0.3614732 ,,,
9155.0000000 ,0.3695067 ,0.3951070 ,0.3731710 ,,,
9156.0000000 ,0.3519778 ,0.3673125 ,0.3611099 ,,,
9157.0000000 ,0.3547862 ,0.3866209 ,0.3750333 ,,,
9158.0000000 ,0.3656998 ,0.3874713 ,0.3719949 ,,,
9159.0000000 ,0.3443457 ,0.3513701 ,0.3379809 ,,,
9160.0000000 ,0.3520918 ,0.3796346 ,0.3655295 ,,,
9161.0000000 ,0.3512566 ,0.3621780 ,0.3486370 ,,,
9162.0000000 ,0.3501221 ,0.3539308 ,0.3374422 ,,,
9163.0000000 ,0.3599744 ,0.3700882 ,0.3592344 ,,,
9164.0000000 ,0.3444786 ,0.3590375 ,0.3517397 ,,,
9165.0000000 ,0.3487295 ,0.3826943 ,0.3635364 ,,,
9166.0000000 ,0.3454850 ,0.3680035 ,0.3525510 ,,,
9167.0000000 ,0.3797524 ,0.3684849 ,0.3557804 ,,,
9168.0000000 ,0.3579267 ,0.3845647 ,0.3666976 ,,,
9169.0000000 ,0.3457502 ,0.3650662 ,0.3542773 ,,,
9170.0000000 ,0.3486783 ,0.3748500 ,0.3643869 ,,,
9171.0000000 ,0.3769598 ,0.3778183 ,0.3611937 ,,,
9172.0000000 ,0.3647255 ,0.3909117 ,0.3723006 ,,,
9173.0000000 ,0.3391072 ,0.3717453 ,0.3577377 ,,,
9174.0000000 ,0.3495640 ,0.3816671 ,0.3667611 ,,,
9175.0000000 ,0.3650981 ,0.3630313 ,0.3516366 ,,,
9176.0000000 ,0.3705846 ,0.3777166 ,0.3647170 ,,,
9177.0000000 ,0.3495412 ,0.3697017 ,0.3602550 ,,,
9178.0000000 ,0.3777270 ,0.3716850 ,0.3575765 ,,,
9179.0000000 ,0.3520452 ,0.3734994 ,0.3610710 ,,,
9180.0000000 ,0.3647829 ,0.3620718 ,0.3509996 ,,,
9181.0000000 ,0.3486076 ,0.3595316 ,0.3533520 ,,,
9182.0000000 ,0.3621749 ,0.3906052 ,0.3775055 ,,,
9183.0000000 ,0.3590700 ,0.3764781 ,0.3629103 ,,,
9184.0000000 ,0.3546502 ,0.3815870 ,0.3651662 ,,,
9185.0000000 ,0.3406515 ,0.3708696 ,0.3580814 ,,,
9186.0000000 ,0.3538952 ,0.3766804 ,0.3661007 ,,,
9187.0000000 ,0.3477957 ,0.3565149 ,0.3451059 ,,,
9188.0000000 ,0.3427005 ,0.3599948 ,0.3504724 ,,,
9189.0000000 ,0.3503363 ,0.3817848 ,0.3640366 ,,,
9190.0000000 ,0.3514485 ,0.3732342 ,0.3589597 ,,,
9191.0000000 ,0.3550625 ,0.3729152 ,0.3645644 ,,,
9192.0000000 ,0.3594169 ,0.3675395 ,0.3595311 ,,,
9193.0000000 ,0.3598472 ,0.3779975 ,0.3652595 ,,,
9194.0000000 ,0.3597148 ,0.3754284 ,0.3633107 ,,,
9195.0000000 ,0.3581641 ,0.3698566 ,0.3523072 ,,,
9196.0000000 ,0.3589181 ,0.3791062 ,0.3660087 ,,,
9197.0000000 ,0.3677398 ,0.3672031 ,0.3543989 ,,,
9198.0000000 ,0.3456485 ,0.3603821 ,0.3467251 ,,,
9199.0000000 ,0.3536502 ,0.3804042 ,0.3616694 ,,,
9200.0000000 ,0.3545793 ,0.3808036 ,0.3655084 ,,,
9201.0000000 ,0.3692205 ,0.3635178 ,0.3502054 ,,,
9202.0000000 ,0.3499377 ,0.3697204 ,0.3578076 ,,,
9203.0000000 ,0.3541664 ,0.3939024 ,0.3764380 ,,,
9204.0000000 ,0.3441519 ,0.3837442 ,0.3726137 ,,,
9205.0000000 ,0.3645850 ,0.3731394 ,0.3620716 ,,,
9206.0000000 ,0.3727606 ,0.3665616 ,0.3540341 ,,,
9207.0000000 ,0.3523348 ,0.3674764 ,0.3581113 ,,,
9208.0000000 ,0.3670024 ,0.3783350 ,0.3639776 ,,,
9209.0000000 ,0.3487047 ,0.3722824 ,0.3582140 ,,,
9210.0000000 ,0.3522478 ,0.3595548 ,0.3475590 ,,,
9211.0000000 ,0.3628559 ,0.3830926 ,0.3659694 ,,,
9212.0000000 ,0.3648916 ,0.3597480 ,0.3520400 ,,,
9213.0000000 ,0.3446321 ,0.3649532 ,0.3519671 ,,,
9214.0000000 ,0.3675655 ,0.3595546 ,0.3535695 ,,,
9215.0000000 ,0.3690651 ,0.3708180 ,0.3593418 ,,,
9216.0000000 ,0.3640738 ,0.3941396 ,0.3767809 ,,,
9217.0000000 ,0.3600512 ,0.3815937 ,0.3686867 ,,,
9218.0000000 ,0.3472057 ,0.3740959 ,0.3577740 ,,,
9219.0000000 ,0.3536489 ,0.3623078 ,0.3428499 ,,,
9220.0000000 ,0.3422356 ,0.3753043 ,0.3608951 ,,,
9221.0000000 ,0.3590390 ,0.3671215 ,0.3517700 ,,,
9222.0000000 ,0.3579285 ,0.3649196 ,0.3477215 ,,,
9223.0000000 ,0.3384904 ,0.3808391 ,0.3694632 ,,,
9224.0000000 ,0.3544660 ,0.3691800 ,0.3544881 ,,,
9225.0000000 ,0.3526253 ,0.3513406 ,0.3398178 ,,,
9226.0000000 ,0.3639430 ,0.3440441 ,0.3340927 ,,,
9227.0000000 ,0.3532766 ,0.3697440 ,0.3583430 ,,,
9228.0000000 ,0.3422985 ,0.3627684 ,0.3484268 ,,,
9229.0000000 ,0.3591652 ,0.3728523 ,0.3591532 ,,,
9230.0000000 ,0.3541099 ,0.3750080 ,0.3639803 ,,,
9231.0000000 ,0.3358746 ,0.3613064 ,0.3484451 ,,,
9232.0000000 ,0.3434641 ,0.3650954 ,0.3516141 ,,,
9233.0000000 ,0.3620019 ,0.3791552 ,0.3600201 ,,,
9234.0000000 ,0.3456166 ,0.3775867 ,0.3611483 ,,,
9235.0000000 ,0.3614641 ,0.3652399 ,0.3578161 ,,,
9236.0000000 ,0.3409969 ,0.3641031 ,0.3560412 ,,,
9237.0000000 ,0.3739457 ,0.3732869 ,0.3598558 ,,,
9238.0000000 ,0.3395433 ,0.3795060 ,0.3664227 ,,,
9239.0000000 ,0.3608844 ,0.3669978 ,0.3548052 ,,,
9240.0000000 ,0.3445542 ,0.3749204 ,0.3637569 ,,,
9241.0000000 ,0.3685332 ,0.3724560 ,0.3577918 ,,,
9242.0000000 ,0.3637887 ,0.3760960 ,0.3587003 ,,,
9243.0000000 ,0.3722939 ,0.3740467 ,0.3605681 ,,,
9244.0000000 ,0.3590638 ,0.3963253 ,0.3804599 ,,,
9245.0000000 ,0.3548951 ,0.3738793 ,0.3650523 ,,,
9246.0000000 ,0.3517125 ,0.3654098 ,0.3529205 ,,,
9247.0000000 ,0.3607773 ,0.3758842 ,0.3597554 ,,,
9248.0000000 ,0.3509237 ,0.3758097 ,0.3590210 ,,,
9249.0000000 ,0.3374663 ,0.3570947 ,0.3483079 ,,,
9250.0000000 ,0.3526733 ,0.3640715 ,0.3476001 ,,,
9251.0000000 ,0.3603294 ,0.3730867 ,0.3555291 ,,,
9252.0000000 ,0.3535481 ,0.3583497 ,0.3453134 ,,,
9253.0000000 ,0.3454967 ,0.3813677 ,0.3716140 ,,,
9254.0000000 ,0.3380055 ,0.3899342 ,0.3766559 ,,,
9255.0000000 ,0.3795615 ,0.3669529 ,0.3507961 ,,,
9256.0000000 ,0.3682619 ,0.3785177 ,0.3648928 ,,,
9257.0000000 ,0.3366888 ,0.3697501 ,0.3580214 ,,,
9258.0000000 ,0.3525707 ,0.3725227 ,0.3633419 ,,,
9259.0000000 ,0.3403588 ,0.3623863 ,0.3481452 ,,,
9260.0000000 ,0.3435267 ,0.3614634 ,0.3492032 ,,,
9261.0000000 ,0.3517727 ,0.3694570 ,0.3576408 ,,,
9262.0000000 ,0.3541901 ,0.3643855 ,0.3489628 ,,,
9263.0000000 ,0.3632589 ,0.3696027 ,0.3547426 ,,,
9264.0000000 ,0.3586020 ,0.3821762 ,0.3632497 ,,,
9265.0000000 ,0.3398999 ,0.3726607 ,0.3545441 ,,,
9266.0000000 ,0.3551143 ,0.3598451 ,0.3484918 ,,,
9267.0000000 ,0.3592962 ,0.3702763 ,0.3586476 ,,,
9268.0000000 ,0.3458044 ,0.3733637 ,0.3599965 ,,,
9269.0000000 ,0.3429397 ,0.3605517 ,0.3485440 ,,,
9270.0000000 ,0.3711523 ,0.3585292 ,0.3435905 ,,,
9271.0000000 ,0.3550752 ,0.3640186 ,0.3491336 ,,,
9272.0000000 ,0.3556691 ,0.3882380 ,0.3747343 ,,,
9273.0000000 ,0.3639961 ,0.3557023 ,0.3408939 ,,,
9274.0000000 ,0.3536828 ,0.3607238 ,0.3517404 ,,,
9275.0000000 ,0.3590717 ,0.3958374 ,0.3813150 ,,,
9276.0000000 ,0.3470466 ,0.3664104 ,0.3543991 ,,,
9277.0000000 ,0.3704242 ,0.3807308 ,0.3694499 ,,,
9278.0000000 ,0.3398558 ,0.3747667 ,0.3588609 ,,,
9279.0000000 ,0.3686264 ,0.3704423 ,0.3510973 ,,,
9280.0000000 ,0.3567780 ,0.3675399 ,0.3553695 ,,,
9281.0000000 ,0.3493071 ,0.3662563 ,0.3492424 ,,,
9282.0000000 ,0.3543590 ,0.3727059 ,0.3573338 ,,,
9283.0000000 ,0.3484757 ,0.3547438 ,0.3432428 ,,,
9284.0000000 ,0.3567686 ,0.3676794 ,0.3555970 ,,,
9285.0000000 ,0.3672854 ,0.3690446 ,0.3583139 ,,,
9286.0000000 ,0.3439092 ,0.3580625 ,0.3442574 ,,,
9287.0000000 ,0.3494664 ,0.3833931 ,0.3630420 ,,,
9288.0000000 ,0.3639423 ,0.3677964 ,0.3566831 ,,,
9289.0000000 ,0.3586703 ,0.3720075 ,0.3534866 ,,,
9290.0000000 ,0.3477470 ,0.3659618 ,0.3505376 ,,,
9291.0000000 ,0.3407419 ,0.3757907 ,0.3643570 ,,,
9292.0000000 ,0.3550123 ,0.3679287 ,0.3533066 ,,,
9293.0000000 ,0.3524592 ,0.3734391 ,0.3603694 ,,,
9294.0000000 ,0.3658313 ,0.3626745 ,0.3496512 ,,,
9295.0000000 ,0.3445033 ,0.3735180 ,0.3578739 ,,,
9296.0000000 ,0.3611475 ,0.3729267 ,0.3617326 ,,,
9297.0000000 ,0.3485445 ,0.3813448 ,0.3671727 ,,,
9298.0000000 ,0.3541356 ,0.3701725 ,0.3529192 ,,,
9299.0000000 ,0.3532370 ,0.3601590 ,0.3514349 ,,,
9300.0000000 ,0.3713324 ,0.3599896 ,0.3457676 ,,,
9301.0000000 ,0.3449138 ,0.3644285 ,0.3540075 ,,,
9302.0000000 ,0.3448811 ,0.3523718 ,0.3429150 ,,,
9303.0000000 ,0.3593898 ,0.3629855 ,0.3513948 ,,,
9304.0000000 ,0.3560126 ,0.3622634 ,0.3481582 ,,,
9305.0000000 ,0.3480821 ,0.3626619 ,0.3503587 ,,,
9306.0000000 ,0.3490892 ,0.3556117 ,0.3424978 ,,,
9307.0000000 ,0.3473120 ,0.3671315 ,0.3514127 ,,,
9308.0000000 ,0.3530404 ,0.3724238 ,0.3623581 ,,,
9309.0000000 ,0.3537766 ,0.3765796 ,0.3678108 ,,,
9310.0000000 ,0.3655772 ,0.3862815 ,0.3674887 ,,,
9311.0000000 ,0.3559068 ,0.3553309 ,0.3488293 ,,,
9312.0000000 ,0.3658874 ,0.4043331 ,0.3903107 ,,,
9313.0000000 ,0.3572069 ,0.3763708 ,0.3667146 ,,,
9314.0000000 ,0.3511377 ,0.3707499 ,0.3516386 ,,,
9315.0000000 ,0.3462875 ,0.3696676 ,0.3566512 ,,,
9316.0000000 ,0.3539226 ,0.3671018 ,0.3528853 ,,,
9317.0000000 ,0.3690251 ,0.3784117 ,0.3654860 ,,,
9318.0000000 ,0.3543119 ,0.3581235 ,0.3442651 ,,,
9319.0000000 ,0.3681093 ,0.3741331 ,0.3599879 ,,,
9320.0000000 ,0.3551400 ,0.3808647 ,0.3719907 ,,,
9321.0000000 ,0.3523860 ,0.3660886 ,0.3544172 ,,,
9322.0000000 ,0.3497151 ,0.3517039 ,0.3420636 ,,,
9323.0000000 ,0.3301328 ,0.3704795 ,0.3519167 ,,,
9324.0000000 ,0.3571272 ,0.3706830 ,0.3572449 ,,,
9325.0000000 ,0.3510484 ,0.3764957 ,0.3636414 ,,,
9326.0000000 ,0.3477848 ,0.3820131 ,0.3699568 ,,,
9327.0000000 ,0.3400755 ,0.3628160 ,0.3554710 ,,,
9328.0000000 ,0.3661666 ,0.3657313 ,0.3516884 ,,,
9329.0000000 ,0.3427699 ,0.3659614 ,0.3558511 ,,,
9330.0000000 ,0.3496933 ,0.3764731 ,0.3557409 ,,,
9331.0000000 ,0.3549795 ,0.3584645 ,0.3520276 ,,,
9332.0000000 ,0.3665608 ,0.3710961 ,0.3660019 ,,,
9333.0000000 ,0.3585873 ,0.3656470 ,0.3527885 ,,,
9334.0000000 ,0.3512125 ,0.3736569 ,0.3631107 ,,,
9335.0000000 ,0.3477212 ,0.3717870 ,0.3605146 ,,,
9336.0000000 ,0.3488318 ,0.3839979 ,0.3710684 ,,,
9337.0000000 ,0.3457811 ,0.3603930 ,0.3409885 ,,,
9338.0000000 ,0.3542320 ,0.3636890 ,0.3529848 ,,,
9339.0000000 ,0.3483213 ,0.3700577 ,0.3566357 ,,,
9340.0000000 ,0.3659776 ,0.3719631 ,0.3583337 ,,,
9341.0000000 ,0.3726881 ,0.3763894 ,0.3603118 ,,,
9342.0000000 ,0.3603967 ,0.3645763 ,0.3492136 ,,,
9343.0000000 ,0.3518903 ,0.3748542 ,0.3671026 ,,,
9344.0000000 ,0.3456511 ,0.3667594 ,0.3540914 ,,,
9345.0000000 ,0.3342810 ,0.3635517 ,0.3553370 ,,,
9346.0000000 ,0.3569520 ,0.3764178 ,0.3624731 ,,,
9347.0000000 ,0.3596096 ,0.3719338 ,0.3598572 ,,,
9348.0000000 ,0.3537153 ,0.3744909 ,0.3633155 ,,,
9349.0000000 ,0.3614202 ,0.3759513 ,0.3633794 ,,,
9350.0000000 ,0.3469531 ,0.3656107 ,0.3500459 ,,,
9351.0000000 ,0.3769355 ,0.3748806 ,0.3607773 ,,,
9352.0000000 ,0.3560365 ,0.3731825 ,0.3571858 ,,,
9353.0000000 ,0.3625665 ,0.3698895 ,0.3548560 ,,,
9354.0000000 ,0.3610682 ,0.3727237 ,0.3533321 ,,,
9355.0000000 ,0.3523691 ,0.3601291 ,0.3480687 ,,,
9356.0000000 ,0.3535603 ,0.3687165 ,0.3595102 ,,,
9357.0000000 ,0.3569768 ,0.3763787 ,0.3632020 ,,,
9358.0000000 ,0.3331055 ,0.3826242 ,0.3635381 ,,,
9359.0000000 ,0.3544458 ,0.3632713 ,0.3507185 ,,,
9360.0000000 ,0.3527875 ,0.3546901 ,0.3398917 ,,,
9361.0000000 ,0.3342674 ,0.3743406 ,0.3623604 ,,,
9362.0000000 ,0.3611948 ,0.3587036 ,0.3451300 ,,,
9363.0000000 ,0.3491633 ,0.3868603 ,0.3670895 ,,,
9364.0000000 ,0.3584654 ,0.3643748 ,0.3594047 ,,,
9365.0000000 ,0.3454337 ,0.3632059 ,0.3547470 ,,,
9366.0000000 ,0.3544420 ,0.3722979 ,0.3581937 ,,,
9367.0000000 ,0.3515922 ,0.3667662 ,0.3547821 ,,,
9368.0000000 ,0.3540117 ,0.3608579 ,0.3526665 ,,,
9369.0000000 ,0.3463272 ,0.3700072 ,0.3505056 ,,,
9370.0000000 ,0.3536923 ,0.3556418 ,0.3432268 ,,,
9371.0000000 ,0.3550526 ,0.3633252 ,0.3477577 ,,,
9372.0000000 ,0.3566881 ,0.3717322 ,0.3621553 ,,,
9373.0000000 ,0.3553648 ,0.3705165 ,0.3546002 ,,,
9374.0000000 ,0.3566501 ,0.3848295 ,0.3674459 ,,,
9375.0000000 ,0.3462465 ,0.3715847 ,0.3610419 ,,,
9376.0000000 ,0.3649825 ,0.3808311 ,0.3707062 ,,,
9377.0000000 ,0.3472939 ,0.3556367 ,0.3407552 ,,,
9378.0000000 ,0.3622936 ,0.3819036 ,0.3700647 ,,,
9379.0000000 ,0.3534264 ,0.3616958 ,0.3557160 ,,,
9380.0000000 ,0.3593439 ,0.3820065 ,0.3622012 ,,,
9381.0000000 ,0.3349238 ,0.3620543 ,0.3494225 ,,,
9382.0000000 ,0.3579358 ,0.3700943 ,0.3572004 ,,,
9383.0000000 ,0.3692869 ,0.3592129 ,0.3457296 ,,,
9384.0000000 ,0.3456581 ,0.3759373 ,0.3639643 ,,,
9385.0000000 ,0.3610999 ,0.3610356 ,0.3547055 ,,,
9386.0000000 ,0.3537488 ,0.3787158 ,0.3572826 ,,,
9387.0000000 ,0.3439671 ,0.3663290 ,0.3565352 ,,,
9388.0000000 ,0.3663457 ,0.3708048 ,0.3537148 ,,,
9389.0000000 ,0.3606968 ,0.3765111 ,0.3620463 ,,,
9390.0000000 ,0.3597288 ,0.3589137 ,0.3443495 ,,,
9391.0000000 ,0.3390239 ,0.3750470 ,0.3677227 ,,,
9392.0000000 ,0.3489212 ,0.3644968 ,0.3521483 ,,,
9393.0000000 ,0.3736533 ,0.3831624 ,0.3687458 ,,,
9394.0000000 ,0.3524024 ,0.3662320 ,0.3561628 ,,,
9395.0000000 ,0.3581991 ,0.3700373 ,0.3596202 ,,,
9396.0000000 ,0.3454585 ,0.3589778 ,0.3506826 ,,,
9397.0000000 ,0.3618107 ,0.3686759 ,0.3572807 ,,,
9398.0000000 ,0.3612078 ,0.3724820 ,0.3624635 ,,,
9399.0000000 ,0.3541897 ,0.3823397 ,0.3671060 ,,,
9400.0000000 ,0.3649290 ,0.3657972 ,0.3521585 ,,,
9401.0000000 ,0.3666267 ,0.3705908 ,0.3588161 ,,,
9402.0000000 ,0.3674099 ,0.3752438 ,0.3592723 ,,,
9403.0000000 ,0.3509260 ,0.3575810 ,0.3441270 ,,,
9404.0000000 ,0.3543566 ,0.3861244 ,0.3707421 ,,,
9405.0000000 ,0.3488607 ,0.3796204 ,0.3646685 ,,,
9406.0000000 ,0.3457987 ,0.3723634 ,0.3579217 ,,,
9407.0000000 ,0.3583132 ,0.3648283 ,0.3538066 ,,,
9408.0000000 ,0.3493168 ,0.3750574 ,0.3607202 ,,,
9409.0000000 ,0.3565595 ,0.3614416 ,0.3562759 ,,,
9410.0000000 ,0.3527436 ,0.3607674 ,0.3504100 ,,,
9411.0000000 ,0.3591901 ,0.3702933 ,0.3548519 ,,,
9412.0000000 ,0.3390186 ,0.3630606 ,0.3515469 ,,,
9413.0000000 ,0.3448477 ,0.3707185 ,0.3568306 ,,,
9414.0000000 ,0.3472910 ,0.3545940 ,0.3415000 ,,,
9415.0000000 ,0.3514702 ,0.3669618 ,0.3547184 ,,,
9416.0000000 ,0.3551104 ,0.3706653 ,0.3561196 ,,,
9417.0000000 ,0.3571592 ,0.3648846 ,0.3554167 ,,,
9418.0000000 ,0.3582841 ,0.3637831 ,0.3464472 ,,,
9419.0000000 ,0.3331057 ,0.3757302 ,0.3576350 ,,,
9420.0000000 ,0.3568262 ,0.4017969 ,0.3864138 ,,,
9421.0000000 ,0.3465958 ,0.3699665 ,0.3569925 ,,,
9422.0000000 ,0.3574335 ,0.3530872 ,0.3478781 ,,,
9423.0000000 ,0.3473056 ,0.3635678 ,0.3515938 ,,,
9424.0000000 ,0.3517734 ,0.3683866 ,0.3572711 ,,,
9425.0000000 ,0.3479067 ,0.3832307 ,0.3699040 ,,,
9426.0000000 ,0.3593147 ,0.3471107 ,0.3339795 ,,,
9427.0000000 ,0.3525715 ,0.3833802 ,0.3662775 ,,,
9428.0000000 ,0.3605487 ,0.3962840 ,0.3781511 ,,,
9429.0000000 ,0.3591896 ,0.3998567 ,0.3840981 ,,,
9430.0000000 ,0.3653867 ,0.3690879 ,0.3569187 ,,,
9431.0000000 ,0.3494030 ,0.3679288 ,0.3512618 ,,,
9432.0000000 ,0.3503852 ,0.3756807 ,0.3634079 ,,,
9433.0000000 ,0.3444101 ,0.3644207 ,0.3525231 ,,,
9434.0000000 ,0.3699942 ,0.3619797 ,0.3491146 ,,,
9435.0000000 ,0.3544350 ,0.3734525 ,0.3627638 ,,,
9436.0000000 ,0.3632728 ,0.3625729 ,0.3448755 ,,,
9437.0000000 ,0.3421262 ,0.3472605 ,0.3370206 ,,,
9438.0000000 ,0.3558391 ,0.3841316 ,0.3703779 ,,,
9439.0000000 ,0.3338661 ,0.3706319 ,0.3514219 ,,,
9440.0000000 ,0.3531020 ,0.3748523 ,0.3671089 ,,,
9441.0000000 ,0.3601679 ,0.3978112 ,0.3820172 ,,,
9442.0000000 ,0.3654321 ,0.3764903 ,0.3628169 ,,,
9443.0000000 ,0.3425703 ,0.3608769 ,0.3458210 ,,,
9444.0000000 ,0.3547966 ,0.3651340 ,0.3454209 ,,,
9445.0000000 ,0.3592997 ,0.3771359 ,0.3596997 ,,,
9446.0000000 ,0.3657307 ,0.3714118 ,0.3632020 ,,,
9447.0000000 ,0.3545131 ,0.3704070 ,0.3569205 ,,,
9448.0000000 ,0.3489238 ,0.3577760 ,0.3460212 ,,,
9449.0000000 ,0.3539467 ,0.3801912 ,0.3639648 ,,,
9450.0000000 ,0.3460760 ,0.3630030 ,0.3527037 ,,,
9451.0000000 ,0.3556208 ,0.3669772 ,0.3484853 ,,,
9452.0000000 ,0.3459707 ,0.3602464 ,0.3458485 ,,,
9453.0000000 ,0.3462616 ,0.3571525 ,0.3594449 ,,,
9454.0000000 ,0.3547519 ,0.3725815 ,0.3528417 ,,,
9455.0000000 ,0.3509302 ,0.3632642 ,0.3595454 ,,,
9456.0000000 ,0.3707216 ,0.3728803 ,0.3691547 ,,,
9457.0000000 ,0.3566833 ,0.3826926 ,0.3735039 ,,,
9458.0000000 ,0.3528573 ,0.3809612 ,0.3443341 ,,,
9459.0000000 ,0.3652138 ,0.3583377 ,0.3577235 ,,,
9460.0000000 ,0.3594135 ,0.3692982 ,0.3691189 ,,,
9461.0000000 ,0.3437530 ,0.3867409 ,0.3683704 ,,,
9462.0000000 ,0.3560577 ,0.3767174 ,0.3600830 ,,,
9463.0000000 ,0.3509291 ,0.3693009 ,0.3592715 ,,,
9464.0000000 ,0.3422160 ,0.3731866 ,0.3504599 ,,,
9465.0000000 ,0.3709907 ,0.3609889 ,0.3458477 ,,,
9466.0000000 ,0.3666973 ,0.3573836 ,0.3583678 ,,,
9467.0000000 ,0.3640263 ,0.3716049 ,0.3696629 ,,,
9468.0000000 ,0.3554758 ,0.3828560 ,0.3554961 ,,,
9469.0000000 ,0.3575774 ,0.3680791 ,0.3541826 ,,,
9470.0000000 ,0.3659457 ,0.3634910 ,0.3603008 ,,,
9471.0000000 ,0.3490807 ,0.3800991 ,0.3558221 ,,,
9472.0000000 ,0.3449985 ,0.3663195 ,0.3622683 ,,,
9473.0000000 ,0.3548754 ,0.3839378 ,0.3597588 ,,,
9474.0000000 ,0.3593159 ,0.3730824 ,0.3583336 ,,,
9475.0000000 ,0.3575327 ,0.3698004 ,0.3610519 ,,,
9476.0000000 ,0.3670854 ,0.3734356 ,0.3739338 ,,,
9477.0000000 ,0.3475582 ,0.3868579 ,0.3704808 ,,,
9478.0000000 ,0.3746911 ,0.3822548 ,0.3523673 ,,,
9479.0000000 ,0.3490820 ,0.3626277 ,0.3762659 ,,,
9480.0000000 ,0.3549744 ,0.3947725 ,0.3743894 ,,,
9481.0000000 ,0.3472900 ,0.3943442 ,0.3534226 ,,,
9482.0000000 ,0.3580882 ,0.3654548 ,0.3474799 ,,,
9483.0000000 ,0.3504938 ,0.3596005 ,0.3704960 ,,,
9484.0000000 ,0.3513877 ,0.3836133 ,0.3475175 ,,,
9485.0000000 ,0.3590020 ,0.3585486 ,0.3658926 ,,,
9486.0000000 ,0.3705855 ,0.3772891 ,0.3624661 ,,,
9487.0000000 ,0.3516446 ,0.3737871 ,0.3529876 ,,,
9488.0000000 ,0.3713391 ,0.3696754 ,0.3646154 ,,,
9489.0000000 ,0.3584914 ,0.3705426 ,0.3561578 ,,,
9490.0000000 ,0.3433604 ,0.3723117 ,0.3722321 ,,,
9491.0000000 ,0.3508547 ,0.3898971 ,0.3462856 ,,,
9492.0000000 ,0.3583999 ,0.3585437 ,0.3394886 ,,,
9493.0000000 ,0.3712158 ,0.3498873 ,0.3710966 ,,,
9494.0000000 ,0.3432260 ,0.3843654 ,0.3443061 ,,,
9495.0000000 ,0.3589886 ,0.3588725 ,0.3616529 ,,,
9496.0000000 ,0.3538675 ,0.3722752 ,0.3492145 ,,,
9497.0000000 ,0.3634837 ,0.3593606 ,0.3521741 ,,,
9498.0000000 ,0.3475606 ,0.3596414 ,0.3648277 ,,,
9499.0000000 ,0.3443078 ,0.3803172 ,0.3515458 ,,,
9500.0000000 ,0.3590618 ,0.3654295 ,0.3507455 ,,,
9501.0000000 ,0.3644179 ,0.3657461 ,0.3623718 ,,,
9502.0000000 ,0.3520210 ,0.3790831 ,0.3556416 ,,,
9503.0000000 ,0.3588237 ,0.3746208 ,0.3596654 ,,,
9504.0000000 ,0.3633855 ,0.3692917 ,0.3628770 ,,,
9505.0000000 ,0.3570242 ,0.3804439 ,0.3635491 ,,,
9506.0000000 ,0.3584018 ,0.3762548 ,0.3434934 ,,,
9507.0000000 ,0.3387197 ,0.3611156 ,0.3655468 ,,,
9508.0000000 ,0.3385145 ,0.3802394 ,0.3605338 ,,,
9509.0000000 ,0.3534953 ,0.3688373 ,0.3500558 ,,,
9510.0000000 ,0.3463540 ,0.3625134 ,0.3616242 ,,,
9511.0000000 ,0.3641036 ,0.3742504 ,0.3604857 ,,,
9512.0000000 ,0.3637885 ,0.3726618 ,0.3559181 ,,,
9513.0000000 ,0.3448897 ,0.3746001 ,0.3524132 ,,,
9514.0000000 ,0.3526208 ,0.3640040 ,0.3502106 ,,,
9515.0000000 ,0.3464255 ,0.3570741 ,0.3419551 ,,,
9516.0000000 ,0.3466554 ,0.3553791 ,0.3480765 ,,,
9517.0000000 ,0.3554129 ,0.3582022 ,0.3455454 ,,,
9518.0000000 ,0.3531231 ,0.3580362 ,0.3566203 ,,,
9519.0000000 ,0.3387707 ,0.3685490 ,0.3464488 ,,,
9520.0000000 ,0.3634354 ,0.3535824 ,0.3690356 ,,,
9521.0000000 ,0.3684846 ,0.3842887 ,0.3608603 ,,,
9522.0000000 ,0.3513809 ,0.3743354 ,0.3472145 ,,,
9523.0000000 ,0.3607107 ,0.3518262 ,0.3544817 ,,,
9524.0000000 ,0.3495042 ,0.3659031 ,0.3379177 ,,,
9525.0000000 ,0.3718189 ,0.3530677 ,0.3583448 ,,,
9526.0000000 ,0.3566318 ,0.3670049 ,0.3458693 ,,,
9527.0000000 ,0.3477712 ,0.3571740 ,0.3607997 ,,,
9528.0000000 ,0.3593193 ,0.3699259 ,0.3723609 ,,,
9529.0000000 ,0.3309047 ,0.3910906 ,0.3487505 ,,,
9530.0000000 ,0.3452995 ,0.3603610 ,0.3582143 ,,,
9531.0000000 ,0.3560897 ,0.3728729 ,0.3434017 ,,,
9532.0000000 ,0.3408105 ,0.3577523 ,0.3544132 ,,,
9533.0000000 ,0.3565744 ,0.3611960 ,0.3436268 ,,,
9534.0000000 ,0.3564464 ,0.3550547 ,0.3537346 ,,,
9535.0000000 ,0.3649057 ,0.3662290 ,0.3474347 ,,,
9536.0000000 ,0.3603439 ,0.3565162 ,0.3638098 ,,,
9537.0000000 ,0.3462441 ,0.3758958 ,0.3548356 ,,,
9538.0000000 ,0.3608916 ,0.3680310 ,0.3481943 ,,,
9539.0000000 ,0.3549959 ,0.3662627 ,0.3474443 ,,,
9540.0000000 ,0.3503615 ,0.3544101 ,0.3657720 ,,,
9541.0000000 ,0.3593214 ,0.3769518 ,0.3630618 ,,,
9542.0000000 ,0.3670882 ,0.3746469 ,0.3639086 ,,,
9543.0000000 ,0.3662146 ,0.3796675 ,0.3445203 ,,,
9544.0000000 ,0.3713672 ,0.3542501 ,0.3464404 ,,,
9545.0000000 ,0.3529312 ,0.3594016 ,0.3539344 ,,,
9546.0000000 ,0.3556950 ,0.3682223 ,0.3548017 ,,,
9547.0000000 ,0.3549454 ,0.3642520 ,0.3673689 ,,,
9548.0000000 ,0.3492373 ,0.3771601 ,0.3525261 ,,,
9549.0000000 ,0.3271294 ,0.3638463 ,0.3562592 ,,,
9550.0000000 ,0.3509588 ,0.3726777 ,0.3739984 ,,,
9551.0000000 ,0.3512607 ,0.3863782 ,0.3441092 ,,,
9552.0000000 ,0.3594074 ,0.3552430 ,0.3435553 ,,,
9553.0000000 ,0.3512327 ,0.3566822 ,0.3628828 ,,,
9554.0000000 ,0.3623229 ,0.3779237 ,0.3533788 ,,,
9555.0000000 ,0.3662468 ,0.3621825 ,0.3629903 ,,,
9556.0000000 ,0.3407494 ,0.3756049 ,0.3498790 ,,,
9557.0000000 ,0.3550318 ,0.3611825 ,0.3523769 ,,,
9558.0000000 ,0.3447242 ,0.3619862 ,0.3453250 ,,,
9559.0000000 ,0.3483996 ,0.3604709 ,0.3534431 ,,,
9560.0000000 ,0.3474260 ,0.3693679 ,0.3615685 ,,,
9561.0000000 ,0.3549167 ,0.3739171 ,0.3575126 ,,,
9562.0000000 ,0.3501364 ,0.3761231 ,0.3509763 ,,,
9563.0000000 ,0.3517269 ,0.3672830 ,0.3493747 ,,,
9564.0000000 ,0.3400866 ,0.3652891 ,0.3558955 ,,,
9565.0000000 ,0.3566397 ,0.3663245 ,0.3676444 ,,,
9566.0000000 ,0.3435672 ,0.3831481 ,0.3758506 ,,,
9567.0000000 ,0.3471010 ,0.3852410 ,0.3509798 ,,,
9568.0000000 ,0.3550970 ,0.3604650 ,0.3525560 ,,,
9569.0000000 ,0.3558720 ,0.3736968 ,0.3572131 ,,,
9570.0000000 ,0.3459822 ,0.3719809 ,0.3539309 ,,,
9571.0000000 ,0.3595824 ,0.3676590 ,0.3573903 ,,,
9572.0000000 ,0.3478855 ,0.3720420 ,0.3447630 ,,,
9573.0000000 ,0.3588264 ,0.3628052 ,0.3514529 ,,,
9574.0000000 ,0.3560882 ,0.3691521 ,0.3530530 ,,,
9575.0000000 ,0.3480603 ,0.3670717 ,0.3484153 ,,,
9576.0000000 ,0.3542424 ,0.3614177 ,0.3437695 ,,,
9577.0000000 ,0.3554745 ,0.3572069 ,0.3513381 ,,,
9578.0000000 ,0.3527301 ,0.3605167 ,0.3525356 ,,,
9579.0000000 ,0.3447633 ,0.3621912 ,0.3582384 ,,,
9580.0000000 ,0.3467838 ,0.3777253 ,0.3564453 ,,,
9581.0000000 ,0.3704862 ,0.3707801 ,0.3439083 ,,,
9582.0000000 ,0.3577223 ,0.3533452 ,0.3411924 ,,,
9583.0000000 ,0.3438293 ,0.3528051 ,0.3671793 ,,,
9584.0000000 ,0.3588221 ,0.3805027 ,0.3637778 ,,,
9585.0000000 ,0.3646397 ,0.3758204 ,0.3688347 ,,,
9586.0000000 ,0.3617916 ,0.3860926 ,0.3666588 ,,,
9587.0000000 ,0.3477981 ,0.3762224 ,0.3766016 ,,,
9588.0000000 ,0.3850724 ,0.3948307 ,0.3621640 ,,,
9589.0000000 ,0.3500304 ,0.3750170 ,0.3408860 ,,,
9590.0000000 ,0.3422436 ,0.3502964 ,0.3566239 ,,,
9591.0000000 ,0.3581666 ,0.3681164 ,0.3592880 ,,,
9592.0000000 ,0.3457327 ,0.3762610 ,0.3593105 ,,,
9593.0000000 ,0.3648776 ,0.3711791 ,0.3513387 ,,,
9594.0000000 ,0.3398931 ,0.3721444 ,0.3671314 ,,,
9595.0000000 ,0.3535756 ,0.3849843 ,0.3496015 ,,,
9596.0000000 ,0.3713094 ,0.3598574 ,0.3641527 ,,,
9597.0000000 ,0.3602373 ,0.3799006 ,0.3821729 ,,,
9598.0000000 ,0.3446508 ,0.3979212 ,0.3612421 ,,,
9599.0000000 ,0.3420064 ,0.3709617 ,0.3503742 ,,,
9600.0000000 ,0.3506677 ,0.3639197 ,0.3748550 ,,,
9601.0000000 ,0.3529937 ,0.3888369 ,0.3469977 ,,,
9602.0000000 ,0.3629218 ,0.3623769 ,0.3538716 ,,,
9603.0000000 ,0.3425036 ,0.3650429 ,0.3570859 ,,,
9604.0000000 ,0.3481924 ,0.3662318 ,0.3501577 ,,,
9605.0000000 ,0.3423440 ,0.3630435 ,0.3533850 ,,,
9606.0000000 ,0.3395027 ,0.3661080 ,0.3548702 ,,,
9607.0000000 ,0.3552252 ,0.3655024 ,0.3410428 ,,,
9608.0000000 ,0.3480614 ,0.3570552 ,0.3443371 ,,,
9609.0000000 ,0.3551564 ,0.3534337 ,0.3607162 ,,,
9610.0000000 ,0.3654219 ,0.3712370 ,0.3585721 ,,,
9611.0000000 ,0.3447714 ,0.3771958 ,0.3499815 ,,,
9612.0000000 ,0.3489903 ,0.3680335 ,0.3518096 ,,,
9613.0000000 ,0.3507867 ,0.3665919 ,0.3736452 ,,,
9614.0000000 ,0.3473036 ,0.3923317 ,0.3687149 ,,,
9615.0000000 ,0.3433363 ,0.3835644 ,0.3595499 ,,,
9616.0000000 ,0.3631304 ,0.3757894 ,0.3519671 ,,,
9617.0000000 ,0.3522114 ,0.3604565 ,0.3434079 ,,,
9618.0000000 ,0.3507878 ,0.3567027 ,0.3474889 ,,,
9619.0000000 ,0.3574729 ,0.3607423 ,0.3659644 ,,,
9620.0000000 ,0.3663409 ,0.3755625 ,0.3502851 ,,,
9621.0000000 ,0.3614538 ,0.3658794 ,0.3461692 ,,,
9622.0000000 ,0.3504930 ,0.3604782 ,0.3658055 ,,,
9623.0000000 ,0.3518078 ,0.3837310 ,0.3490982 ,,,
9624.0000000 ,0.3476945 ,0.3519499 ,0.3473817 ,,,
9625.0000000 ,0.3528495 ,0.3637453 ,0.3623737 ,,,
9626.0000000 ,0.3459065 ,0.3771555 ,0.3469107 ,,,
9627.0000000 ,0.3613730 ,0.3590691 ,0.3534610 ,,,
9628.0000000 ,0.3505687 ,0.3690528 ,0.3482111 ,,,
9629.0000000 ,0.3543032 ,0.3607055 ,0.3701604 ,,,
9630.0000000 ,0.3507606 ,0.3882932 ,0.3794707 ,,,
9631.0000000 ,0.3540247 ,0.3982299 ,0.3649904 ,,,
9632.0000000 ,0.3560082 ,0.3790383 ,0.3586512 ,,,
9633.0000000 ,0.3540030 ,0.3642245 ,0.3485860 ,,,
9634.0000000 ,0.3544409 ,0.3583738 ,0.3530230 ,,,
9635.0000000 ,0.3571563 ,0.3686974 ,0.3446751 ,,,
9636.0000000 ,0.3506656 ,0.3597476 ,0.3399205 ,,,
9637.0000000 ,0.3638665 ,0.3571263 ,0.3526955 ,,,
9638.0000000 ,0.3486200 ,0.3607530 ,0.3715294 ,,,
9639.0000000 ,0.3506820 ,0.3847019 ,0.3614303 ,,,
9640.0000000 ,0.3527128 ,0.3767405 ,0.3530420 ,,,
9641.0000000 ,0.3470594 ,0.3658771 ,0.3575827 ,,,
9642.0000000 ,0.3554609 ,0.3717656 ,0.3586327 ,,,
9643.0000000 ,0.3528997 ,0.3704925 ,0.3574514 ,,,
9644.0000000 ,0.3669777 ,0.3756242 ,0.3641607 ,,,
9645.0000000 ,0.3506618 ,0.3669196 ,0.3590211 ,,,
9646.0000000 ,0.3524185 ,0.3759819 ,0.3540273 ,,,
9647.0000000 ,0.3577156 ,0.3697133 ,0.3532399 ,,,
9648.0000000 ,0.3626665 ,0.3696028 ,0.3556979 ,,,
9649.0000000 ,0.3428682 ,0.3628172 ,0.3563421 ,,,
9650.0000000 ,0.3641420 ,0.3671578 ,0.3450987 ,,,
9651.0000000 ,0.3525091 ,0.3600297 ,0.3507408 ,,,
9652.0000000 ,0.3574047 ,0.3645481 ,0.3542399 ,,,
9653.0000000 ,0.3577767 ,0.3720245 ,0.3496081 ,,,
9654.0000000 ,0.3602902 ,0.3699567 ,0.3573626 ,,,
9655.0000000 ,0.3560932 ,0.3731991 ,0.3563171 ,,,
9656.0000000 ,0.3476069 ,0.3685602 ,0.3490639 ,,,
9657.0000000 ,0.3396907 ,0.3586681 ,0.3495009 ,,,
9658.0000000 ,0.3760184 ,0.3658710 ,0.3562906 ,,,
9659.0000000 ,0.3553337 ,0.3680653 ,0.3685054 ,,,
9660.0000000 ,0.3617673 ,0.3833262 ,0.3515221 ,,,
9661.0000000 ,0.3599864 ,0.3665684 ,0.3534196 ,,,
9662.0000000 ,0.3437499 ,0.3694569 ,0.3590500 ,,,
9663.0000000 ,0.3494409 ,0.3724331 ,0.3628489 ,,,
9664.0000000 ,0.3468848 ,0.3730503 ,0.3639737 ,,,
9665.0000000 ,0.3693829 ,0.3798842 ,0.3534126 ,,,
9666.0000000 ,0.3443713 ,0.3683185 ,0.3585879 ,,,
9667.0000000 ,0.3434712 ,0.3657853 ,0.3482967 ,,,
9668.0000000 ,0.3613363 ,0.3635202 ,0.3601516 ,,,
9669.0000000 ,0.3486138 ,0.3720436 ,0.3740161 ,,,
9670.0000000 ,0.3486678 ,0.3844140 ,0.3506892 ,,,
9671.0000000 ,0.3559580 ,0.3695530 ,0.3657581 ,,,
9672.0000000 ,0.3561517 ,0.3834749 ,0.3498342 ,,,
9673.0000000 ,0.3441363 ,0.3650346 ,0.3474261 ,,,
9674.0000000 ,0.3838269 ,0.3562886 ,0.3677090 ,,,
9675.0000000 ,0.3510957 ,0.3858516 ,0.3431381 ,,,
9676.0000000 ,0.3459129 ,0.3591623 ,0.3687505 ,,,
9677.0000000 ,0.3418249 ,0.3822697 ,0.3360998 ,,,
9678.0000000 ,0.3667570 ,0.3474303 ,0.3553666 ,,,
9679.0000000 ,0.3556666 ,0.3712584 ,0.3566616 ,,,
9680.0000000 ,0.3681342 ,0.3685053 ,0.3619842 ,,,
9681.0000000 ,0.3462038 ,0.3694397 ,0.3633966 ,,,
9682.0000000 ,0.3595572 ,0.3758416 ,0.3541567 ,,,
9683.0000000 ,0.3558194 ,0.3665764 ,0.3655749 ,,,
9684.0000000 ,0.3432658 ,0.3799766 ,0.3425490 ,,,
9685.0000000 ,0.3511128 ,0.3524914 ,0.3449468 ,,,
9686.0000000 ,0.3713652 ,0.3604491 ,0.3749598 ,,,
9687.0000000 ,0.3516855 ,0.3957241 ,0.3551220 ,,,
9688.0000000 ,0.3801108 ,0.3670968 ,0.3540068 ,,,
9689.0000000 ,0.3563415 ,0.3699113 ,0.3329270 ,,,
9690.0000000 ,0.3464858 ,0.3413278 ,0.3472986 ,,,
9691.0000000 ,0.3441048 ,0.3586210 ,0.3545010 ,,,
9692.0000000 ,0.3668884 ,0.3759817 ,0.3498968 ,,,
9693.0000000 ,0.3725641 ,0.3621580 ,0.3504110 ,,,
9694.0000000 ,0.3457920 ,0.3642713 ,0.3532271 ,,,
9695.0000000 ,0.3620241 ,0.3693908 ,0.3445011 ,,,
9696.0000000 ,0.3541850 ,0.3547359 ,0.3325749 ,,,
9697.0000000 ,0.3570753 ,0.3459609 ,0.3517966 ,,,
9698.0000000 ,0.3583437 ,0.3661864 ,0.3624565 ,,,
9699.0000000 ,0.3488037 ,0.3739646 ,0.3556620 ,,,
9700.0000000 ,0.3473395 ,0.3730686 ,0.3574930 ,,,
9701.0000000 ,0.3536140 ,0.3646228 ,0.3386137 ,,,
9702.0000000 ,0.3552284 ,0.3494135 ,0.3579732 ,,,
9703.0000000 ,0.3601713 ,0.3698886 ,0.3506110 ,,,
9704.0000000 ,0.3518558 ,0.3621081 ,0.3500823 ,,,
9705.0000000 ,0.3516217 ,0.3682281 ,0.3542179 ,,,
9706.0000000 ,0.3375248 ,0.3637691 ,0.3591886 ,,,
9707.0000000 ,0.3501524 ,0.3713931 ,0.3614030 ,,,
9708.0000000 ,0.3534416 ,0.3737580 ,0.3549704 ,,,
9709.0000000 ,0.3537884 ,0.3658282 ,0.3469054 ,,,
9710.0000000 ,0.3491285 ,0.3628152 ,0.3395332 ,,,
9711.0000000 ,0.3440921 ,0.3511315 ,0.3552983 ,,,
9712.0000000 ,0.3452537 ,0.3669387 ,0.3638488 ,,,
9713.0000000 ,0.3567892 ,0.3784616 ,0.3560046 ,,,
9714.0000000 ,0.3363998 ,0.3672835 ,0.3575666 ,,,
9715.0000000 ,0.3443137 ,0.3673290 ,0.3519495 ,,,
9716.0000000 ,0.3547283 ,0.3660690 ,0.3552911 ,,,
9717.0000000 ,0.3506476 ,0.3667927 ,0.3481248 ,,,
9718.0000000 ,0.3603958 ,0.3657684 ,0.3609889 ,,,
9719.0000000 ,0.3435777 ,0.3699252 ,0.3394617 ,,,
9720.0000000 ,0.3464928 ,0.3558304 ,0.3491525 ,,,
9721.0000000 ,0.3556359 ,0.3662071 ,0.3611360 ,,,
9722.0000000 ,0.3412527 ,0.3785595 ,0.3693722 ,,,
9723.0000000 ,0.3574181 ,0.3907269 ,0.3559519 ,,,
9724.0000000 ,0.3449978 ,0.3707843 ,0.3587303 ,,,
9725.0000000 ,0.3417329 ,0.3679589 ,0.3566637 ,,,
9726.0000000 ,0.3550909 ,0.3662723 ,0.3698369 ,,,
9727.0000000 ,0.3605136 ,0.3768813 ,0.3561149 ,,,
9728.0000000 ,0.3468967 ,0.3710332 ,0.3497948 ,,,
9729.0000000 ,0.3644238 ,0.3634410 ,0.3574207 ,,,
9730.0000000 ,0.3470654 ,0.3625764 ,0.3570293 ,,,
9731.0000000 ,0.3434741 ,0.3716948 ,0.3593253 ,,,
9732.0000000 ,0.3621798 ,0.3752328 ,0.3690228 ,,,
9733.0000000 ,0.3533731 ,0.3828849 ,0.3535840 ,,,
9734.0000000 ,0.3522514 ,0.3643980 ,0.3455819 ,,,
9735.0000000 ,0.3443545 ,0.3551796 ,0.3626893 ,,,
9736.0000000 ,0.3455082 ,0.3773314 ,0.3538542 ,,,
9737.0000000 ,0.3491060 ,0.3692324 ,0.3553868 ,,,
9738.0000000 ,0.3551060 ,0.3640262 ,0.3564799 ,,,
9739.0000000 ,0.3538021 ,0.3697372 ,0.3554104 ,,,
9740.0000000 ,0.3564916 ,0.3656627 ,0.3498005 ,,,
9741.0000000 ,0.3481003 ,0.3597919 ,0.3746837 ,,,
9742.0000000 ,0.3494934 ,0.3840800 ,0.3521401 ,,,
9743.0000000 ,0.3588677 ,0.3585104 ,0.3432175 ,,,
9744.0000000 ,0.3541203 ,0.3521679 ,0.3383966 ,,,
9745.0000000 ,0.3619001 ,0.3540667 ,0.3455345 ,,,
9746.0000000 ,0.3658212 ,0.3582671 ,0.3545391 ,,,
9747.0000000 ,0.3535597 ,0.3747232 ,0.3557852 ,,,
9748.0000000 ,0.3522261 ,0.3657729 ,0.3536143 ,,,
9749.0000000 ,0.3573101 ,0.3664019 ,0.3557145 ,,,
9750.0000000 ,0.3605003 ,0.3652609 ,0.3442315 ,,,
9751.0000000 ,0.3499605 ,0.3548599 ,0.3563584 ,,,
9752.0000000 ,0.3654157 ,0.3744869 ,0.3486396 ,,,
9753.0000000 ,0.3576281 ,0.3570406 ,0.3497764 ,,,
9754.0000000 ,0.3519794 ,0.3543641 ,0.3554989 ,,,
9755.0000000 ,0.3548689 ,0.3644063 ,0.3517075 ,,,
9756.0000000 ,0.3541895 ,0.3680706 ,0.3718254 ,,,
9757.0000000 ,0.3597443 ,0.3795021 ,0.3605074 ,,,
9758.0000000 ,0.3555244 ,0.3765146 ,0.3458894 ,,,
9759.0000000 ,0.3439651 ,0.3679086 ,0.3715284 ,,,
9760.0000000 ,0.3396165 ,0.3808706 ,0.3513354 ,,,
9761.0000000 ,0.3801368 ,0.3624803 ,0.3617955 ,,,
9762.0000000 ,0.3515671 ,0.3733683 ,0.3399794 ,,,
9763.0000000 ,0.3471344 ,0.3495247 ,0.3466741 ,,,
9764.0000000 ,0.3822663 ,0.3594159 ,0.3651159 ,,,
9765.0000000 ,0.3517038 ,0.3754740 ,0.3469743 ,,,
9766.0000000 ,0.3738042 ,0.3603660 ,0.3570650 ,,,
9767.0000000 ,0.3674252 ,0.3715368 ,0.3633455 ,,,
9768.0000000 ,0.3463572 ,0.3796428 ,0.3567438 ,,,
9769.0000000 ,0.3579301 ,0.3642280 ,0.3359944 ,,,
9770.0000000 ,0.3493352 ,0.3552204 ,0.3461941 ,,,
9771.0000000 ,0.3570891 ,0.3663656 ,0.3526904 ,,,
9772.0000000 ,0.3442475 ,0.3607536 ,0.3573563 ,,,
9773.0000000 ,0.3496955 ,0.3647548 ,0.3511708 ,,,
9774.0000000 ,0.3673586 ,0.3656800 ,0.3517978 ,,,
9775.0000000 ,0.3685544 ,0.3605137 ,0.3583780 ,,,
9776.0000000 ,0.3569028 ,0.3714921 ,0.3467751 ,,,
9777.0000000 ,0.3582171 ,0.3590809 ,0.3711856 ,,,
9778.0000000 ,0.3445345 ,0.3825161 ,0.3467894 ,,,
9779.0000000 ,0.3666207 ,0.3581275 ,0.3510904 ,,,
9780.0000000 ,0.3505179 ,0.3646224 ,0.3708233 ,,,
9781.0000000 ,0.3535982 ,0.3831844 ,0.3613968 ,,,
9782.0000000 ,0.3499230 ,0.3655049 ,0.3651251 ,,,
9783.0000000 ,0.3595600 ,0.3798356 ,0.3582819 ,,,
9784.0000000 ,0.3451102 ,0.3728065 ,0.3559055 ,,,
9785.0000000 ,0.3559030 ,0.3728217 ,0.3540638 ,,,
9786.0000000 ,0.3502927 ,0.3668730 ,0.3708814 ,,,
9787.0000000 ,0.3540395 ,0.3826322 ,0.3577039 ,,,
9788.0000000 ,0.3650040 ,0.3750820 ,0.3610905 ,,,
9789.0000000 ,0.3661084 ,0.3758591 ,0.3656828 ,,,
9790.0000000 ,0.3475158 ,0.3792306 ,0.3595800 ,,,
9791.0000000 ,0.3629599 ,0.3737795 ,0.3528341 ,,,
9792.0000000 ,0.3632450 ,0.3677424 ,0.3591861 ,,,
9793.0000000 ,0.3745001 ,0.3755575 ,0.3607007 ,,,
9794.0000000 ,0.3525719 ,0.3709288 ,0.3508356 ,,,
9795.0000000 ,0.3600349 ,0.3614247 ,0.3535200 ,,,
9796.0000000 ,0.3713687 ,0.3668510 ,0.3487972 ,,,
9797.0000000 ,0.3549218 ,0.3676733 ,0.3696042 ,,,
9798.0000000 ,0.3567307 ,0.3868333 ,0.3533151 ,,,
9799.0000000 ,0.3549524 ,0.3701764 ,0.3693636 ,,,
9800.0000000 ,0.3538591 ,0.3847658 ,0.3405238 ,,,
9801.0000000 ,0.3508078 ,0.3554744 ,0.3639162 ,,,
9802.0000000 ,0.3690699 ,0.3723775 ,0.3451129 ,,,
9803.0000000 ,0.3440856 ,0.3604167 ,0.3652790 ,,,
9804.0000000 ,0.3484037 ,0.3821381 ,0.3546597 ,,,
9805.0000000 ,0.3457806 ,0.3697059 ,0.3534948 ,,,
9806.0000000 ,0.3565508 ,0.3666970 ,0.3838576 ,,,
9807.0000000 ,0.3556571 ,0.3961535 ,0.3431065 ,,,
9808.0000000 ,0.3446899 ,0.3522309 ,0.3614823 ,,,
9809.0000000 ,0.3692901 ,0.3778130 ,0.3525257 ,,,
9810.0000000 ,0.3547032 ,0.3667077 ,0.3554494 ,,,
9811.0000000 ,0.3562232 ,0.3671943 ,0.3485580 ,,,
9812.0000000 ,0.3434691 ,0.3598801 ,0.3555244 ,,,
9813.0000000 ,0.3503337 ,0.3699738 ,0.3460518 ,,,
9814.0000000 ,0.3513717 ,0.3613511 ,0.3505566 ,,,
9815.0000000 ,0.3430132 ,0.3663504 ,0.3634169 ,,,
9816.0000000 ,0.3385518 ,0.3781958 ,0.3362151 ,,,
9817.0000000 ,0.3600581 ,0.3522981 ,0.3542580 ,,,
9818.0000000 ,0.3394188 ,0.3715609 ,0.3609913 ,,,
9819.0000000 ,0.3677160 ,0.3658546 ,0.3539491 ,,,
9820.0000000 ,0.3475660 ,0.3661424 ,0.3543134 ,,,
9821.0000000 ,0.3605623 ,0.3668394 ,0.3625888 ,,,
9822.0000000 ,0.3463656 ,0.3695832 ,0.3492263 ,,,
9823.0000000 ,0.3689925 ,0.3622023 ,0.3567415 ,,,
9824.0000000 ,0.3464833 ,0.3689606 ,0.3505253 ,,,
9825.0000000 ,0.3547667 ,0.3649112 ,0.3543545 ,,,
9826.0000000 ,0.3548740 ,0.3690438 ,0.3417981 ,,,
9827.0000000 ,0.3697899 ,0.3572261 ,0.3552204 ,,,
9828.0000000 ,0.3583958 ,0.3677784 ,0.3659282 ,,,
9829.0000000 ,0.3626350 ,0.3809509 ,0.3514082 ,,,
9830.0000000 ,0.3403395 ,0.3647248 ,0.3565982 ,,,
9831.0000000 ,0.3601454 ,0.3716022 ,0.3633743 ,,,
9832.0000000 ,0.3441558 ,0.3758400 ,0.3485013 ,,,
9833.0000000 ,0.3458424 ,0.3600509 ,0.3660139 ,,,
9834.0000000 ,0.3428149 ,0.3775000 ,0.3560754 ,,,
9835.0000000 ,0.3417802 ,0.3670323 ,0.3492978 ,,,
9836.0000000 ,0.3537743 ,0.3572077 ,0.3575343 ,,,
9837.0000000 ,0.3456560 ,0.3720933 ,0.3639140 ,,,
9838.0000000 ,0.3570051 ,0.3740509 ,0.3650695 ,,,
9839.0000000 ,0.3559690 ,0.3792632 ,0.3561317 ,,,
9840.0000000 ,0.3569269 ,0.3663021 ,0.3516789 ,,,
9841.0000000 ,0.3501469 ,0.3638673 ,0.3625468 ,,,
9842.0000000 ,0.3366575 ,0.3745640 ,0.3510084 ,,,
9843.0000000 ,0.3610753 ,0.3648098 ,0.3543584 ,,,
9844.0000000 ,0.3416584 ,0.3682452 ,0.3576053 ,,,
9845.0000000 ,0.3396979 ,0.3680067 ,0.3418022 ,,,
9846.0000000 ,0.3514315 ,0.3564872 ,0.3742021 ,,,
9847.0000000 ,0.3480937 ,0.3884059 ,0.3662741 ,,,
9848.0000000 ,0.3585318 ,0.3830792 ,0.3565048 ,,,
9849.0000000 ,0.3612027 ,0.3734422 ,0.3405320 ,,,
9850.0000000 ,0.3604921 ,0.3558944 ,0.3484761 ,,,
9851.0000000 ,0.3622462 ,0.3613623 ,0.3527933 ,,,
9852.0000000 ,0.3650195 ,0.3649985 ,0.3544500 ,,,
9853.0000000 ,0.3806467 ,0.3681253 ,0.3560896 ,,,
9854.0000000 ,0.3606533 ,0.3690166 ,0.3496068 ,,,
9855.0000000 ,0.3304328 ,0.3672831 ,0.3735017 ,,,
9856.0000000 ,0.3528267 ,0.3846242 ,0.3431465 ,,,
9857.0000000 ,0.3617396 ,0.3576267 ,0.3674588 ,,,
9858.0000000 ,0.3582399 ,0.3840100 ,0.3605220 ,,,
9859.0000000 ,0.3594390 ,0.3745818 ,0.3664562 ,,,
9860.0000000 ,0.3479131 ,0.3745968 ,0.3549281 ,,,
9861.0000000 ,0.3327332 ,0.3680972 ,0.3648605 ,,,
9862.0000000 ,0.3481292 ,0.3790692 ,0.3493616 ,,,
9863.0000000 ,0.3573427 ,0.3586148 ,0.3513616 ,,,
9864.0000000 ,0.3582996 ,0.3627960 ,0.3466372 ,,,
9865.0000000 ,0.3557682 ,0.3625481 ,0.3529115 ,,,
9866.0000000 ,0.3417368 ,0.3718695 ,0.3596644 ,,,
9867.0000000 ,0.3535176 ,0.3633766 ,0.3509327 ,,,
9868.0000000 ,0.3490326 ,0.3676665 ,0.3594998 ,,,
9869.0000000 ,0.3578848 ,0.3737440 ,0.3540813 ,,,
9870.0000000 ,0.3541892 ,0.3644893 ,0.3549250 ,,,
9871.0000000 ,0.3585636 ,0.3649191 ,0.3511336 ,,,
9872.0000000 ,0.3675513 ,0.3658751 ,0.3685262 ,,,
9873.0000000 ,0.3628671 ,0.3853990 ,0.3416593 ,,,
9874.0000000 ,0.3581960 ,0.3534991 ,0.3520057 ,,,
9875.0000000 ,0.3490433 ,0.3704661 ,0.3544378 ,,,
9876.0000000 ,0.3779640 ,0.3680089 ,0.3501352 ,,,
9877.0000000 ,0.3485232 ,0.3670161 ,0.3533239 ,,,
9878.0000000 ,0.3724864 ,0.3708541 ,0.3527643 ,,,
9879.0000000 ,0.3569247 ,0.3606489 ,0.3328058 ,,,
9880.0000000 ,0.3774985 ,0.3412924 ,0.3459375 ,,,
9881.0000000 ,0.3872629 ,0.3612928 ,0.3591624 ,,,
9882.0000000 ,0.3525981 ,0.3722143 ,0.3608589 ,,,
9883.0000000 ,0.3456821 ,0.3676181 ,0.3542731 ,,,
9884.0000000 ,0.3362809 ,0.3669240 ,0.3695408 ,,,
9885.0000000 ,0.3626724 ,0.3841352 ,0.3541729 ,,,
9886.0000000 ,0.3504374 ,0.3628667 ,0.3500749 ,,,
9887.0000000 ,0.3628090 ,0.3680139 ,0.3575804 ,,,
9888.0000000 ,0.3400773 ,0.3746082 ,0.3604437 ,,,
9889.0000000 ,0.3695367 ,0.3786622 ,0.3518064 ,,,
9890.0000000 ,0.3485267 ,0.3702805 ,0.3567413 ,,,
9891.0000000 ,0.3408728 ,0.3730803 ,0.3426757 ,,,
9892.0000000 ,0.3744747 ,0.3557521 ,0.3694541 ,,,
9893.0000000 ,0.3550040 ,0.3840284 ,0.3411708 ,,,
9894.0000000 ,0.3460422 ,0.3569095 ,0.3509903 ,,,
9895.0000000 ,0.3426952 ,0.3630725 ,0.3596833 ,,,
9896.0000000 ,0.3462723 ,0.3750306 ,0.3515568 ,,,
9897.0000000 ,0.3480493 ,0.3686339 ,0.3523882 ,,,
9898.0000000 ,0.3656062 ,0.3698135 ,0.3504274 ,,,
9899.0000000 ,0.3404544 ,0.3697872 ,0.3472305 ,,,
9900.0000000 ,0.3356622 ,0.3557504 ,0.3648306 ,,,
9901.0000000 ,0.3648484 ,0.3797956 ,0.3712800 ,,,
9902.0000000 ,0.3577436 ,0.3873643 ,0.3660713 ,,,
9903.0000000 ,0.3504237 ,0.3749680 ,0.3494255 ,,,
9904.0000000 ,0.3718822 ,0.3651434 ,0.3606960 ,,,
9905.0000000 ,0.3454492 ,0.3674521 ,0.3568464 ,,,
9906.0000000 ,0.3549547 ,0.3710218 ,0.3348210 ,,,
9907.0000000 ,0.3490248 ,0.3481499 ,0.3625120 ,,,
9908.0000000 ,0.3383957 ,0.3780192 ,0.3508771 ,,,
9909.0000000 ,0.3405768 ,0.3550185 ,0.3452248 ,,,
9910.0000000 ,0.3615593 ,0.3607981 ,0.3559125 ,,,
9911.0000000 ,0.3576004 ,0.3665586 ,0.3680288 ,,,
9912.0000000 ,0.3479919 ,0.3816770 ,0.3482610 ,,,
9913.0000000 ,0.3412694 ,0.3607945 ,0.3571014 ,,,
9914.0000000 ,0.3315840 ,0.3657615 ,0.3455167 ,,,
9915.0000000 ,0.3525754 ,0.3579073 ,0.3562362 ,,,
9916.0000000 ,0.3626007 ,0.3665552 ,0.3517904 ,,,
9917.0000000 ,0.3493967 ,0.3603353 ,0.3563720 ,,,
9918.0000000 ,0.3593952 ,0.3676264 ,0.3669355 ,,,
9919.0000000 ,0.3613017 ,0.3789714 ,0.3417889 ,,,
9920.0000000 ,0.3378213 ,0.3553932 ,0.3626400 ,,,
9921.0000000 ,0.3491393 ,0.3766556 ,0.3477845 ,,,
9922.0000000 ,0.3494782 ,0.3632878 ,0.3599672 ,,,
9923.0000000 ,0.3646430 ,0.3715715 ,0.3618453 ,,,
9924.0000000 ,0.3494900 ,0.3787953 ,0.3407959 ,,,
9925.0000000 ,0.3431223 ,0.3549570 ,0.3605110 ,,,
9926.0000000 ,0.3496566 ,0.3770190 ,0.3510674 ,,,
9927.0000000 ,0.3458160 ,0.3629613 ,0.3649528 ,,,
9928.0000000 ,0.3520277 ,0.3700912 ,0.3477155 ,,,
9929.0000000 ,0.3416407 ,0.3626252 ,0.3538056 ,,,
9930.0000000 ,0.3532660 ,0.3676936 ,0.3635678 ,,,
9931.0000000 ,0.3527605 ,0.3799107 ,0.3427432 ,,,
9932.0000000 ,0.3754114 ,0.3534226 ,0.3589580 ,,,
9933.0000000 ,0.3739382 ,0.3739737 ,0.3517507 ,,,
9934.0000000 ,0.3638226 ,0.3662671 ,0.3696533 ,,,
9935.0000000 ,0.3634228 ,0.3833920 ,0.3727630 ,,,
9936.0000000 ,0.3599771 ,0.3855881 ,0.3447074 ,,,
9937.0000000 ,0.3420255 ,0.3577519 ,0.3583570 ,,,
9938.0000000 ,0.3380979 ,0.3664496 ,0.3587727 ,,,
9939.0000000 ,0.3491941 ,0.3736014 ,0.3530642 ,,,
9940.0000000 ,0.3451680 ,0.3653387 ,0.3497967 ,,,
9941.0000000 ,0.3487902 ,0.3572849 ,0.3548175 ,,,
9942.0000000 ,0.3509166 ,0.3679523 ,0.3520067 ,,,
9943.0000000 ,0.3667350 ,0.3661301 ,0.3555706 ,,,
9944.0000000 ,0.3799467 ,0.3708256 ,0.3549277 ,,,
9945.0000000 ,0.3719644 ,0.3651665 ,0.3647119 ,,,
9946.0000000 ,0.3529110 ,0.3776162 ,0.3513439 ,,,
9947.0000000 ,0.3476625 ,0.3610139 ,0.3365767 ,,,
9948.0000000 ,0.3377465 ,0.3507345 ,0.3505074 ,,,
9949.0000000 ,0.3639369 ,0.3645407 ,0.3476526 ,,,
9950.0000000 ,0.3523825 ,0.3584359 ,0.3456511 ,,,
9951.0000000 ,0.3543020 ,0.3588496 ,0.3653241 ,,,
9952.0000000 ,0.3538830 ,0.3784986 ,0.3449978 ,,,
9953.0000000 ,0.3493996 ,0.3545118 ,0.3529120 ,,,
9954.0000000 ,0.3426662 ,0.3704855 ,0.3635912 ,,,
9955.0000000 ,0.3611775 ,0.3760184 ,0.3568687 ,,,
9956.0000000 ,0.3700248 ,0.3727538 ,0.3572332 ,,,
9957.0000000 ,0.3496419 ,0.3694251 ,0.3440544 ,,,
9958.0000000 ,0.3640137 ,0.3569918 ,0.3617926 ,,,
9959.0000000 ,0.3524351 ,0.3788384 ,0.3598590 ,,,
9960.0000000 ,0.3550296 ,0.3709594 ,0.3647227 ,,,
9961.0000000 ,0.3574224 ,0.3783764 ,0.3431225 ,,,
9962.0000000 ,0.3357181 ,0.3537009 ,0.3452864 ,,,
9963.0000000 ,0.3471125 ,0.3605090 ,0.3440420 ,,,
9964.0000000 ,0.3441454 ,0.3556433 ,0.3533992 ,,,
9965.0000000 ,0.3582278 ,0.3656241 ,0.3657641 ,,,
9966.0000000 ,0.3559354 ,0.3818226 ,0.3556235 ,,,
9967.0000000 ,0.3473806 ,0.3691956 ,0.3527011 ,,,
9968.0000000 ,0.3593921 ,0.3692161 ,0.3758946 ,,,
9969.0000000 ,0.3496146 ,0.3947899 ,0.3614771 ,,,
9970.0000000 ,0.3492729 ,0.3826644 ,0.3508423 ,,,
9971.0000000 ,0.3495758 ,0.3630936 ,0.3664261 ,,,
9972.0000000 ,0.3652349 ,0.3836238 ,0.3571996 ,,,
9973.0000000 ,0.3398051 ,0.3714386 ,0.3523475 ,,,
9974.0000000 ,0.3588212 ,0.3646775 ,0.3662241 ,,,
9975.0000000 ,0.3508010 ,0.3806718 ,0.3576856 ,,,
9976.0000000 ,0.3606186 ,0.3692565 ,0.3589469 ,,,
9977.0000000 ,0.3477696 ,0.3725828 ,0.3511788 ,,,
9978.0000000 ,0.4041432 ,0.3625005 ,0.3525844 ,,,
9979.0000000 ,0.3458381 ,0.3687813 ,0.3509032 ,,,
9980.0000000 ,0.3419641 ,0.3644710 ,0.3633206 ,,,
9981.0000000 ,0.3487922 ,0.3731796 ,0.3630123 ,,,
9982.0000000 ,0.3438855 ,0.3744682 ,0.3410416 ,,,
9983.0000000 ,0.3541130 ,0.3506941 ,0.3730946 ,,,
9984.0000000 ,0.3707264 ,0.3811533 ,0.3584943 ,,,
9985.0000000 ,0.3506428 ,0.3679628 ,0.3609491 ,,,
9986.0000000 ,0.3454981 ,0.3689896 ,0.3524183 ,,,
9987.0000000 ,0.3810209 ,0.3735590 ,0.3547755 ,,,
9988.0000000 ,0.3552170 ,0.3715312 ,0.3578561 ,,,
9989.0000000 ,0.3435817 ,0.3637048 ,0.3532133 ,,,
9990.0000000 ,0.3550139 ,0.3640394 ,0.3508900 ,,,
9991.0000000 ,0.3706922 ,0.3610877 ,0.3530921 ,,,
9992.0000000 ,0.3609725 ,0.3683305 ,0.3650086 ,,,
9993.0000000 ,0.3550458 ,0.3755347 ,0.3692992 ,,,
9994.0000000 ,0.3587302 ,0.3778325 ,0.3572221 ,,,
9995.0000000 ,0.3652168 ,0.3736925 ,0.3496750 ,,,
9996.0000000 ,0.3362517 ,0.3644284 ,0.3676017 ,,,
9997.0000000 ,0.3420294 ,0.3780905 ,0.3510012 ,,,
9998.0000000 ,0.3650844 ,0.3655289 ,0.3517807 ,,,
9999.0000000 ,0.3662986 ,0.3668048 ,0.3547050 ,,,

